Sparse Pursuit and Dictionary Learning for Blind Source Separation in Polyphonic Music Recordings

We propose an algorithm for the blind separation of single-channel audio signals. It is based on a parametric model that describes the spectral properties of the sounds of musical instruments independently of pitch. We develop a novel sparse pursuit algorithm that can match the discrete frequency spectra from the recorded signal with the continuous spectra delivered by the model. We first use this algorithm to convert an STFT spectrogram from the recording into a novel form of log-frequency spectrogram whose resolution exceeds that of the mel spectrogram. We then make use of the pitch-invariant properties of that representation in order to identify the sounds of the instruments via the same sparse pursuit method. As the model parameters which characterize the musical instruments are not known beforehand, we train a dictionary that contains them, using a modified version of Adam. Applying the algorithm on various audio samples, we find that it is capable of producing high-quality separation results when the model assumptions are satisfied and the instruments are clearly distinguishable, but combinations of instruments with similar spectral characteristics pose a conceptual difficulty. While a key feature of the model is that it explicitly models inharmonicity, its presence can also still impede performance of the sparse pursuit algorithm. In general, due to its pitch-invariance, our method is especially suitable for dealing with spectra from acoustic instruments, requiring only a minimal number of hyperparameters to be preset. Additionally, we demonstrate that the dictionary that is constructed for one recording can be applied to a different recording with similar instruments without additional training.

==> bb-gen-mask-measures.dat <==
1.286165249767777574e+01 7.776798463523775240e+00 3.038569515352875428e+01 2.187566217273342062e+01 1.294311512351759852e+01 7.977285931638781413e+00
1.566654145640384854e+01 1.104534269279061220e+01 3.082501321225318947e+01 2.750731136853818271e+01 1.580460715475258127e+01 1.115225191949410721e+01
1.594490564588988946e+01 1.117222528370573897e+01 3.002940107658046998e+01 2.837305595900859956e+01 1.612218055733897160e+01 1.126207277493067949e+01
1.384448069468260911e+01 5.293532504012280704e+00 2.328531700225048695e+01 2.701482568168706777e+01 1.438920783909256329e+01 5.331476746173457570e+00
1.070157164249723536e+01 4.315321808415481186e+00 1.620637519399060622e+01 2.433499590341263996e+01 1.224026635194578994e+01 4.374748235335429669e+00
1.521040516291003541e+01 7.746461223716575972e+00 2.857270487466200137e+01 2.752294890687160134e+01 1.542143861705632091e+01 7.800102183488522911e+00
1.434775824734742145e+01 5.361846344426250965e+00 2.290676555887942101e+01 2.874316785685305931e+01 1.502166191425720854e+01 5.387625552014711161e+00
1.348206771462917786e+01 6.206385142155015799e+00 2.258222663992381030e+01 2.678806888599927305e+01 1.407608083983642544e+01 6.253626710376835263e+00
1.469652420445291874e+01 7.472457439930641598e+00 2.783075720538652931e+01 2.641748139920347427e+01 1.492001304650701954e+01 7.538082248330764124e+00
1.600307857610859230e+01 1.085781221022829257e+01 2.944311396923977142e+01 2.884249011300608956e+01 1.620929538777361145e+01 1.093310740047775553e+01
1.238347470704126962e+01 3.998432576670734484e+00 1.867603774047138643e+01 2.728535258637418082e+01 1.360437793616705093e+01 4.026961963025274649e+00
6.674551969475865043e+00 1.567373454828882906e+00 2.593199622578953267e+01 1.053932457582116200e+01 6.737454717866677711e+00 2.523352859774697254e+00
4.752829022064961606e+00 3.884027737410115089e-01 3.055598580710144319e+01 6.207951128863329338e+00 4.768078254580473185e+00 2.639201121347485746e+00
1.374799254411268201e+01 5.227907712319836975e+00 2.336263622975215526e+01 2.647812198328182376e+01 1.427055089829873680e+01 5.270357077755639885e+00
1.433601557671794779e+01 5.913181691916086002e+00 2.620115971573099500e+01 2.638123605183814036e+01 1.463870030349001894e+01 5.962330804373077164e+00
4.869542626308068223e-01 -6.367350648874285035e+00 7.812887405090274129e+00 -2.165002514094088060e+00 2.040911312090292640e+00 -6.504389837672062968e-02
1.621871545198118980e+01 1.152519332167774380e+01 3.040082767231822558e+01 2.872694092501771479e+01 1.639171695660576233e+01 1.161452940635427744e+01
1.397928751930591318e+01 4.966163065021509837e+00 2.341290219345062340e+01 2.697221534920515040e+01 1.452435498931643565e+01 5.002325789795646571e+00
1.357844488162977825e+01 4.937992593929746654e+00 2.248399678257113976e+01 2.680699918460528863e+01 1.420101364828430235e+01 4.975375701181462773e+00
1.225609634338233533e+01 3.947459223562739261e+00 1.810145134172257286e+01 2.901010930889691508e+01 1.363223267126916127e+01 3.966468576066638718e+00
1.491246124614388791e+01 7.809085719163153527e+00 2.521957608063121370e+01 2.910445372804602115e+01 1.535025212745649270e+01 7.846769186344911162e+00
1.292068788968891724e+01 7.104176936211437088e+00 3.019500435841928265e+01 2.273989164737745128e+01 1.300695878074212786e+01 7.247510899822408703e+00
1.501450588833636957e+01 7.786256139462015113e+00 2.573179609607123197e+01 2.916275171547934164e+01 1.541081853263438362e+01 7.823267645265268300e+00
1.699540250226270643e+00 -8.955797306458228135e+00 6.278768083334998806e+00 -3.655216875420346234e+00 4.478404192394816796e+00 -2.225570145321164262e+00
1.592555096304155526e+01 1.082302117157270693e+01 2.934168262250372550e+01 2.882724606770690556e+01 1.613302152233387687e+01 1.089802107344434035e+01
1.255967591049651233e+01 6.141855962742441832e+00 1.977358380598469267e+01 2.647715038476644622e+01 1.352000143501934559e+01 6.192008814008230999e+00
1.489485550318019058e+01 1.021710675482664321e+01 2.962630040554711996e+01 2.583765514745899239e+01 1.504819650184622049e+01 1.034912869180121042e+01
1.503658119472748034e+01 9.044976342832509175e+00 2.552360895118093609e+01 2.945948329145590350e+01 1.545542186986853750e+01 9.089548647715187002e+00
1.354612367817630414e+01 7.200826371477997867e+00 2.367088999127118853e+01 2.412093724797756877e+01 1.400866512710963896e+01 7.306779766087057482e+00
1.367660726680847638e+01 8.809645445818009790e+00 3.064188792645207116e+01 2.336701402281370221e+01 1.376859092160308329e+01 8.984399604690160857e+00


==> bb-mask-measures.dat <==
1.481071634040843144e+01 1.033921371731540795e+01 3.064763753173297189e+01 2.605790725048806067e+01 1.492922324741305928e+01 1.046794274727912111e+01
1.388723030264972458e+01 9.249486434866284412e+00 2.758007016402095957e+01 2.522976276438454235e+01 1.408445355755915074e+01 9.373485568387934563e+00
1.398379584218048066e+01 9.361751707771910347e+00 2.920140602574754851e+01 2.428944668151475383e+01 1.412164119104275528e+01 9.519832396947016662e+00
1.334529685016710943e+01 7.941090679472729619e+00 2.831459576076372997e+01 2.400638304142837853e+01 1.349225483431146522e+01 8.067134546364449932e+00
1.409112838673276791e+01 9.516925642098286175e+00 2.794597768270254079e+01 2.567651466910628599e+01 1.428064767110996414e+01 9.635110197569680679e+00
1.388739081659185182e+01 9.273876139410623054e+00 2.808938132025720336e+01 2.518286249865570170e+01 1.406238461347633084e+01 9.399877348308688596e+00
1.453324996490180965e+01 1.000287320700588012e+01 2.891244334689362461e+01 2.616118801963718354e+01 1.470022761666343669e+01 1.011985150754959051e+01
4.813579630190517378e+00 -2.297934801416380424e+01 6.425620519643131523e+00 -1.915594138328182483e+00 1.078984076537146919e+01 -1.887235122304725010e+01
1.497735647512361368e+01 1.047730704582556349e+01 2.925793458269335545e+01 2.687533610181490218e+01 1.514768632125114145e+01 1.058691021165194002e+01
1.453144589463975400e+01 1.002055988840468714e+01 2.965643297510747090e+01 2.588390514920168073e+01 1.467167668615764953e+01 1.014581183952438614e+01
1.538939276521964672e+01 1.091366652302591156e+01 3.049322381024245487e+01 2.726334806657647647e+01 1.552947292721848882e+01 1.102364956583373257e+01
9.314552527136129356e+00 2.725667771180111387e+00 2.291839562984732126e+01 1.714423909114830735e+01 9.530338461973499875e+00 2.968610017558744207e+00
1.445246048849690723e+01 9.825568270833324291e+00 2.765885966230791837e+01 2.694822496016332636e+01 1.467258387925661012e+01 9.919396444396895163e+00
1.513889087802608913e+01 1.072564200621813058e+01 3.119199231354313540e+01 2.661054176831598284e+01 1.525131382571083094e+01 1.084859967534028868e+01
1.446471421623385112e+01 9.929666259848831444e+00 2.811601009100634840e+01 2.631660387499958986e+01 1.466292233919151755e+01 1.004075160535557742e+01
1.498673442952273760e+01 1.051362862931461351e+01 2.994603960341054716e+01 2.651498534574885824e+01 1.513201914361418687e+01 1.063375537046904462e+01
1.415529644899130801e+01 9.491918017957324594e+00 2.780270628987506143e+01 2.563764278189982093e+01 1.435418038060172918e+01 9.610552534070027519e+00
1.536192578931457220e+01 1.085724636717764646e+01 2.909603811117555239e+01 2.767874461279465237e+01 1.555508523802244270e+01 1.095589229828935096e+01
1.444441958606934406e+01 9.814408013183422597e+00 2.785592900061045540e+01 2.656145835660718291e+01 1.465416941515097982e+01 9.916818692158194892e+00
1.448821325502120416e+01 9.671109643189371496e+00 3.064063482767870994e+01 2.511236309278448786e+01 1.459858481779265027e+01 9.810346318143814415e+00
1.346433504290567740e+01 7.480888962704056233e+00 2.781125264712723322e+01 2.446865578203165370e+01 1.363414718571030804e+01 7.584160964998791776e+00
1.447888863846065810e+01 9.979165380844674971e+00 2.967997737088800392e+01 2.589249736799444790e+01 1.461670331885466112e+01 1.010307284202768052e+01
1.455224857981218811e+01 1.003216867022669945e+01 2.937596255403327916e+01 2.607975320178022827e+01 1.470269317638910422e+01 1.015213009594130611e+01
1.579284190972575708e+01 1.131016026568846478e+01 3.066800241761956869e+01 2.791068071256821881e+01 1.594025624999183677e+01 1.141323710317887574e+01
1.575199190128838644e+01 1.128559742682632816e+01 3.120671054689128709e+01 2.755005651034493752e+01 1.588075910117067124e+01 1.139710279592503994e+01
1.470769272450196219e+01 1.009247086777734559e+01 3.027186149628944634e+01 2.599833721164188205e+01 1.483408211694787582e+01 1.021630629827884107e+01
1.223751338297825697e+01 6.984985042412245271e+00 2.653242828877986170e+01 2.180637749728229835e+01 1.241177887336685970e+01 7.159054918214621921e+00
1.468895144444511480e+01 9.778527463372340023e+00 3.075507653844644196e+01 2.513905328500365499e+01 1.480139255819274169e+01 9.920079278134538825e+00
1.452941045700429257e+01 1.002210928586936944e+01 2.880343646578263161e+01 2.628649943326775684e+01 1.470056220571523298e+01 1.013618912556187723e+01
1.565639816407925622e+01 1.119496999894923128e+01 3.153480082460657030e+01 2.741317253433530254e+01 1.577310898041118037e+01 1.130784525776644145e+01


==> c-gen-mask-measures.dat <==
1.670059649325448348e+01 1.159176912519628111e+01 2.725414222989424928e+01 3.452949045272019646e+01 1.710897029066210351e+01 1.161543635182246703e+01
1.486673534687256648e+01 9.550793639141406999e+00 2.309922456235636545e+01 3.656837119356382715e+01 1.559493420130654329e+01 9.560389511037053367e+00
1.587345239048597989e+01 1.072202724231245519e+01 2.556706626491570944e+01 3.297375482302796712e+01 1.637847961243362249e+01 1.075015279463371343e+01
1.467240515539730339e+01 8.476792971420048062e+00 2.392280793133208405e+01 3.288175259892477698e+01 1.523941753806984423e+01 8.494808014451615819e+00
1.512573648681824245e+01 9.871846470339722401e+00 2.353939115285094630e+01 3.560092463802842389e+01 1.582063828821628348e+01 9.884668930464087566e+00
1.493153408892655776e+01 9.635347969877985363e+00 2.368866496035210645e+01 3.522786639697275746e+01 1.557054613941153853e+01 9.648649580812332260e+00
1.588733506041553412e+01 1.071134078767365061e+01 2.500200776455094953e+01 3.610858045600461708e+01 1.646912341318880735e+01 1.072495589218237555e+01
6.648343444086036946e+00 -1.440584801350494359e+01 8.515197037492557186e+00 3.275925850015869401e+01 1.178706939558281874e+01 -1.440346450933324363e+01
1.573532854948046378e+01 1.055896642129713747e+01 2.463392663470095911e+01 3.458272023595083056e+01 1.634939740104466210e+01 1.057770741913950019e+01
1.644852835959445159e+01 1.131502403032902393e+01 2.649373027928902147e+01 3.557866244900763775e+01 1.691083553851951393e+01 1.133252769201362931e+01
1.669074118679714758e+01 1.159093114090892662e+01 2.709272529402420915e+01 3.461976968766390428e+01 1.711433811238329383e+01 1.161410613531612235e+01
1.186713734596406944e+01 3.799820961335714564e+00 2.046325274053157983e+01 2.585609988134207171e+01 1.255174176460502622e+01 3.838216758599140466e+00
1.572512143216877689e+01 1.050353063840480772e+01 2.432488337456014804e+01 3.908856636748681268e+01 1.638629432746315473e+01 1.051008610768468010e+01
1.545076970884848677e+01 1.023673920885781641e+01 2.618125796227771929e+01 3.009953567928306128e+01 1.584472389554397687e+01 1.028603797783285856e+01
1.566013630586119199e+01 1.046495075031857525e+01 2.460482866481705244e+01 3.550776042082475925e+01 1.626752789108434527e+01 1.047979262312276560e+01
1.632254502214289005e+01 1.118849473362693914e+01 2.639037366679450969e+01 3.430138517978841861e+01 1.678260814996918171e+01 1.121136721025834682e+01
1.645747155873513634e+01 1.133720251577863891e+01 2.561048055392060618e+01 3.807306157866274532e+01 1.703214006538552283e+01 1.134709776929493863e+01
1.626223265138328955e+01 1.113182028301691950e+01 2.554459882618182220e+01 3.634780968264830392e+01 1.681948628184420613e+01 1.114591408926278326e+01
1.602342963230933037e+01 1.086491766396086689e+01 2.490418127235102830e+01 3.788310923911743799e+01 1.663924629736713712e+01 1.087426237139917085e+01
1.669956284912290556e+01 1.159267182204312263e+01 2.673315609506826007e+01 3.732418073647537682e+01 1.716262583491806737e+01 1.160509617029354956e+01
1.545697250211476970e+01 9.239820365843227634e+00 2.460225333577300333e+01 3.717838048520371075e+01 1.603581976180373658e+01 9.247638735505532281e+00
1.613862324933179337e+01 1.098056107708952389e+01 2.576320601204384531e+01 3.564420307506975405e+01 1.665149223603611262e+01 1.099660988876964396e+01
1.612992373855422912e+01 1.098099783273684515e+01 2.567136999024516797e+01 3.564804033689624418e+01 1.665332192326135896e+01 1.099703394445326943e+01
1.645014945826984842e+01 1.131841045005949020e+01 2.615694454670212465e+01 3.574409001914125383e+01 1.695206811542616521e+01 1.133527108281072238e+01
1.677874513300485759e+01 1.169006539290136359e+01 2.771327432843576588e+01 3.426592514703450121e+01 1.715123272618745176e+01 1.171575719791676207e+01
1.688108083242003588e+01 1.179618358921062438e+01 2.752440286492400645e+01 3.561799194130823309e+01 1.728039367072544508e+01 1.181542581229442135e+01
1.421420666068195793e+01 8.813312463218554882e+00 2.310471665575843758e+01 2.916364132086540550e+01 1.483575341955582516e+01 8.858824211264323623e+00
1.688367230057881230e+01 1.181218050513163753e+01 2.747233866147029246e+01 3.519338615437727924e+01 1.728827112057451387e+01 1.183347693792725508e+01
1.603882045165780568e+01 1.088561014752234613e+01 2.520312232696944221e+01 3.567357385446910456e+01 1.661309896816392495e+01 1.090123078967443959e+01
1.654467241639438413e+01 1.143492083720360597e+01 2.707917429570195367e+01 3.346994006187696868e+01 1.695522430415595139e+01 1.146414127699168262e+01


==> c-mask-measures.dat <==
1.712817229401316510e+01 1.207540244548493114e+01 2.702304011686066332e+01 3.642649312051867838e+01 1.760619813648378340e+01 1.209236740515759578e+01
1.613206148517981475e+01 1.055795033724548126e+01 2.610338725073339106e+01 3.392132425561963771e+01 1.660347344603914266e+01 1.057977603652637200e+01
1.580884094618753188e+01 8.846904672658999047e+00 2.495491833984881680e+01 3.464197233730584458e+01 1.638640780922866824e+01 8.859846965446223521e+00
1.263073210055291007e+01 4.689926233733423544e+00 1.869539662333659180e+01 3.407619387880477291e+01 1.392378445195864956e+01 4.696629832775468749e+00
1.087036899163932269e+01 3.142972743406344804e+00 1.753423788428342078e+01 2.514611566062003334e+01 1.200085032170545318e+01 3.183700701952400625e+00
1.534159708319736914e+01 7.705732646362046800e+00 2.362595855111605303e+01 3.710512174411401531e+01 1.605827094994832294e+01 7.711568307526890820e+00
1.265046531417400999e+01 4.582984584902380476e+00 1.865538186709070700e+01 3.473804265899811838e+01 1.396388305778243755e+01 4.588635732472149620e+00
1.283378255531976109e+01 5.256001692268636560e+00 1.908198956879645181e+01 3.324077704412297152e+01 1.406319988651447161e+01 5.264973216684381008e+00
1.582501648427580498e+01 8.200893617944569058e+00 2.444665575903318100e+01 3.693413917354634890e+01 1.648225385321479664e+01 8.207590991797722779e+00
1.577688705941055147e+01 7.778329890659732015e+00 2.481930833701805739e+01 3.478624548710418196e+01 1.636945660676160230e+01 7.788430456670498714e+00
1.201619595427144205e+01 3.541301426207101422e+00 1.767135311410686782e+01 3.484803084277394447e+01 1.346818049185292843e+01 3.545939135632861117e+00
8.097327026820781981e+00 1.157718641842130358e+00 2.236352545564363936e+01 1.209793468003250183e+01 8.288195134380856643e+00 1.782333611775734905e+00
-2.037791903571461560e+00 -5.962969336771233309e+00 2.047748002416462398e+01 -3.637400640676811125e+00 -1.974652500234271635e+00 3.059776172422026708e+00
1.267789455615169025e+01 4.594023225191386395e+00 1.870036250707810410e+01 3.397262449435376652e+01 1.398484768531866251e+01 4.600776657655652357e+00
1.425713434347460229e+01 6.200655628245645978e+00 2.187863101102515273e+01 3.294917393842391107e+01 1.510975752176322828e+01 6.212048939861915642e+00
3.257594274039280258e+00 -6.498185209767713744e+00 1.016811847129429935e+01 8.649807926022099469e-01 4.645625435351990795e+00 -3.018331970581551005e+00
1.582239910390271476e+01 8.340464437579456103e+00 2.517738393679728404e+01 3.476348377861442884e+01 1.637109756476945321e+01 8.351822232410322400e+00
1.258674331211570241e+01 4.614417114207598480e+00 1.903212312349369739e+01 3.070112827827302127e+01 1.375722920789613823e+01 4.628817550093879518e+00
1.254315854509355432e+01 4.509853011881402196e+00 1.848158712099385781e+01 3.420117776511319363e+01 1.388145902421908495e+01 4.516168751271076864e+00
1.203130795054343949e+01 3.770863366506804315e+00 1.780426910583229017e+01 3.430665533367127296e+01 1.343789585277894005e+01 3.776314736725518095e+00
1.257225433597146491e+01 4.604353052105810917e+00 1.924922650106278255e+01 3.105651378797880824e+01 1.367450700661198404e+01 4.617598317466972802e+00
1.606612860866893300e+01 1.037526198233861230e+01 2.526456627419270262e+01 4.135972238336737661e+01 1.663553586604121648e+01 1.037904299072150316e+01
1.245828756802986881e+01 4.395477462701790294e+00 1.918296397055971170e+01 3.066053080678767273e+01 1.354835511390928282e+01 4.409481309758154666e+00
7.907770238229399951e+00 -4.006564888641960920e+00 1.079450588029547298e+01 2.477396369942070464e+01 1.139266727762905873e+01 -3.986366963894976134e+00
1.503543369496842885e+01 7.736110045734498897e+00 2.295639003192560423e+01 3.456736746085667278e+01 1.582181721246925399e+01 7.746644979859351743e+00
1.191085839703483273e+01 3.993891147917171480e+00 1.848622166937976630e+01 2.958651037987082333e+01 1.305113670686245086e+01 4.010663648994220232e+00
1.743373333067116704e+01 1.239613054538047265e+01 2.858045748414329879e+01 3.571496627408995295e+01 1.778676519127521161e+01 1.241756809821534446e+01
1.314005702028779865e+01 5.340438656824247232e+00 1.994837972801235892e+01 3.287727349824486112e+01 1.419943814485465516e+01 5.350341597597820353e+00
1.271174072871657224e+01 4.883010453313633370e+00 1.971251786838624298e+01 2.930938727049036174e+01 1.372423141390591894e+01 4.903800118750108794e+00
1.790909484789862915e+01 1.289479829570614022e+01 2.934029092350366597e+01 3.585294867624763526e+01 1.823831696840244732e+01 1.291795945604393836e+01


==> jaiswal.dat <==
1.000000000000000000e+00 7.124820050000000293e+00 2.421708182999999792e+01 7.783730564999999046e+00
2.000000000000000000e+00 8.256948830000000683e+00 2.144688495500000158e+01 9.426468010000000675e+00
3.000000000000000000e+00 1.048969683500000016e+01 2.375268318500000220e+01 1.090689199000000009e+01
4.000000000000000000e+00 6.267528425000000070e+00 2.515428414000000146e+01 7.010794610000000482e+00
5.000000000000000000e+00 8.162551244999999511e+00 2.814984302999999954e+01 8.313100799999999069e+00
6.000000000000000000e+00 3.196786574999999964e+00 1.277005225499999952e+01 4.046730444999999676e+00
7.000000000000000000e+00 2.915577210000000363e+00 1.572514997500000078e+01 4.985417589999999954e+00
8.000000000000000000e+00 1.919656013499999858e+01 3.676729135000000070e+01 1.948110674499999817e+01
9.000000000000000000e+00 1.121694515500000122e+01 2.216648972000000128e+01 1.162269440500000073e+01
1.000000000000000000e+01 2.248167945000000500e+00 2.359378206000000233e+01 3.587905960000000505e+00
1.100000000000000000e+01 1.705958196499999957e+01 3.785003408499999722e+01 1.727840299000000002e+01
1.200000000000000000e+01 7.506890499999996358e-02 2.405495636500000245e+01 2.827780234999999642e+00
1.300000000000000000e+01 3.154290524999999956e+00 1.626748366500000031e+01 3.886347404999999977e+00
1.400000000000000000e+01 1.211593417499999958e+01 2.623160657000000029e+01 1.252188791500000065e+01
1.500000000000000000e+01 3.187415585000000107e+00 1.382111110499999995e+01 4.538405309999999915e+00
1.600000000000000000e+01 6.598048150000000334e+00 1.632755607500000039e+01 7.554118700000000075e+00
1.700000000000000000e+01 9.318942410000000010e+00 2.304218290500000066e+01 9.843566235000000830e+00
1.800000000000000000e+01 2.064674160000000036e+00 1.173599236999999995e+01 2.921132205000000148e+00
1.900000000000000000e+01 7.885552565000000236e+00 2.400494507499999841e+01 8.496000544999999349e+00
2.000000000000000000e+01 8.860703224999999961e+00 2.622345003999999946e+01 9.020710709999999466e+00
2.100000000000000000e+01 6.157153904999999483e+00 2.313909824499999957e+01 6.531750244999999566e+00
2.200000000000000000e+01 -1.679917349999999754e-01 7.694582555000000212e+00 1.682735129999999968e+00
2.300000000000000000e+01 2.135718143999999796e+01 4.981332265500000744e+01 2.156329404499999924e+01
2.400000000000000000e+01 9.433824950000000431e-01 1.655206811000000044e+01 2.402374169999999864e+00
2.500000000000000000e+01 1.102948720500000057e+01 2.595949964999999793e+01 1.122286428500000000e+01


==> mozart-100-lincomb.dat <==
0.4418138196102679
0.8836276392205358
1.325441458830804
1.767255278441072
2.209069098051339
2.650882917661607
3.092696737271875
3.534510556882143
3.976324376492411
4.418138196102679
4.859952015712946
5.301765835323215
5.743579654933481
6.18539347454375
6.627207294154018
7.069021113764286
7.510834933374555
7.952648752984821
8.39446257259509
8.836276392205358
9.278090211815625
9.719904031425893
10.16171785103616
10.60353167064643
11.0453454902567


==> mozart-100-spreadcomb.dat <==
0.441932068075662
0.88457324756898
1.328630757578613
1.774808053706717
2.223802998660423
2.67630609428226
3.132998793228035
3.594551906691798
4.061624122441096
4.534860645051081
5.014891967697677
5.502332782273029
5.997781032002682
6.501817108248119
7.015003190835505
7.537882729115009
8.070980059065217
8.614800150141221
9.169828474237239
9.736530988097996
10.31535421976011
10.9067254491195
11.5110529724811
12.12872644092601
12.76011726249861


==> mozart-cl-measures.dat <==
3.392441569007160318e+00 3.958263813688654986e-01 1.089509267392367242e+01 9.826422933357605416e+00 4.582004286383760672e+00 1.351531234170210816e+00
3.523216657158303455e+00 2.828337500372052893e-01 1.043429239736228631e+01 1.023507673010119845e+01 4.888389424262298277e+00 1.138821895440696119e+00
3.789094921850936437e+00 4.946495567214188593e-01 1.082082224488808464e+01 1.057989653366385951e+01 5.093147880887254786e+00 1.307149547524560251e+00
2.761406741669535592e+00 -3.244136660116967441e-01 1.090682316497541215e+01 7.463685113217981559e+00 3.822840855417442008e+00 1.182403569234206087e+00
8.665000713936474863e-01 -5.964398644320657583e-01 3.250225093897084605e+01 3.993775335281494865e+00 8.719213120847447707e-01 2.715059041181158150e+00
2.285961829245781729e+00 -2.719616233073675060e-01 2.014936907640368347e+01 5.868254415182865280e+00 2.399339129027019624e+00 1.938274545269847327e+00
4.051909286770232654e+00 2.112027675610797406e+00 2.430443734906420516e+01 9.285237156299334771e+00 4.109169254697155438e+00 3.520426929348944967e+00
3.843189517524502996e+00 2.553133180530738344e-01 9.123483275167462381e+00 1.384887279599258569e+01 5.871655728855396994e+00 6.248729742406512466e-01
3.438131002362590394e+00 -2.989142991074781874e-01 9.766916419444354958e+00 9.512522080889706189e+00 5.025106177508299687e+00 6.407010672169843879e-01
2.943713195396048921e+00 -4.916316152542054563e-01 9.815158637088346794e+00 8.593171647744272335e+00 4.373946532871809012e+00 6.430397781975636384e-01


==> mozart-mask-measures.dat <==
1.514094851359391924e+01 1.173664813882762203e+01 3.211189200953173639e+01 2.418405141055814767e+01 1.523174108290527329e+01 1.200770026444939376e+01
1.483708544818151864e+01 1.157935251218049189e+01 3.274609135128648774e+01 2.356693125513329079e+01 1.491025592749414486e+01 1.188229879094751418e+01
1.463502668665838335e+01 1.112569565439384434e+01 3.323779140163195223e+01 2.292663299047886127e+01 1.469741510701090270e+01 1.144456392950492685e+01
1.390700367583428410e+01 1.039341817815592961e+01 2.805337835992752460e+01 2.393088877330040987e+01 1.408426518064671740e+01 1.060766391573454470e+01
1.508066807870541837e+01 1.182496643422649996e+01 3.293609550223245463e+01 2.371880623389106546e+01 1.515462678112957207e+01 1.213366475531914546e+01
1.436580312147633620e+01 1.107136319722164330e+01 3.143894421399998862e+01 2.308483484503490857e+01 1.445497304798215055e+01 1.137479823385287503e+01
1.492854736140986738e+01 1.165672988383602338e+01 3.250022610881306662e+01 2.362417444707638126e+01 1.500762650515806662e+01 1.196079056959234066e+01
1.513270565287395719e+01 1.186338138722420332e+01 3.238531431888927159e+01 2.378002860214978753e+01 1.521774855408504656e+01 1.217025040170927674e+01
1.494209806406201047e+01 1.165107082269774708e+01 3.287742670537704726e+01 2.363654190301584279e+01 1.501476813959436818e+01 1.195385708908232303e+01
1.506156330383138453e+01 1.180237157213575827e+01 3.247753873616832010e+01 2.386121406427961134e+01 1.514347844212800354e+01 1.209929960270018690e+01


==> mozart-mel-mask-measures.dat <==
1.339085894301292612e+01 9.167592276259858508e+00 3.069304688827502758e+01 2.125034443012615881e+01 1.347615005591684678e+01 9.477566866120799460e+00
-1.350579445779868237e+01 -6.728918486846136915e+00 8.829508968350909370e+00 -5.782721652289966485e+00 -1.294598522442906585e+01 7.154073255404859388e+00
1.315529066528419655e+01 9.008977685990222639e+00 2.937816335297852532e+01 2.130078552609818487e+01 1.326518852142875460e+01 9.305131060012577393e+00
1.188181359792298863e+01 8.257326725371637366e+00 2.829759667236740484e+01 1.893276910409338853e+01 1.198851516138032025e+01 8.701123126852937872e+00
-4.797932423545278269e+00 -5.282596369490466515e+00 2.245085218973120433e+01 -3.510915798120424647e+00 -4.765111684173418460e+00 4.578443861371243706e+00
1.205055038012828028e+01 8.068327883768310116e+00 2.643098629654934939e+01 2.021014427701236826e+01 1.222177294407805448e+01 8.383171673406009106e+00
1.308504755368680783e+01 9.024673078560521589e+00 3.063414635392582142e+01 2.073712160807701466e+01 1.316583965502993081e+01 9.364283881373005158e+00
1.343457382153055590e+01 9.253777517142433240e+00 3.146845023783408379e+01 2.100994404177038533e+01 1.350650862750469727e+01 9.588031624787060281e+00
-3.090423061437295615e+00 -4.916154639283245587e+00 1.771040168674154813e+01 -2.810638540096674021e+00 -2.981194834623630108e+00 3.877541286428953793e+00
1.030982771822610822e+01 5.794470320142563580e+00 2.261821060364697544e+01 1.802366831529348445e+01 1.059657546507195036e+01 6.130432038093688085e+00


==> mozart-mel-nomask-measures.dat <==
1.059102914821910169e+01 5.684628101909307674e+00 3.135119484983405158e+01 2.268111259202423469e+01 1.063081948949624334e+01 5.795590697228552024e+00
-1.392226578475043297e+01 -9.722909111272807436e+00 8.365916693938018511e+00 -6.926345115233464966e+00 -1.330590294936363094e+01 1.240973790287582590e+00
1.042124647407959159e+01 5.481361264840796110e+00 2.992549439915343967e+01 2.294306322443047463e+01 1.047461821872490439e+01 5.581980105947867976e+00
1.017132014576817411e+01 4.844966698602831912e+00 2.858263538531861059e+01 2.167429500384744046e+01 1.024040195099141570e+01 4.965477523129900206e+00
-5.289759785232504008e+00 -8.160176528719818023e+00 2.215469586393512103e+01 -4.113631619702202258e+00 -5.255567289721420288e+00 -4.489007889318820110e-01
9.673982533225505165e+00 4.254200720812485237e+00 2.706100641024780629e+01 2.231241827550186940e+01 9.762515939629178519e+00 4.348077413438768524e+00
1.044587063220966883e+01 5.670587948773881948e+00 3.132459355317213223e+01 2.240099904841844136e+01 1.048469056842459679e+01 5.788697077893470322e+00
1.058883824937533547e+01 5.795404043761458013e+00 3.186674482696623301e+01 2.247776298175839926e+01 1.062414297163761034e+01 5.914126117176341069e+00
-3.802781265424208801e+00 -7.608170169527048721e+00 1.729575843974036076e+01 -3.276987116654676679e+00 -3.688723049725521008e+00 -6.584985656533981491e-01
7.740333222959920434e+00 1.476565617613709858e+00 2.310033538804079711e+01 1.981548850850111876e+01 7.889837493527853240e+00 1.585780122958641680e+00


==> mozart-mock-9-synth-lin-nomask-100.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-03 0.000000000000000000e+00
7.812500000000000000e-03 0.000000000000000000e+00
1.171875000000000000e-02 0.000000000000000000e+00
1.562500000000000000e-02 0.000000000000000000e+00
1.953125000000000000e-02 0.000000000000000000e+00
2.343750000000000000e-02 0.000000000000000000e+00
2.734375000000000000e-02 0.000000000000000000e+00
3.125000000000000000e-02 0.000000000000000000e+00
3.515625000000000000e-02 0.000000000000000000e+00
3.906250000000000000e-02 0.000000000000000000e+00
4.296875000000000000e-02 0.000000000000000000e+00
4.687500000000000000e-02 0.000000000000000000e+00
5.078125000000000000e-02 0.000000000000000000e+00
5.468750000000000000e-02 0.000000000000000000e+00
5.859375000000000000e-02 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00
6.640625000000000000e-02 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00
7.421875000000000000e-02 0.000000000000000000e+00
7.812500000000000000e-02 0.000000000000000000e+00
8.203125000000000000e-02 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00
8.984375000000000000e-02 0.000000000000000000e+00
9.375000000000000000e-02 0.000000000000000000e+00
9.765625000000000000e-02 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00
1.054687500000000000e-01 0.000000000000000000e+00
1.093750000000000000e-01 0.000000000000000000e+00
1.132812500000000000e-01 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00
1.210937500000000000e-01 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00
1.289062500000000000e-01 0.000000000000000000e+00
1.328125000000000000e-01 0.000000000000000000e+00
1.367187500000000000e-01 0.000000000000000000e+00
1.406250000000000000e-01 0.000000000000000000e+00
1.445312500000000000e-01 0.000000000000000000e+00
1.484375000000000000e-01 0.000000000000000000e+00
1.523437500000000000e-01 0.000000000000000000e+00
1.562500000000000000e-01 0.000000000000000000e+00
1.601562500000000000e-01 0.000000000000000000e+00
1.640625000000000000e-01 0.000000000000000000e+00
1.679687500000000000e-01 0.000000000000000000e+00
1.718750000000000000e-01 0.000000000000000000e+00
1.757812500000000000e-01 0.000000000000000000e+00
1.796875000000000000e-01 0.000000000000000000e+00
1.835937500000000000e-01 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00
1.914062500000000000e-01 0.000000000000000000e+00
1.953125000000000000e-01 0.000000000000000000e+00
1.992187500000000000e-01 0.000000000000000000e+00
2.031250000000000000e-01 0.000000000000000000e+00
2.070312500000000000e-01 0.000000000000000000e+00
2.109375000000000000e-01 0.000000000000000000e+00
2.148437500000000000e-01 0.000000000000000000e+00
2.187500000000000000e-01 0.000000000000000000e+00
2.226562500000000000e-01 0.000000000000000000e+00
2.265625000000000000e-01 0.000000000000000000e+00
2.304687500000000000e-01 0.000000000000000000e+00
2.343750000000000000e-01 0.000000000000000000e+00
2.382812500000000000e-01 0.000000000000000000e+00
2.421875000000000000e-01 0.000000000000000000e+00
2.460937500000000000e-01 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00
2.539062500000000000e-01 0.000000000000000000e+00
2.578125000000000000e-01 0.000000000000000000e+00
2.617187500000000000e-01 0.000000000000000000e+00
2.656250000000000000e-01 0.000000000000000000e+00
2.695312500000000000e-01 0.000000000000000000e+00
2.734375000000000000e-01 0.000000000000000000e+00
2.773437500000000000e-01 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00
2.851562500000000000e-01 0.000000000000000000e+00
2.890625000000000000e-01 0.000000000000000000e+00
2.929687500000000000e-01 0.000000000000000000e+00
2.968750000000000000e-01 0.000000000000000000e+00
3.007812500000000000e-01 0.000000000000000000e+00
3.046875000000000000e-01 0.000000000000000000e+00
3.085937500000000000e-01 0.000000000000000000e+00
3.125000000000000000e-01 0.000000000000000000e+00
3.164062500000000000e-01 0.000000000000000000e+00
3.203125000000000000e-01 0.000000000000000000e+00
3.242187500000000000e-01 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00
3.320312500000000000e-01 0.000000000000000000e+00
3.359375000000000000e-01 0.000000000000000000e+00
3.398437500000000000e-01 0.000000000000000000e+00
3.437500000000000000e-01 0.000000000000000000e+00
3.476562500000000000e-01 0.000000000000000000e+00
3.515625000000000000e-01 0.000000000000000000e+00
3.554687500000000000e-01 0.000000000000000000e+00
3.593750000000000000e-01 0.000000000000000000e+00
3.632812500000000000e-01 0.000000000000000000e+00
3.671875000000000000e-01 0.000000000000000000e+00
3.710937500000000000e-01 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00
3.789062500000000000e-01 0.000000000000000000e+00
3.828125000000000000e-01 0.000000000000000000e+00
3.867187500000000000e-01 0.000000000000000000e+00
3.906250000000000000e-01 1.136079233062735792e-10
3.945312500000000000e-01 2.085707889601234152e-09
3.984375000000000000e-01 3.041360913636738907e-08
4.023437500000000000e-01 3.522508503421798245e-07
4.062500000000000000e-01 3.240453200979297350e-06
4.101562500000000000e-01 2.367713066297762374e-05
4.140625000000000000e-01 1.374111586347176288e-04
4.179687500000000000e-01 6.334094608541307155e-04
4.218750000000000000e-01 2.319085197314409413e-03
4.257812500000000000e-01 6.744014188957155043e-03
4.296875000000000000e-01 1.557721666117085381e-02
4.335937500000000000e-01 2.857793599495014880e-02
4.375000000000000000e-01 4.164294847299628011e-02
4.414062500000000000e-01 4.819718765133259447e-02
4.453125000000000000e-01 4.430691755169582913e-02
4.492187500000000000e-01 3.235124437169738937e-02
4.531250000000000000e-01 1.876203997560609016e-02
4.570312500000000000e-01 8.642487047150699056e-03
4.609375000000000000e-01 3.162037610397182372e-03
4.648437500000000000e-01 9.188929908987143562e-04
4.687500000000000000e-01 2.120959911799887878e-04
4.726562500000000000e-01 3.888388005336224979e-05
4.765625000000000000e-01 5.662084457371227664e-06
4.804687500000000000e-01 6.548663954405750150e-07
4.843750000000000000e-01 6.015873295424105721e-08
4.882812500000000000e-01 4.389492081157424685e-09
4.921875000000000000e-01 0.000000000000000000e+00
4.960937500000000000e-01 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00
5.039062500000000000e-01 0.000000000000000000e+00
5.078125000000000000e-01 0.000000000000000000e+00
5.117187500000000000e-01 0.000000000000000000e+00
5.156250000000000000e-01 0.000000000000000000e+00
5.195312500000000000e-01 0.000000000000000000e+00
5.234375000000000000e-01 0.000000000000000000e+00
5.273437500000000000e-01 0.000000000000000000e+00
5.312500000000000000e-01 0.000000000000000000e+00
5.351562500000000000e-01 0.000000000000000000e+00
5.390625000000000000e-01 0.000000000000000000e+00
5.429687500000000000e-01 0.000000000000000000e+00
5.468750000000000000e-01 0.000000000000000000e+00
5.507812500000000000e-01 0.000000000000000000e+00
5.546875000000000000e-01 0.000000000000000000e+00
5.585937500000000000e-01 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00
5.664062500000000000e-01 0.000000000000000000e+00
5.703125000000000000e-01 0.000000000000000000e+00
5.742187500000000000e-01 0.000000000000000000e+00
5.781250000000000000e-01 0.000000000000000000e+00
5.820312500000000000e-01 0.000000000000000000e+00
5.859375000000000000e-01 0.000000000000000000e+00
5.898437500000000000e-01 0.000000000000000000e+00
5.937500000000000000e-01 0.000000000000000000e+00
5.976562500000000000e-01 0.000000000000000000e+00
6.015625000000000000e-01 0.000000000000000000e+00
6.054687500000000000e-01 0.000000000000000000e+00
6.093750000000000000e-01 0.000000000000000000e+00
6.132812500000000000e-01 0.000000000000000000e+00
6.171875000000000000e-01 0.000000000000000000e+00
6.210937500000000000e-01 0.000000000000000000e+00
6.250000000000000000e-01 0.000000000000000000e+00
6.289062500000000000e-01 0.000000000000000000e+00
6.328125000000000000e-01 0.000000000000000000e+00
6.367187500000000000e-01 0.000000000000000000e+00
6.406250000000000000e-01 0.000000000000000000e+00
6.445312500000000000e-01 0.000000000000000000e+00
6.484375000000000000e-01 0.000000000000000000e+00
6.523437500000000000e-01 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00
6.601562500000000000e-01 0.000000000000000000e+00
6.640625000000000000e-01 0.000000000000000000e+00
6.679687500000000000e-01 0.000000000000000000e+00
6.718750000000000000e-01 0.000000000000000000e+00
6.757812500000000000e-01 0.000000000000000000e+00
6.796875000000000000e-01 0.000000000000000000e+00
6.835937500000000000e-01 0.000000000000000000e+00
6.875000000000000000e-01 0.000000000000000000e+00
6.914062500000000000e-01 0.000000000000000000e+00
6.953125000000000000e-01 0.000000000000000000e+00
6.992187500000000000e-01 0.000000000000000000e+00
7.031250000000000000e-01 0.000000000000000000e+00
7.070312500000000000e-01 0.000000000000000000e+00
7.109375000000000000e-01 0.000000000000000000e+00
7.148437500000000000e-01 0.000000000000000000e+00
7.187500000000000000e-01 0.000000000000000000e+00
7.226562500000000000e-01 0.000000000000000000e+00
7.265625000000000000e-01 0.000000000000000000e+00
7.304687500000000000e-01 0.000000000000000000e+00
7.343750000000000000e-01 0.000000000000000000e+00
7.382812500000000000e-01 0.000000000000000000e+00
7.421875000000000000e-01 0.000000000000000000e+00
7.460937500000000000e-01 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00
7.539062500000000000e-01 0.000000000000000000e+00
7.578125000000000000e-01 0.000000000000000000e+00
7.617187500000000000e-01 0.000000000000000000e+00
7.656250000000000000e-01 0.000000000000000000e+00
7.695312500000000000e-01 0.000000000000000000e+00
7.734375000000000000e-01 0.000000000000000000e+00
7.773437500000000000e-01 0.000000000000000000e+00
7.812500000000000000e-01 0.000000000000000000e+00
7.851562500000000000e-01 0.000000000000000000e+00
7.890625000000000000e-01 0.000000000000000000e+00
7.929687500000000000e-01 0.000000000000000000e+00
7.968750000000000000e-01 0.000000000000000000e+00
8.007812500000000000e-01 0.000000000000000000e+00
8.046875000000000000e-01 0.000000000000000000e+00
8.085937500000000000e-01 0.000000000000000000e+00
8.125000000000000000e-01 0.000000000000000000e+00
8.164062500000000000e-01 0.000000000000000000e+00
8.203125000000000000e-01 0.000000000000000000e+00
8.242187500000000000e-01 0.000000000000000000e+00
8.281250000000000000e-01 0.000000000000000000e+00
8.320312500000000000e-01 1.536890751698761797e-11
8.359375000000000000e-01 3.034671325747484174e-10
8.398437500000000000e-01 4.759375148614444622e-09
8.437500000000000000e-01 5.928677538544072585e-08
8.476562500000000000e-01 5.865909175845962046e-07
8.515625000000000000e-01 4.609803917405676285e-06
8.554687500000000000e-01 2.877393011856408848e-05
8.593750000000000000e-01 1.426545177711457078e-04
8.632812500000000000e-01 5.617479408222469592e-04
8.671875000000000000e-01 1.756980986888586910e-03
8.710937500000000000e-01 4.364778889142602140e-03
8.750000000000000000e-01 8.612456631859213493e-03
8.789062500000000000e-01 1.349775253252903477e-02
8.828125000000000000e-01 1.680217441709443149e-02
8.867187500000000000e-01 1.661265818711264719e-02
8.906250000000000000e-01 1.304615048353329095e-02
8.945312500000000000e-01 8.137579634202444720e-03
8.984375000000000000e-01 4.031602753246740604e-03
9.023437500000000000e-01 1.586462563262336367e-03
9.062500000000000000e-01 4.958513922363388471e-04
9.101562500000000000e-01 1.230956934676514256e-04
9.140625000000000000e-01 2.427190117794300771e-05
9.179687500000000000e-01 3.801319248662304670e-06
9.218750000000000000e-01 4.728621014110515484e-07
9.257812500000000000e-01 4.672015604540234991e-08
9.296875000000000000e-01 3.666432340168546948e-09
9.335937500000000000e-01 0.000000000000000000e+00
9.375000000000000000e-01 0.000000000000000000e+00
9.414062500000000000e-01 0.000000000000000000e+00
9.453125000000000000e-01 0.000000000000000000e+00
9.492187500000000000e-01 0.000000000000000000e+00
9.531250000000000000e-01 0.000000000000000000e+00
9.570312500000000000e-01 0.000000000000000000e+00
9.609375000000000000e-01 0.000000000000000000e+00
9.648437500000000000e-01 0.000000000000000000e+00
9.687500000000000000e-01 0.000000000000000000e+00
9.726562500000000000e-01 0.000000000000000000e+00
9.765625000000000000e-01 0.000000000000000000e+00
9.804687500000000000e-01 0.000000000000000000e+00
9.843750000000000000e-01 0.000000000000000000e+00
9.882812500000000000e-01 0.000000000000000000e+00
9.921875000000000000e-01 0.000000000000000000e+00
9.960937500000000000e-01 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00
1.003906250000000000e+00 0.000000000000000000e+00
1.007812500000000000e+00 0.000000000000000000e+00
1.011718750000000000e+00 0.000000000000000000e+00
1.015625000000000000e+00 0.000000000000000000e+00
1.019531250000000000e+00 0.000000000000000000e+00
1.023437500000000000e+00 0.000000000000000000e+00
1.027343750000000000e+00 0.000000000000000000e+00
1.031250000000000000e+00 0.000000000000000000e+00
1.035156250000000000e+00 0.000000000000000000e+00
1.039062500000000000e+00 0.000000000000000000e+00
1.042968750000000000e+00 0.000000000000000000e+00
1.046875000000000000e+00 0.000000000000000000e+00
1.050781250000000000e+00 0.000000000000000000e+00
1.054687500000000000e+00 0.000000000000000000e+00
1.058593750000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 0.000000000000000000e+00
1.066406250000000000e+00 0.000000000000000000e+00
1.070312500000000000e+00 0.000000000000000000e+00
1.074218750000000000e+00 0.000000000000000000e+00
1.078125000000000000e+00 0.000000000000000000e+00
1.082031250000000000e+00 0.000000000000000000e+00
1.085937500000000000e+00 0.000000000000000000e+00
1.089843750000000000e+00 0.000000000000000000e+00
1.093750000000000000e+00 0.000000000000000000e+00
1.097656250000000000e+00 0.000000000000000000e+00
1.101562500000000000e+00 0.000000000000000000e+00
1.105468750000000000e+00 0.000000000000000000e+00
1.109375000000000000e+00 0.000000000000000000e+00
1.113281250000000000e+00 0.000000000000000000e+00
1.117187500000000000e+00 0.000000000000000000e+00
1.121093750000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00
1.128906250000000000e+00 0.000000000000000000e+00
1.132812500000000000e+00 0.000000000000000000e+00
1.136718750000000000e+00 0.000000000000000000e+00
1.140625000000000000e+00 0.000000000000000000e+00
1.144531250000000000e+00 0.000000000000000000e+00
1.148437500000000000e+00 0.000000000000000000e+00
1.152343750000000000e+00 0.000000000000000000e+00
1.156250000000000000e+00 0.000000000000000000e+00
1.160156250000000000e+00 0.000000000000000000e+00
1.164062500000000000e+00 0.000000000000000000e+00
1.167968750000000000e+00 0.000000000000000000e+00
1.171875000000000000e+00 0.000000000000000000e+00
1.175781250000000000e+00 0.000000000000000000e+00
1.179687500000000000e+00 0.000000000000000000e+00
1.183593750000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 0.000000000000000000e+00
1.191406250000000000e+00 0.000000000000000000e+00
1.195312500000000000e+00 0.000000000000000000e+00
1.199218750000000000e+00 0.000000000000000000e+00
1.203125000000000000e+00 0.000000000000000000e+00
1.207031250000000000e+00 0.000000000000000000e+00
1.210937500000000000e+00 0.000000000000000000e+00
1.214843750000000000e+00 0.000000000000000000e+00
1.218750000000000000e+00 0.000000000000000000e+00
1.222656250000000000e+00 0.000000000000000000e+00
1.226562500000000000e+00 0.000000000000000000e+00
1.230468750000000000e+00 0.000000000000000000e+00
1.234375000000000000e+00 0.000000000000000000e+00
1.238281250000000000e+00 0.000000000000000000e+00
1.242187500000000000e+00 0.000000000000000000e+00
1.246093750000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00
1.253906250000000000e+00 0.000000000000000000e+00
1.257812500000000000e+00 0.000000000000000000e+00
1.261718750000000000e+00 0.000000000000000000e+00
1.265625000000000000e+00 0.000000000000000000e+00
1.269531250000000000e+00 0.000000000000000000e+00
1.273437500000000000e+00 0.000000000000000000e+00
1.277343750000000000e+00 1.726761719468901568e-11
1.281250000000000000e+00 3.166383907284194021e-10
1.285156250000000000e+00 4.611734965591659801e-09
1.289062500000000000e+00 5.335003703293182025e-08
1.292968750000000000e+00 4.902015988613141960e-07
1.296875000000000000e+00 3.577538657192987554e-06
1.300781250000000000e+00 2.073784196897085697e-05
1.304687500000000000e+00 9.547999765348175725e-05
1.308593750000000000e+00 3.491651192854714966e-04
1.312500000000000000e+00 1.014189052921462327e-03
1.316406250000000000e+00 2.339788479640552300e-03
1.320312500000000000e+00 4.287497617715772119e-03
1.324218750000000000e+00 6.240232898620359618e-03
1.328125000000000000e+00 7.213853517323775937e-03
1.332031250000000000e+00 6.623742696075291328e-03
1.335937500000000000e+00 4.830690367922001356e-03
1.339843750000000000e+00 2.798237438814077816e-03
1.343750000000000000e+00 1.287447528722770584e-03
1.347656250000000000e+00 4.704832068508064502e-04
1.351562500000000000e+00 1.365615158435514907e-04
1.355468750000000000e+00 3.148343751671936995e-05
1.359375000000000000e+00 5.765083131644574265e-06
1.363281250000000000e+00 8.384914088350629538e-07
1.367187500000000000e+00 9.686374898808242088e-08
1.371093750000000000e+00 8.887785078872267838e-09
1.375000000000000000e+00 6.477321116748882148e-10
1.378906250000000000e+00 0.000000000000000000e+00
1.382812500000000000e+00 0.000000000000000000e+00
1.386718750000000000e+00 0.000000000000000000e+00
1.390625000000000000e+00 0.000000000000000000e+00
1.394531250000000000e+00 0.000000000000000000e+00
1.398437500000000000e+00 0.000000000000000000e+00
1.402343750000000000e+00 0.000000000000000000e+00
1.406250000000000000e+00 0.000000000000000000e+00
1.410156250000000000e+00 0.000000000000000000e+00
1.414062500000000000e+00 0.000000000000000000e+00
1.417968750000000000e+00 0.000000000000000000e+00
1.421875000000000000e+00 0.000000000000000000e+00
1.425781250000000000e+00 0.000000000000000000e+00
1.429687500000000000e+00 0.000000000000000000e+00
1.433593750000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 0.000000000000000000e+00
1.441406250000000000e+00 0.000000000000000000e+00
1.445312500000000000e+00 0.000000000000000000e+00
1.449218750000000000e+00 0.000000000000000000e+00
1.453125000000000000e+00 0.000000000000000000e+00
1.457031250000000000e+00 0.000000000000000000e+00
1.460937500000000000e+00 0.000000000000000000e+00
1.464843750000000000e+00 0.000000000000000000e+00
1.468750000000000000e+00 0.000000000000000000e+00
1.472656250000000000e+00 0.000000000000000000e+00
1.476562500000000000e+00 0.000000000000000000e+00
1.480468750000000000e+00 0.000000000000000000e+00
1.484375000000000000e+00 0.000000000000000000e+00
1.488281250000000000e+00 0.000000000000000000e+00
1.492187500000000000e+00 0.000000000000000000e+00
1.496093750000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00
1.503906250000000000e+00 0.000000000000000000e+00
1.507812500000000000e+00 0.000000000000000000e+00
1.511718750000000000e+00 0.000000000000000000e+00
1.515625000000000000e+00 0.000000000000000000e+00
1.519531250000000000e+00 0.000000000000000000e+00
1.523437500000000000e+00 0.000000000000000000e+00
1.527343750000000000e+00 0.000000000000000000e+00
1.531250000000000000e+00 0.000000000000000000e+00
1.535156250000000000e+00 0.000000000000000000e+00
1.539062500000000000e+00 0.000000000000000000e+00
1.542968750000000000e+00 0.000000000000000000e+00
1.546875000000000000e+00 0.000000000000000000e+00
1.550781250000000000e+00 0.000000000000000000e+00
1.554687500000000000e+00 0.000000000000000000e+00
1.558593750000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 0.000000000000000000e+00
1.566406250000000000e+00 0.000000000000000000e+00
1.570312500000000000e+00 0.000000000000000000e+00
1.574218750000000000e+00 0.000000000000000000e+00
1.578125000000000000e+00 0.000000000000000000e+00
1.582031250000000000e+00 0.000000000000000000e+00
1.585937500000000000e+00 0.000000000000000000e+00
1.589843750000000000e+00 0.000000000000000000e+00
1.593750000000000000e+00 0.000000000000000000e+00
1.597656250000000000e+00 0.000000000000000000e+00
1.601562500000000000e+00 0.000000000000000000e+00
1.605468750000000000e+00 0.000000000000000000e+00
1.609375000000000000e+00 0.000000000000000000e+00
1.613281250000000000e+00 0.000000000000000000e+00
1.617187500000000000e+00 0.000000000000000000e+00
1.621093750000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00
1.628906250000000000e+00 0.000000000000000000e+00
1.632812500000000000e+00 0.000000000000000000e+00
1.636718750000000000e+00 0.000000000000000000e+00
1.640625000000000000e+00 0.000000000000000000e+00
1.644531250000000000e+00 0.000000000000000000e+00
1.648437500000000000e+00 0.000000000000000000e+00
1.652343750000000000e+00 0.000000000000000000e+00
1.656250000000000000e+00 0.000000000000000000e+00
1.660156250000000000e+00 0.000000000000000000e+00
1.664062500000000000e+00 0.000000000000000000e+00
1.667968750000000000e+00 0.000000000000000000e+00
1.671875000000000000e+00 0.000000000000000000e+00
1.675781250000000000e+00 0.000000000000000000e+00
1.679687500000000000e+00 0.000000000000000000e+00
1.683593750000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00
1.691406250000000000e+00 0.000000000000000000e+00
1.695312500000000000e+00 0.000000000000000000e+00
1.699218750000000000e+00 0.000000000000000000e+00
1.703125000000000000e+00 0.000000000000000000e+00
1.707031250000000000e+00 0.000000000000000000e+00
1.710937500000000000e+00 0.000000000000000000e+00
1.714843750000000000e+00 0.000000000000000000e+00
1.718750000000000000e+00 0.000000000000000000e+00
1.722656250000000000e+00 5.354272261631983058e-12
1.726562500000000000e+00 1.033182677812198078e-10
1.730468750000000000e+00 1.583519424406047459e-09
1.734375000000000000e+00 1.927699290293897657e-08
1.738281250000000000e+00 1.863909378277824305e-07
1.742187500000000000e+00 1.431462295038165500e-06
1.746093750000000000e+00 8.731817423887428136e-06
1.750000000000000000e+00 4.230571049971957372e-05
1.753906250000000000e+00 1.628032062342443017e-04
1.757812500000000000e+00 4.976185112895144345e-04
1.761718750000000000e+00 1.208091184498554351e-03
1.765625000000000000e+00 2.329552575791173346e-03
1.769531250000000000e+00 3.567918548336386931e-03
1.773437500000000000e+00 4.340372066331088519e-03
1.777343750000000000e+00 4.193808560405742902e-03
1.781250000000000000e+00 3.218547015112133321e-03
1.785156250000000000e+00 1.961917435419323515e-03
1.789062500000000000e+00 9.498853936622212325e-04
1.792968750000000000e+00 3.652845519260960886e-04
1.796875000000000000e+00 1.115734895304837734e-04
1.800781250000000000e+00 2.706826002529687302e-05
1.804687500000000000e+00 5.215900247489720624e-06
1.808593750000000000e+00 7.983031223891036864e-07
1.812500000000000000e+00 9.704563193716533184e-08
1.816406250000000000e+00 9.370305932649861453e-09
1.820312500000000000e+00 7.186230813750606054e-10
1.824218750000000000e+00 0.000000000000000000e+00
1.828125000000000000e+00 0.000000000000000000e+00
1.832031250000000000e+00 0.000000000000000000e+00
1.835937500000000000e+00 0.000000000000000000e+00
1.839843750000000000e+00 0.000000000000000000e+00
1.843750000000000000e+00 0.000000000000000000e+00
1.847656250000000000e+00 0.000000000000000000e+00
1.851562500000000000e+00 0.000000000000000000e+00
1.855468750000000000e+00 0.000000000000000000e+00
1.859375000000000000e+00 0.000000000000000000e+00
1.863281250000000000e+00 0.000000000000000000e+00
1.867187500000000000e+00 0.000000000000000000e+00
1.871093750000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00
1.878906250000000000e+00 0.000000000000000000e+00
1.882812500000000000e+00 0.000000000000000000e+00
1.886718750000000000e+00 0.000000000000000000e+00
1.890625000000000000e+00 0.000000000000000000e+00
1.894531250000000000e+00 0.000000000000000000e+00
1.898437500000000000e+00 0.000000000000000000e+00
1.902343750000000000e+00 0.000000000000000000e+00
1.906250000000000000e+00 0.000000000000000000e+00
1.910156250000000000e+00 0.000000000000000000e+00
1.914062500000000000e+00 0.000000000000000000e+00
1.917968750000000000e+00 0.000000000000000000e+00
1.921875000000000000e+00 0.000000000000000000e+00
1.925781250000000000e+00 0.000000000000000000e+00
1.929687500000000000e+00 0.000000000000000000e+00
1.933593750000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00
1.941406250000000000e+00 0.000000000000000000e+00
1.945312500000000000e+00 0.000000000000000000e+00
1.949218750000000000e+00 0.000000000000000000e+00
1.953125000000000000e+00 0.000000000000000000e+00
1.957031250000000000e+00 0.000000000000000000e+00
1.960937500000000000e+00 0.000000000000000000e+00
1.964843750000000000e+00 0.000000000000000000e+00
1.968750000000000000e+00 0.000000000000000000e+00
1.972656250000000000e+00 0.000000000000000000e+00
1.976562500000000000e+00 0.000000000000000000e+00
1.980468750000000000e+00 0.000000000000000000e+00
1.984375000000000000e+00 0.000000000000000000e+00
1.988281250000000000e+00 0.000000000000000000e+00
1.992187500000000000e+00 0.000000000000000000e+00
1.996093750000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
2.003906250000000000e+00 0.000000000000000000e+00
2.007812500000000000e+00 0.000000000000000000e+00
2.011718750000000000e+00 0.000000000000000000e+00
2.015625000000000000e+00 0.000000000000000000e+00
2.019531250000000000e+00 0.000000000000000000e+00
2.023437500000000000e+00 0.000000000000000000e+00
2.027343750000000000e+00 0.000000000000000000e+00
2.031250000000000000e+00 0.000000000000000000e+00
2.035156250000000000e+00 0.000000000000000000e+00
2.039062500000000000e+00 0.000000000000000000e+00
2.042968750000000000e+00 0.000000000000000000e+00
2.046875000000000000e+00 0.000000000000000000e+00
2.050781250000000000e+00 0.000000000000000000e+00
2.054687500000000000e+00 0.000000000000000000e+00
2.058593750000000000e+00 0.000000000000000000e+00
2.062500000000000000e+00 0.000000000000000000e+00
2.066406250000000000e+00 0.000000000000000000e+00
2.070312500000000000e+00 0.000000000000000000e+00
2.074218750000000000e+00 0.000000000000000000e+00
2.078125000000000000e+00 0.000000000000000000e+00
2.082031250000000000e+00 0.000000000000000000e+00
2.085937500000000000e+00 0.000000000000000000e+00
2.089843750000000000e+00 0.000000000000000000e+00
2.093750000000000000e+00 0.000000000000000000e+00
2.097656250000000000e+00 0.000000000000000000e+00
2.101562500000000000e+00 0.000000000000000000e+00
2.105468750000000000e+00 0.000000000000000000e+00
2.109375000000000000e+00 0.000000000000000000e+00
2.113281250000000000e+00 0.000000000000000000e+00
2.117187500000000000e+00 0.000000000000000000e+00
2.121093750000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00
2.128906250000000000e+00 0.000000000000000000e+00
2.132812500000000000e+00 0.000000000000000000e+00
2.136718750000000000e+00 0.000000000000000000e+00
2.140625000000000000e+00 0.000000000000000000e+00
2.144531250000000000e+00 0.000000000000000000e+00
2.148437500000000000e+00 0.000000000000000000e+00
2.152343750000000000e+00 0.000000000000000000e+00
2.156250000000000000e+00 0.000000000000000000e+00
2.160156250000000000e+00 0.000000000000000000e+00
2.164062500000000000e+00 0.000000000000000000e+00
2.167968750000000000e+00 0.000000000000000000e+00
2.171875000000000000e+00 3.226090660605696639e-12
2.175781250000000000e+00 6.143587990362899612e-11
2.179687500000000000e+00 9.292599312355422615e-10
2.183593750000000000e+00 1.116405463700061841e-08
2.187500000000000000e+00 1.065310748612182146e-07
2.191406250000000000e+00 8.074214415726311705e-07
2.195312500000000000e+00 4.860644527282591311e-06
2.199218750000000000e+00 2.324112023802066089e-05
2.203125000000000000e+00 8.826527275359056981e-05
2.207031250000000000e+00 2.662516398344782153e-04
2.210937500000000000e+00 6.379172241696641661e-04
2.214843750000000000e+00 1.213964479246209659e-03
2.218750000000000000e+00 1.834920462809741352e-03
2.222656250000000000e+00 2.202916936954166238e-03
2.226562500000000000e+00 2.100625405585037405e-03
2.230468750000000000e+00 1.590994648896861680e-03
2.234375000000000000e+00 9.571024718320942683e-04
2.238281250000000000e+00 4.573174469900745647e-04
2.242187500000000000e+00 1.735588310607329068e-04
2.246093750000000000e+00 5.231729438527548895e-05
2.250000000000000000e+00 1.252603005594668921e-05
2.253906250000000000e+00 2.382051991720185999e-06
2.257812500000000000e+00 3.597979104830394058e-07
2.261718750000000000e+00 4.316538819629181985e-08
2.265625000000000000e+00 4.113223218751198669e-09
2.269531250000000000e+00 3.113139056449798212e-10
2.273437500000000000e+00 0.000000000000000000e+00
2.277343750000000000e+00 0.000000000000000000e+00
2.281250000000000000e+00 0.000000000000000000e+00
2.285156250000000000e+00 0.000000000000000000e+00
2.289062500000000000e+00 0.000000000000000000e+00
2.292968750000000000e+00 0.000000000000000000e+00
2.296875000000000000e+00 0.000000000000000000e+00
2.300781250000000000e+00 0.000000000000000000e+00
2.304687500000000000e+00 0.000000000000000000e+00
2.308593750000000000e+00 0.000000000000000000e+00
2.312500000000000000e+00 0.000000000000000000e+00
2.316406250000000000e+00 0.000000000000000000e+00
2.320312500000000000e+00 0.000000000000000000e+00
2.324218750000000000e+00 0.000000000000000000e+00
2.328125000000000000e+00 0.000000000000000000e+00
2.332031250000000000e+00 0.000000000000000000e+00
2.335937500000000000e+00 0.000000000000000000e+00
2.339843750000000000e+00 0.000000000000000000e+00
2.343750000000000000e+00 0.000000000000000000e+00
2.347656250000000000e+00 0.000000000000000000e+00
2.351562500000000000e+00 0.000000000000000000e+00
2.355468750000000000e+00 0.000000000000000000e+00
2.359375000000000000e+00 0.000000000000000000e+00
2.363281250000000000e+00 0.000000000000000000e+00
2.367187500000000000e+00 0.000000000000000000e+00
2.371093750000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00
2.378906250000000000e+00 0.000000000000000000e+00
2.382812500000000000e+00 0.000000000000000000e+00
2.386718750000000000e+00 0.000000000000000000e+00
2.390625000000000000e+00 0.000000000000000000e+00
2.394531250000000000e+00 0.000000000000000000e+00
2.398437500000000000e+00 0.000000000000000000e+00
2.402343750000000000e+00 0.000000000000000000e+00
2.406250000000000000e+00 0.000000000000000000e+00
2.410156250000000000e+00 0.000000000000000000e+00
2.414062500000000000e+00 0.000000000000000000e+00
2.417968750000000000e+00 0.000000000000000000e+00
2.421875000000000000e+00 0.000000000000000000e+00
2.425781250000000000e+00 0.000000000000000000e+00
2.429687500000000000e+00 0.000000000000000000e+00
2.433593750000000000e+00 0.000000000000000000e+00
2.437500000000000000e+00 0.000000000000000000e+00
2.441406250000000000e+00 0.000000000000000000e+00
2.445312500000000000e+00 0.000000000000000000e+00
2.449218750000000000e+00 0.000000000000000000e+00
2.453125000000000000e+00 0.000000000000000000e+00
2.457031250000000000e+00 0.000000000000000000e+00
2.460937500000000000e+00 0.000000000000000000e+00
2.464843750000000000e+00 0.000000000000000000e+00
2.468750000000000000e+00 0.000000000000000000e+00
2.472656250000000000e+00 0.000000000000000000e+00
2.476562500000000000e+00 0.000000000000000000e+00
2.480468750000000000e+00 0.000000000000000000e+00
2.484375000000000000e+00 0.000000000000000000e+00
2.488281250000000000e+00 0.000000000000000000e+00
2.492187500000000000e+00 0.000000000000000000e+00
2.496093750000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00
2.503906250000000000e+00 0.000000000000000000e+00
2.507812500000000000e+00 0.000000000000000000e+00
2.511718750000000000e+00 0.000000000000000000e+00
2.515625000000000000e+00 0.000000000000000000e+00
2.519531250000000000e+00 0.000000000000000000e+00
2.523437500000000000e+00 0.000000000000000000e+00
2.527343750000000000e+00 0.000000000000000000e+00
2.531250000000000000e+00 0.000000000000000000e+00
2.535156250000000000e+00 0.000000000000000000e+00
2.539062500000000000e+00 0.000000000000000000e+00
2.542968750000000000e+00 0.000000000000000000e+00
2.546875000000000000e+00 0.000000000000000000e+00
2.550781250000000000e+00 0.000000000000000000e+00
2.554687500000000000e+00 0.000000000000000000e+00
2.558593750000000000e+00 0.000000000000000000e+00
2.562500000000000000e+00 0.000000000000000000e+00
2.566406250000000000e+00 0.000000000000000000e+00
2.570312500000000000e+00 0.000000000000000000e+00
2.574218750000000000e+00 0.000000000000000000e+00
2.578125000000000000e+00 0.000000000000000000e+00
2.582031250000000000e+00 0.000000000000000000e+00
2.585937500000000000e+00 0.000000000000000000e+00
2.589843750000000000e+00 0.000000000000000000e+00
2.593750000000000000e+00 0.000000000000000000e+00
2.597656250000000000e+00 0.000000000000000000e+00
2.601562500000000000e+00 0.000000000000000000e+00
2.605468750000000000e+00 0.000000000000000000e+00
2.609375000000000000e+00 0.000000000000000000e+00
2.613281250000000000e+00 0.000000000000000000e+00
2.617187500000000000e+00 0.000000000000000000e+00
2.621093750000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 3.303537134061830489e-12
2.628906250000000000e+00 6.064557495799362634e-11
2.632812500000000000e+00 8.842776659308030901e-10
2.636718750000000000e+00 1.024112833106074455e-08
2.640625000000000000e+00 9.420556832919712941e-08
2.644531250000000000e+00 6.882955364786307326e-07
2.648437500000000000e+00 3.994320838598572367e-06
2.652343750000000000e+00 1.841113457813108647e-05
2.656250000000000000e+00 6.740432634396333457e-05
2.660156250000000000e+00 1.960038519029871592e-04
2.664062500000000000e+00 4.527005827443318468e-04
2.667968750000000000e+00 8.304760538645009895e-04
2.671875000000000000e+00 1.210076394094967414e-03
2.675781250000000000e+00 1.400451512617286549e-03
2.679687500000000000e+00 1.287339154852199180e-03
2.683593750000000000e+00 9.399126484278772517e-04
2.687500000000000000e+00 5.450691756763663800e-04
2.691406250000000000e+00 2.510645327318608024e-04
2.695312500000000000e+00 9.185202205656629100e-05
2.699218750000000000e+00 2.669080615136492157e-05
2.703125000000000000e+00 6.160334214428661286e-06
2.707031250000000000e+00 1.129318574659569064e-06
2.710937500000000000e+00 1.644365217741486621e-07
2.714843750000000000e+00 1.901733714876000490e-08
2.718750000000000000e+00 1.746910855775781576e-09
2.722656250000000000e+00 1.274563258331543138e-10
2.726562500000000000e+00 0.000000000000000000e+00
2.730468750000000000e+00 0.000000000000000000e+00
2.734375000000000000e+00 0.000000000000000000e+00
2.738281250000000000e+00 0.000000000000000000e+00
2.742187500000000000e+00 0.000000000000000000e+00
2.746093750000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00
2.753906250000000000e+00 0.000000000000000000e+00
2.757812500000000000e+00 0.000000000000000000e+00
2.761718750000000000e+00 0.000000000000000000e+00
2.765625000000000000e+00 0.000000000000000000e+00
2.769531250000000000e+00 0.000000000000000000e+00
2.773437500000000000e+00 0.000000000000000000e+00
2.777343750000000000e+00 0.000000000000000000e+00
2.781250000000000000e+00 0.000000000000000000e+00
2.785156250000000000e+00 0.000000000000000000e+00
2.789062500000000000e+00 0.000000000000000000e+00
2.792968750000000000e+00 0.000000000000000000e+00
2.796875000000000000e+00 0.000000000000000000e+00
2.800781250000000000e+00 0.000000000000000000e+00
2.804687500000000000e+00 0.000000000000000000e+00
2.808593750000000000e+00 0.000000000000000000e+00
2.812500000000000000e+00 0.000000000000000000e+00
2.816406250000000000e+00 0.000000000000000000e+00
2.820312500000000000e+00 0.000000000000000000e+00
2.824218750000000000e+00 0.000000000000000000e+00
2.828125000000000000e+00 0.000000000000000000e+00
2.832031250000000000e+00 0.000000000000000000e+00
2.835937500000000000e+00 0.000000000000000000e+00
2.839843750000000000e+00 0.000000000000000000e+00
2.843750000000000000e+00 0.000000000000000000e+00
2.847656250000000000e+00 0.000000000000000000e+00
2.851562500000000000e+00 0.000000000000000000e+00
2.855468750000000000e+00 0.000000000000000000e+00
2.859375000000000000e+00 0.000000000000000000e+00
2.863281250000000000e+00 0.000000000000000000e+00
2.867187500000000000e+00 0.000000000000000000e+00
2.871093750000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00
2.878906250000000000e+00 0.000000000000000000e+00
2.882812500000000000e+00 0.000000000000000000e+00
2.886718750000000000e+00 0.000000000000000000e+00
2.890625000000000000e+00 0.000000000000000000e+00
2.894531250000000000e+00 0.000000000000000000e+00
2.898437500000000000e+00 0.000000000000000000e+00
2.902343750000000000e+00 0.000000000000000000e+00
2.906250000000000000e+00 0.000000000000000000e+00
2.910156250000000000e+00 0.000000000000000000e+00
2.914062500000000000e+00 0.000000000000000000e+00
2.917968750000000000e+00 0.000000000000000000e+00
2.921875000000000000e+00 0.000000000000000000e+00
2.925781250000000000e+00 0.000000000000000000e+00
2.929687500000000000e+00 0.000000000000000000e+00
2.933593750000000000e+00 0.000000000000000000e+00
2.937500000000000000e+00 0.000000000000000000e+00
2.941406250000000000e+00 0.000000000000000000e+00
2.945312500000000000e+00 0.000000000000000000e+00
2.949218750000000000e+00 0.000000000000000000e+00
2.953125000000000000e+00 0.000000000000000000e+00
2.957031250000000000e+00 0.000000000000000000e+00
2.960937500000000000e+00 0.000000000000000000e+00
2.964843750000000000e+00 0.000000000000000000e+00
2.968750000000000000e+00 0.000000000000000000e+00
2.972656250000000000e+00 0.000000000000000000e+00
2.976562500000000000e+00 0.000000000000000000e+00
2.980468750000000000e+00 0.000000000000000000e+00
2.984375000000000000e+00 0.000000000000000000e+00
2.988281250000000000e+00 0.000000000000000000e+00
2.992187500000000000e+00 0.000000000000000000e+00
2.996093750000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00
3.003906250000000000e+00 0.000000000000000000e+00
3.007812500000000000e+00 0.000000000000000000e+00
3.011718750000000000e+00 0.000000000000000000e+00
3.015625000000000000e+00 0.000000000000000000e+00
3.019531250000000000e+00 0.000000000000000000e+00
3.023437500000000000e+00 0.000000000000000000e+00
3.027343750000000000e+00 0.000000000000000000e+00
3.031250000000000000e+00 0.000000000000000000e+00
3.035156250000000000e+00 0.000000000000000000e+00
3.039062500000000000e+00 0.000000000000000000e+00
3.042968750000000000e+00 0.000000000000000000e+00
3.046875000000000000e+00 0.000000000000000000e+00
3.050781250000000000e+00 0.000000000000000000e+00
3.054687500000000000e+00 0.000000000000000000e+00
3.058593750000000000e+00 0.000000000000000000e+00
3.062500000000000000e+00 0.000000000000000000e+00
3.066406250000000000e+00 0.000000000000000000e+00
3.070312500000000000e+00 0.000000000000000000e+00
3.074218750000000000e+00 0.000000000000000000e+00
3.078125000000000000e+00 0.000000000000000000e+00
3.082031250000000000e+00 2.623855940438155802e-12
3.085937500000000000e+00 4.721612817565833684e-11
3.089843750000000000e+00 6.748548429962768458e-10
3.093750000000000000e+00 7.661256101728123059e-09
3.097656250000000000e+00 6.908109377447210956e-08
3.101562500000000000e+00 4.947525528640614323e-07
3.105468750000000000e+00 2.814404366842315461e-06
3.109375000000000000e+00 1.271611836369894524e-05
3.113281250000000000e+00 4.563438910518010744e-05
3.117187500000000000e+00 1.300767070738707734e-04
3.121093750000000000e+00 2.944939930618872262e-04
3.125000000000000000e+00 5.295694956943689316e-04
3.128906250000000000e+00 7.563783591306222007e-04
3.132812500000000000e+00 8.580741960090616403e-04
3.136718750000000000e+00 7.731792728312694360e-04
3.140625000000000000e+00 5.533567063103997808e-04
3.144531250000000000e+00 3.145572981669710706e-04
3.148437500000000000e+00 1.420247284818146468e-04
3.152343750000000000e+00 5.093282711202742072e-05
3.156250000000000000e+00 1.450778838156672891e-05
3.160156250000000000e+00 3.282269632714810956e-06
3.164062500000000000e+00 5.898164908254984544e-07
3.167968750000000000e+00 8.418392699228539053e-08
3.171875000000000000e+00 9.543574414054410012e-09
3.175781250000000000e+00 8.593351198997833749e-10
3.179687500000000000e+00 6.145874276408260117e-11
3.183593750000000000e+00 0.000000000000000000e+00
3.187500000000000000e+00 0.000000000000000000e+00
3.191406250000000000e+00 0.000000000000000000e+00
3.195312500000000000e+00 0.000000000000000000e+00
3.199218750000000000e+00 0.000000000000000000e+00
3.203125000000000000e+00 0.000000000000000000e+00
3.207031250000000000e+00 0.000000000000000000e+00
3.210937500000000000e+00 0.000000000000000000e+00
3.214843750000000000e+00 0.000000000000000000e+00
3.218750000000000000e+00 0.000000000000000000e+00
3.222656250000000000e+00 0.000000000000000000e+00
3.226562500000000000e+00 0.000000000000000000e+00
3.230468750000000000e+00 0.000000000000000000e+00
3.234375000000000000e+00 0.000000000000000000e+00
3.238281250000000000e+00 0.000000000000000000e+00
3.242187500000000000e+00 0.000000000000000000e+00
3.246093750000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00
3.253906250000000000e+00 0.000000000000000000e+00
3.257812500000000000e+00 0.000000000000000000e+00
3.261718750000000000e+00 0.000000000000000000e+00
3.265625000000000000e+00 0.000000000000000000e+00
3.269531250000000000e+00 0.000000000000000000e+00
3.273437500000000000e+00 0.000000000000000000e+00
3.277343750000000000e+00 0.000000000000000000e+00
3.281250000000000000e+00 0.000000000000000000e+00
3.285156250000000000e+00 0.000000000000000000e+00
3.289062500000000000e+00 0.000000000000000000e+00
3.292968750000000000e+00 0.000000000000000000e+00
3.296875000000000000e+00 0.000000000000000000e+00
3.300781250000000000e+00 0.000000000000000000e+00
3.304687500000000000e+00 0.000000000000000000e+00
3.308593750000000000e+00 0.000000000000000000e+00
3.312500000000000000e+00 0.000000000000000000e+00
3.316406250000000000e+00 0.000000000000000000e+00
3.320312500000000000e+00 0.000000000000000000e+00
3.324218750000000000e+00 0.000000000000000000e+00
3.328125000000000000e+00 0.000000000000000000e+00
3.332031250000000000e+00 0.000000000000000000e+00
3.335937500000000000e+00 0.000000000000000000e+00
3.339843750000000000e+00 0.000000000000000000e+00
3.343750000000000000e+00 0.000000000000000000e+00
3.347656250000000000e+00 0.000000000000000000e+00
3.351562500000000000e+00 0.000000000000000000e+00
3.355468750000000000e+00 0.000000000000000000e+00
3.359375000000000000e+00 0.000000000000000000e+00
3.363281250000000000e+00 0.000000000000000000e+00
3.367187500000000000e+00 0.000000000000000000e+00
3.371093750000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00
3.378906250000000000e+00 0.000000000000000000e+00
3.382812500000000000e+00 0.000000000000000000e+00
3.386718750000000000e+00 0.000000000000000000e+00
3.390625000000000000e+00 0.000000000000000000e+00
3.394531250000000000e+00 0.000000000000000000e+00
3.398437500000000000e+00 0.000000000000000000e+00
3.402343750000000000e+00 0.000000000000000000e+00
3.406250000000000000e+00 0.000000000000000000e+00
3.410156250000000000e+00 0.000000000000000000e+00
3.414062500000000000e+00 0.000000000000000000e+00
3.417968750000000000e+00 0.000000000000000000e+00
3.421875000000000000e+00 0.000000000000000000e+00
3.425781250000000000e+00 0.000000000000000000e+00
3.429687500000000000e+00 0.000000000000000000e+00
3.433593750000000000e+00 0.000000000000000000e+00
3.437500000000000000e+00 0.000000000000000000e+00
3.441406250000000000e+00 0.000000000000000000e+00
3.445312500000000000e+00 0.000000000000000000e+00
3.449218750000000000e+00 0.000000000000000000e+00
3.453125000000000000e+00 0.000000000000000000e+00
3.457031250000000000e+00 0.000000000000000000e+00
3.460937500000000000e+00 0.000000000000000000e+00
3.464843750000000000e+00 0.000000000000000000e+00
3.468750000000000000e+00 0.000000000000000000e+00
3.472656250000000000e+00 0.000000000000000000e+00
3.476562500000000000e+00 0.000000000000000000e+00
3.480468750000000000e+00 0.000000000000000000e+00
3.484375000000000000e+00 0.000000000000000000e+00
3.488281250000000000e+00 0.000000000000000000e+00
3.492187500000000000e+00 0.000000000000000000e+00
3.496093750000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00
3.503906250000000000e+00 0.000000000000000000e+00
3.507812500000000000e+00 0.000000000000000000e+00
3.511718750000000000e+00 0.000000000000000000e+00
3.515625000000000000e+00 0.000000000000000000e+00
3.519531250000000000e+00 0.000000000000000000e+00
3.523437500000000000e+00 0.000000000000000000e+00
3.527343750000000000e+00 0.000000000000000000e+00
3.531250000000000000e+00 0.000000000000000000e+00
3.535156250000000000e+00 0.000000000000000000e+00
3.539062500000000000e+00 0.000000000000000000e+00
3.542968750000000000e+00 7.520908495702810503e-13
3.546875000000000000e+00 1.403411989230821624e-11
3.550781250000000000e+00 2.080030357883687357e-10
3.554687500000000000e+00 2.448633451716936523e-09
3.558593750000000000e+00 2.289536105340740938e-08
3.562500000000000000e+00 1.700359799136118061e-07
3.566406250000000000e+00 1.003006561582319003e-06
3.570312500000000000e+00 4.699334218484271058e-06
3.574218750000000000e+00 1.748793402081851001e-05
3.578125000000000000e+00 5.169044755407780435e-05
3.582031250000000000e+00 1.213533284159846760e-04
3.585937500000000000e+00 2.262886158702135774e-04
3.589843750000000000e+00 3.351531713363275935e-04
3.593750000000000000e+00 3.942698557549066500e-04
3.597656250000000000e+00 3.683947465530293267e-04
3.601562500000000000e+00 2.734027611973069102e-04
3.605468750000000000e+00 1.611617512445887512e-04
3.609375000000000000e+00 7.545546036513395532e-05
3.613281250000000000e+00 2.806008497927747265e-05
3.617187500000000000e+00 8.288136678427728517e-06
3.621093750000000000e+00 1.944439524415468159e-06
3.625000000000000000e+00 3.623277440366051225e-07
3.628906250000000000e+00 5.362636417836348985e-08
3.632812500000000000e+00 6.304123753046313771e-09
3.636718750000000000e+00 5.886277336895560768e-10
3.640625000000000000e+00 4.365422921001557820e-11
3.644531250000000000e+00 0.000000000000000000e+00
3.648437500000000000e+00 0.000000000000000000e+00
3.652343750000000000e+00 0.000000000000000000e+00
3.656250000000000000e+00 0.000000000000000000e+00
3.660156250000000000e+00 0.000000000000000000e+00
3.664062500000000000e+00 0.000000000000000000e+00
3.667968750000000000e+00 0.000000000000000000e+00
3.671875000000000000e+00 0.000000000000000000e+00
3.675781250000000000e+00 0.000000000000000000e+00
3.679687500000000000e+00 0.000000000000000000e+00
3.683593750000000000e+00 0.000000000000000000e+00
3.687500000000000000e+00 0.000000000000000000e+00
3.691406250000000000e+00 0.000000000000000000e+00
3.695312500000000000e+00 0.000000000000000000e+00
3.699218750000000000e+00 0.000000000000000000e+00
3.703125000000000000e+00 0.000000000000000000e+00
3.707031250000000000e+00 0.000000000000000000e+00
3.710937500000000000e+00 0.000000000000000000e+00
3.714843750000000000e+00 0.000000000000000000e+00
3.718750000000000000e+00 0.000000000000000000e+00
3.722656250000000000e+00 0.000000000000000000e+00
3.726562500000000000e+00 0.000000000000000000e+00
3.730468750000000000e+00 0.000000000000000000e+00
3.734375000000000000e+00 0.000000000000000000e+00
3.738281250000000000e+00 0.000000000000000000e+00
3.742187500000000000e+00 0.000000000000000000e+00
3.746093750000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00
3.753906250000000000e+00 0.000000000000000000e+00
3.757812500000000000e+00 0.000000000000000000e+00
3.761718750000000000e+00 0.000000000000000000e+00
3.765625000000000000e+00 0.000000000000000000e+00
3.769531250000000000e+00 0.000000000000000000e+00
3.773437500000000000e+00 0.000000000000000000e+00
3.777343750000000000e+00 0.000000000000000000e+00
3.781250000000000000e+00 0.000000000000000000e+00
3.785156250000000000e+00 0.000000000000000000e+00
3.789062500000000000e+00 0.000000000000000000e+00
3.792968750000000000e+00 0.000000000000000000e+00
3.796875000000000000e+00 0.000000000000000000e+00
3.800781250000000000e+00 0.000000000000000000e+00
3.804687500000000000e+00 0.000000000000000000e+00
3.808593750000000000e+00 0.000000000000000000e+00
3.812500000000000000e+00 0.000000000000000000e+00
3.816406250000000000e+00 0.000000000000000000e+00
3.820312500000000000e+00 0.000000000000000000e+00
3.824218750000000000e+00 0.000000000000000000e+00
3.828125000000000000e+00 0.000000000000000000e+00
3.832031250000000000e+00 0.000000000000000000e+00
3.835937500000000000e+00 0.000000000000000000e+00
3.839843750000000000e+00 0.000000000000000000e+00
3.843750000000000000e+00 0.000000000000000000e+00
3.847656250000000000e+00 0.000000000000000000e+00
3.851562500000000000e+00 0.000000000000000000e+00
3.855468750000000000e+00 0.000000000000000000e+00
3.859375000000000000e+00 0.000000000000000000e+00
3.863281250000000000e+00 0.000000000000000000e+00
3.867187500000000000e+00 0.000000000000000000e+00
3.871093750000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00
3.878906250000000000e+00 0.000000000000000000e+00
3.882812500000000000e+00 0.000000000000000000e+00
3.886718750000000000e+00 0.000000000000000000e+00
3.890625000000000000e+00 0.000000000000000000e+00
3.894531250000000000e+00 0.000000000000000000e+00
3.898437500000000000e+00 0.000000000000000000e+00
3.902343750000000000e+00 0.000000000000000000e+00
3.906250000000000000e+00 0.000000000000000000e+00
3.910156250000000000e+00 0.000000000000000000e+00
3.914062500000000000e+00 0.000000000000000000e+00
3.917968750000000000e+00 0.000000000000000000e+00
3.921875000000000000e+00 0.000000000000000000e+00
3.925781250000000000e+00 0.000000000000000000e+00
3.929687500000000000e+00 0.000000000000000000e+00
3.933593750000000000e+00 0.000000000000000000e+00
3.937500000000000000e+00 0.000000000000000000e+00
3.941406250000000000e+00 0.000000000000000000e+00
3.945312500000000000e+00 0.000000000000000000e+00
3.949218750000000000e+00 0.000000000000000000e+00
3.953125000000000000e+00 0.000000000000000000e+00
3.957031250000000000e+00 0.000000000000000000e+00
3.960937500000000000e+00 0.000000000000000000e+00
3.964843750000000000e+00 0.000000000000000000e+00
3.968750000000000000e+00 0.000000000000000000e+00
3.972656250000000000e+00 0.000000000000000000e+00
3.976562500000000000e+00 0.000000000000000000e+00
3.980468750000000000e+00 0.000000000000000000e+00
3.984375000000000000e+00 0.000000000000000000e+00
3.988281250000000000e+00 0.000000000000000000e+00
3.992187500000000000e+00 0.000000000000000000e+00
3.996093750000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00
4.003906250000000000e+00 0.000000000000000000e+00
4.007812500000000000e+00 0.000000000000000000e+00
4.011718750000000000e+00 1.043519436037666713e-12
4.015625000000000000e+00 1.763807121504067160e-11
4.019531250000000000e+00 2.367943058212727474e-10
4.023437500000000000e+00 2.524997958266142870e-09
4.027343750000000000e+00 2.138554987144427356e-08
4.031250000000000000e+00 1.438631035934508694e-07
4.035156250000000000e+00 7.686843560442060644e-07
4.039062500000000000e+00 3.262242741847872156e-06
4.042968750000000000e+00 1.099649087331937114e-05
4.046875000000000000e+00 2.944161140959399592e-05
4.050781250000000000e+00 6.260927114728040606e-05
4.054687500000000000e+00 1.057512071256658595e-04
4.058593750000000000e+00 1.418736141983877757e-04
4.062500000000000000e+00 1.511776343019815237e-04
4.066406250000000000e+00 1.279508193237818814e-04
4.070312500000000000e+00 8.601381509760092385e-05
4.074218750000000000e+00 4.592645925903127027e-05
4.078125000000000000e+00 1.947723621881613777e-05
4.082031250000000000e+00 6.560868178868459195e-06
4.085937500000000000e+00 1.755354779850898518e-06
4.089843750000000000e+00 3.730251502729562960e-07
4.093750000000000000e+00 6.296235089771586906e-08
4.097656250000000000e+00 8.440989701739230921e-09
4.101562500000000000e+00 8.988255704098713037e-10
4.105468750000000000e+00 7.601986276358872230e-11
4.109375000000000000e+00 5.106794207105747119e-12
4.113281250000000000e+00 0.000000000000000000e+00
4.117187500000000000e+00 0.000000000000000000e+00
4.121093750000000000e+00 0.000000000000000000e+00
4.125000000000000000e+00 0.000000000000000000e+00
4.128906250000000000e+00 0.000000000000000000e+00
4.132812500000000000e+00 0.000000000000000000e+00
4.136718750000000000e+00 0.000000000000000000e+00
4.140625000000000000e+00 0.000000000000000000e+00
4.144531250000000000e+00 0.000000000000000000e+00
4.148437500000000000e+00 0.000000000000000000e+00
4.152343750000000000e+00 0.000000000000000000e+00
4.156250000000000000e+00 0.000000000000000000e+00
4.160156250000000000e+00 0.000000000000000000e+00
4.164062500000000000e+00 0.000000000000000000e+00
4.167968750000000000e+00 0.000000000000000000e+00
4.171875000000000000e+00 0.000000000000000000e+00
4.175781250000000000e+00 0.000000000000000000e+00
4.179687500000000000e+00 0.000000000000000000e+00
4.183593750000000000e+00 0.000000000000000000e+00
4.187500000000000000e+00 0.000000000000000000e+00
4.191406250000000000e+00 0.000000000000000000e+00
4.195312500000000000e+00 0.000000000000000000e+00
4.199218750000000000e+00 0.000000000000000000e+00
4.203125000000000000e+00 0.000000000000000000e+00
4.207031250000000000e+00 0.000000000000000000e+00
4.210937500000000000e+00 0.000000000000000000e+00
4.214843750000000000e+00 0.000000000000000000e+00
4.218750000000000000e+00 0.000000000000000000e+00
4.222656250000000000e+00 0.000000000000000000e+00
4.226562500000000000e+00 0.000000000000000000e+00
4.230468750000000000e+00 0.000000000000000000e+00
4.234375000000000000e+00 0.000000000000000000e+00
4.238281250000000000e+00 0.000000000000000000e+00
4.242187500000000000e+00 0.000000000000000000e+00
4.246093750000000000e+00 0.000000000000000000e+00
4.250000000000000000e+00 0.000000000000000000e+00
4.253906250000000000e+00 0.000000000000000000e+00
4.257812500000000000e+00 0.000000000000000000e+00
4.261718750000000000e+00 0.000000000000000000e+00
4.265625000000000000e+00 0.000000000000000000e+00
4.269531250000000000e+00 0.000000000000000000e+00
4.273437500000000000e+00 0.000000000000000000e+00
4.277343750000000000e+00 0.000000000000000000e+00
4.281250000000000000e+00 0.000000000000000000e+00
4.285156250000000000e+00 0.000000000000000000e+00
4.289062500000000000e+00 0.000000000000000000e+00
4.292968750000000000e+00 0.000000000000000000e+00
4.296875000000000000e+00 0.000000000000000000e+00
4.300781250000000000e+00 0.000000000000000000e+00
4.304687500000000000e+00 0.000000000000000000e+00
4.308593750000000000e+00 0.000000000000000000e+00
4.312500000000000000e+00 0.000000000000000000e+00
4.316406250000000000e+00 0.000000000000000000e+00
4.320312500000000000e+00 0.000000000000000000e+00
4.324218750000000000e+00 0.000000000000000000e+00
4.328125000000000000e+00 0.000000000000000000e+00
4.332031250000000000e+00 0.000000000000000000e+00
4.335937500000000000e+00 0.000000000000000000e+00
4.339843750000000000e+00 0.000000000000000000e+00
4.343750000000000000e+00 0.000000000000000000e+00
4.347656250000000000e+00 0.000000000000000000e+00
4.351562500000000000e+00 0.000000000000000000e+00
4.355468750000000000e+00 0.000000000000000000e+00
4.359375000000000000e+00 0.000000000000000000e+00
4.363281250000000000e+00 0.000000000000000000e+00
4.367187500000000000e+00 0.000000000000000000e+00
4.371093750000000000e+00 0.000000000000000000e+00
4.375000000000000000e+00 0.000000000000000000e+00
4.378906250000000000e+00 0.000000000000000000e+00
4.382812500000000000e+00 0.000000000000000000e+00
4.386718750000000000e+00 0.000000000000000000e+00
4.390625000000000000e+00 0.000000000000000000e+00
4.394531250000000000e+00 0.000000000000000000e+00
4.398437500000000000e+00 0.000000000000000000e+00
4.402343750000000000e+00 0.000000000000000000e+00
4.406250000000000000e+00 0.000000000000000000e+00
4.410156250000000000e+00 0.000000000000000000e+00
4.414062500000000000e+00 0.000000000000000000e+00
4.417968750000000000e+00 0.000000000000000000e+00
4.421875000000000000e+00 0.000000000000000000e+00
4.425781250000000000e+00 0.000000000000000000e+00
4.429687500000000000e+00 0.000000000000000000e+00
4.433593750000000000e+00 0.000000000000000000e+00
4.437500000000000000e+00 0.000000000000000000e+00
4.441406250000000000e+00 0.000000000000000000e+00
4.445312500000000000e+00 0.000000000000000000e+00
4.449218750000000000e+00 0.000000000000000000e+00
4.453125000000000000e+00 0.000000000000000000e+00
4.457031250000000000e+00 0.000000000000000000e+00
4.460937500000000000e+00 0.000000000000000000e+00
4.464843750000000000e+00 0.000000000000000000e+00
4.468750000000000000e+00 0.000000000000000000e+00
4.472656250000000000e+00 0.000000000000000000e+00
4.476562500000000000e+00 0.000000000000000000e+00
4.480468750000000000e+00 0.000000000000000000e+00
4.484375000000000000e+00 4.483547162499091023e-13
4.488281250000000000e+00 7.842089320477959267e-12
4.492187500000000000e+00 1.089460377996068853e-10
4.496093750000000000e+00 1.202155671113538193e-09
4.500000000000000000e+00 1.053609292795042696e-08
4.503906250000000000e+00 7.334459063162768533e-08
4.507812500000000000e+00 4.055329986898673356e-07
4.511718750000000000e+00 1.780959004841991957e-06
4.515625000000000000e+00 6.212283404609215052e-06
4.519531250000000000e+00 1.721147977867412091e-05
4.523437500000000000e+00 3.787518610309202209e-05
4.527343750000000000e+00 6.620045182798787575e-05
4.531250000000000000e+00 9.190449336505865222e-05
4.535156250000000000e+00 1.013402918337820094e-04
4.539062500000000000e+00 8.875588719830981290e-05
4.542968750000000000e+00 6.174215761221110330e-05
4.546875000000000000e+00 3.411426731339826978e-05
4.550781250000000000e+00 1.497131361434704948e-05
4.554687500000000000e+00 5.218592445639219251e-06
4.558593750000000000e+00 1.444829060409896057e-06
4.562500000000000000e+00 3.177233761403615448e-07
4.566406250000000000e+00 5.549469679244209467e-08
4.570312500000000000e+00 7.698806611834035820e-09
4.574218750000000000e+00 8.483302470577807888e-10
4.578125000000000000e+00 7.424652072106235794e-11
4.582031250000000000e+00 5.161273525917587146e-12
4.585937500000000000e+00 0.000000000000000000e+00
4.589843750000000000e+00 0.000000000000000000e+00
4.593750000000000000e+00 0.000000000000000000e+00
4.597656250000000000e+00 0.000000000000000000e+00
4.601562500000000000e+00 0.000000000000000000e+00
4.605468750000000000e+00 0.000000000000000000e+00
4.609375000000000000e+00 0.000000000000000000e+00
4.613281250000000000e+00 0.000000000000000000e+00
4.617187500000000000e+00 0.000000000000000000e+00
4.621093750000000000e+00 0.000000000000000000e+00
4.625000000000000000e+00 0.000000000000000000e+00
4.628906250000000000e+00 0.000000000000000000e+00
4.632812500000000000e+00 0.000000000000000000e+00
4.636718750000000000e+00 0.000000000000000000e+00
4.640625000000000000e+00 0.000000000000000000e+00
4.644531250000000000e+00 0.000000000000000000e+00
4.648437500000000000e+00 0.000000000000000000e+00
4.652343750000000000e+00 0.000000000000000000e+00
4.656250000000000000e+00 0.000000000000000000e+00
4.660156250000000000e+00 0.000000000000000000e+00
4.664062500000000000e+00 0.000000000000000000e+00
4.667968750000000000e+00 0.000000000000000000e+00
4.671875000000000000e+00 0.000000000000000000e+00
4.675781250000000000e+00 0.000000000000000000e+00
4.679687500000000000e+00 0.000000000000000000e+00
4.683593750000000000e+00 0.000000000000000000e+00
4.687500000000000000e+00 0.000000000000000000e+00
4.691406250000000000e+00 0.000000000000000000e+00
4.695312500000000000e+00 0.000000000000000000e+00
4.699218750000000000e+00 0.000000000000000000e+00
4.703125000000000000e+00 0.000000000000000000e+00
4.707031250000000000e+00 0.000000000000000000e+00
4.710937500000000000e+00 0.000000000000000000e+00
4.714843750000000000e+00 0.000000000000000000e+00
4.718750000000000000e+00 0.000000000000000000e+00
4.722656250000000000e+00 0.000000000000000000e+00
4.726562500000000000e+00 0.000000000000000000e+00
4.730468750000000000e+00 0.000000000000000000e+00
4.734375000000000000e+00 0.000000000000000000e+00
4.738281250000000000e+00 0.000000000000000000e+00
4.742187500000000000e+00 0.000000000000000000e+00
4.746093750000000000e+00 0.000000000000000000e+00
4.750000000000000000e+00 0.000000000000000000e+00
4.753906250000000000e+00 0.000000000000000000e+00
4.757812500000000000e+00 0.000000000000000000e+00
4.761718750000000000e+00 0.000000000000000000e+00
4.765625000000000000e+00 0.000000000000000000e+00
4.769531250000000000e+00 0.000000000000000000e+00
4.773437500000000000e+00 0.000000000000000000e+00
4.777343750000000000e+00 0.000000000000000000e+00
4.781250000000000000e+00 0.000000000000000000e+00
4.785156250000000000e+00 0.000000000000000000e+00
4.789062500000000000e+00 0.000000000000000000e+00
4.792968750000000000e+00 0.000000000000000000e+00
4.796875000000000000e+00 0.000000000000000000e+00
4.800781250000000000e+00 0.000000000000000000e+00
4.804687500000000000e+00 0.000000000000000000e+00
4.808593750000000000e+00 0.000000000000000000e+00
4.812500000000000000e+00 0.000000000000000000e+00
4.816406250000000000e+00 0.000000000000000000e+00
4.820312500000000000e+00 0.000000000000000000e+00
4.824218750000000000e+00 0.000000000000000000e+00
4.828125000000000000e+00 0.000000000000000000e+00
4.832031250000000000e+00 0.000000000000000000e+00
4.835937500000000000e+00 0.000000000000000000e+00
4.839843750000000000e+00 0.000000000000000000e+00
4.843750000000000000e+00 0.000000000000000000e+00
4.847656250000000000e+00 0.000000000000000000e+00
4.851562500000000000e+00 0.000000000000000000e+00
4.855468750000000000e+00 0.000000000000000000e+00
4.859375000000000000e+00 0.000000000000000000e+00
4.863281250000000000e+00 0.000000000000000000e+00
4.867187500000000000e+00 0.000000000000000000e+00
4.871093750000000000e+00 0.000000000000000000e+00
4.875000000000000000e+00 0.000000000000000000e+00
4.878906250000000000e+00 0.000000000000000000e+00
4.882812500000000000e+00 0.000000000000000000e+00
4.886718750000000000e+00 0.000000000000000000e+00
4.890625000000000000e+00 0.000000000000000000e+00
4.894531250000000000e+00 0.000000000000000000e+00
4.898437500000000000e+00 0.000000000000000000e+00
4.902343750000000000e+00 0.000000000000000000e+00
4.906250000000000000e+00 0.000000000000000000e+00
4.910156250000000000e+00 0.000000000000000000e+00
4.914062500000000000e+00 0.000000000000000000e+00
4.917968750000000000e+00 0.000000000000000000e+00
4.921875000000000000e+00 0.000000000000000000e+00
4.925781250000000000e+00 0.000000000000000000e+00
4.929687500000000000e+00 0.000000000000000000e+00
4.933593750000000000e+00 0.000000000000000000e+00
4.937500000000000000e+00 0.000000000000000000e+00
4.941406250000000000e+00 0.000000000000000000e+00
4.945312500000000000e+00 0.000000000000000000e+00
4.949218750000000000e+00 0.000000000000000000e+00
4.953125000000000000e+00 0.000000000000000000e+00
4.957031250000000000e+00 0.000000000000000000e+00
4.960937500000000000e+00 0.000000000000000000e+00
4.964843750000000000e+00 7.253136428471771428e-13
4.968750000000000000e+00 1.236329823413634701e-11
4.972656250000000000e+00 1.673834282104613560e-10
4.976562500000000000e+00 1.799948937766228748e-09
4.980468750000000000e+00 1.537366895027581386e-08
4.984375000000000000e+00 1.042952377756186015e-07
4.988281250000000000e+00 5.619802404520055573e-07
4.992187500000000000e+00 2.405178021602473005e-06
4.996093750000000000e+00 8.176040255189797386e-06
5.000000000000000000e+00 2.207539224818045386e-05
5.003906250000000000e+00 4.734165658617870288e-05
5.007812500000000000e+00 8.063954822228919142e-05
5.011718750000000000e+00 1.090993931397293284e-04
5.015625000000000000e+00 1.172374050960088505e-04
5.019531250000000000e+00 1.000644179105754990e-04
5.023437500000000000e+00 6.783639541859300267e-05
5.027343750000000000e+00 3.652712293496346275e-05
5.031250000000000000e+00 1.562204135499023358e-05
5.035156250000000000e+00 5.306763258284742910e-06
5.039062500000000000e+00 1.431829340866906582e-06
5.042968750000000000e+00 3.068473771158088186e-07
5.046875000000000000e+00 5.223038013088667483e-08
5.050781250000000000e+00 7.061444848224419451e-09
5.054687500000000000e+00 7.582869291818523528e-10
5.058593750000000000e+00 6.467600442383347460e-11
5.062500000000000000e+00 4.381495881039802527e-12
5.066406250000000000e+00 0.000000000000000000e+00
5.070312500000000000e+00 0.000000000000000000e+00
5.074218750000000000e+00 0.000000000000000000e+00
5.078125000000000000e+00 0.000000000000000000e+00
5.082031250000000000e+00 0.000000000000000000e+00
5.085937500000000000e+00 0.000000000000000000e+00
5.089843750000000000e+00 0.000000000000000000e+00
5.093750000000000000e+00 0.000000000000000000e+00
5.097656250000000000e+00 0.000000000000000000e+00
5.101562500000000000e+00 0.000000000000000000e+00
5.105468750000000000e+00 0.000000000000000000e+00
5.109375000000000000e+00 0.000000000000000000e+00
5.113281250000000000e+00 0.000000000000000000e+00
5.117187500000000000e+00 0.000000000000000000e+00
5.121093750000000000e+00 0.000000000000000000e+00
5.125000000000000000e+00 0.000000000000000000e+00
5.128906250000000000e+00 0.000000000000000000e+00
5.132812500000000000e+00 0.000000000000000000e+00
5.136718750000000000e+00 0.000000000000000000e+00
5.140625000000000000e+00 0.000000000000000000e+00
5.144531250000000000e+00 0.000000000000000000e+00
5.148437500000000000e+00 0.000000000000000000e+00
5.152343750000000000e+00 0.000000000000000000e+00
5.156250000000000000e+00 0.000000000000000000e+00
5.160156250000000000e+00 0.000000000000000000e+00
5.164062500000000000e+00 0.000000000000000000e+00
5.167968750000000000e+00 0.000000000000000000e+00
5.171875000000000000e+00 0.000000000000000000e+00
5.175781250000000000e+00 0.000000000000000000e+00
5.179687500000000000e+00 0.000000000000000000e+00
5.183593750000000000e+00 0.000000000000000000e+00
5.187500000000000000e+00 0.000000000000000000e+00
5.191406250000000000e+00 0.000000000000000000e+00
5.195312500000000000e+00 0.000000000000000000e+00
5.199218750000000000e+00 0.000000000000000000e+00
5.203125000000000000e+00 0.000000000000000000e+00
5.207031250000000000e+00 0.000000000000000000e+00
5.210937500000000000e+00 0.000000000000000000e+00
5.214843750000000000e+00 0.000000000000000000e+00
5.218750000000000000e+00 0.000000000000000000e+00
5.222656250000000000e+00 0.000000000000000000e+00
5.226562500000000000e+00 0.000000000000000000e+00
5.230468750000000000e+00 0.000000000000000000e+00
5.234375000000000000e+00 0.000000000000000000e+00
5.238281250000000000e+00 0.000000000000000000e+00
5.242187500000000000e+00 0.000000000000000000e+00
5.246093750000000000e+00 0.000000000000000000e+00
5.250000000000000000e+00 0.000000000000000000e+00
5.253906250000000000e+00 0.000000000000000000e+00
5.257812500000000000e+00 0.000000000000000000e+00
5.261718750000000000e+00 0.000000000000000000e+00
5.265625000000000000e+00 0.000000000000000000e+00
5.269531250000000000e+00 0.000000000000000000e+00
5.273437500000000000e+00 0.000000000000000000e+00
5.277343750000000000e+00 0.000000000000000000e+00
5.281250000000000000e+00 0.000000000000000000e+00
5.285156250000000000e+00 0.000000000000000000e+00
5.289062500000000000e+00 0.000000000000000000e+00
5.292968750000000000e+00 0.000000000000000000e+00
5.296875000000000000e+00 0.000000000000000000e+00
5.300781250000000000e+00 0.000000000000000000e+00
5.304687500000000000e+00 0.000000000000000000e+00
5.308593750000000000e+00 0.000000000000000000e+00
5.312500000000000000e+00 0.000000000000000000e+00
5.316406250000000000e+00 0.000000000000000000e+00
5.320312500000000000e+00 0.000000000000000000e+00
5.324218750000000000e+00 0.000000000000000000e+00
5.328125000000000000e+00 0.000000000000000000e+00
5.332031250000000000e+00 0.000000000000000000e+00
5.335937500000000000e+00 0.000000000000000000e+00
5.339843750000000000e+00 0.000000000000000000e+00
5.343750000000000000e+00 0.000000000000000000e+00
5.347656250000000000e+00 0.000000000000000000e+00
5.351562500000000000e+00 0.000000000000000000e+00
5.355468750000000000e+00 0.000000000000000000e+00
5.359375000000000000e+00 0.000000000000000000e+00
5.363281250000000000e+00 0.000000000000000000e+00
5.367187500000000000e+00 0.000000000000000000e+00
5.371093750000000000e+00 0.000000000000000000e+00
5.375000000000000000e+00 0.000000000000000000e+00
5.378906250000000000e+00 0.000000000000000000e+00
5.382812500000000000e+00 0.000000000000000000e+00
5.386718750000000000e+00 0.000000000000000000e+00
5.390625000000000000e+00 0.000000000000000000e+00
5.394531250000000000e+00 0.000000000000000000e+00
5.398437500000000000e+00 0.000000000000000000e+00
5.402343750000000000e+00 0.000000000000000000e+00
5.406250000000000000e+00 0.000000000000000000e+00
5.410156250000000000e+00 0.000000000000000000e+00
5.414062500000000000e+00 0.000000000000000000e+00
5.417968750000000000e+00 0.000000000000000000e+00
5.421875000000000000e+00 0.000000000000000000e+00
5.425781250000000000e+00 0.000000000000000000e+00
5.429687500000000000e+00 0.000000000000000000e+00
5.433593750000000000e+00 0.000000000000000000e+00
5.437500000000000000e+00 0.000000000000000000e+00
5.441406250000000000e+00 0.000000000000000000e+00
5.445312500000000000e+00 0.000000000000000000e+00
5.449218750000000000e+00 0.000000000000000000e+00
5.453125000000000000e+00 1.175350212440046123e-12
5.457031250000000000e+00 1.906575926121002407e-11
5.460937500000000000e+00 2.456464732952978944e-10
5.464843750000000000e+00 2.513833882053871376e-09
5.468750000000000000e+00 2.043300452140555639e-08
5.472656250000000000e+00 1.319160079975260061e-07
5.476562500000000000e+00 6.764448320773061487e-07
5.480468750000000000e+00 2.755096909758629182e-06
5.484375000000000000e+00 8.912734912635864067e-06
5.488281250000000000e+00 2.290101405820200355e-05
5.492187500000000000e+00 4.673777683987291609e-05
5.496093750000000000e+00 7.576192509485850032e-05
5.500000000000000000e+00 9.754467496656870696e-05
5.503906250000000000e+00 9.975294908871796564e-05
5.507812500000000000e+00 8.102471939686413025e-05
5.511718750000000000e+00 5.227318241401245595e-05
5.515625000000000000e+00 2.678612923311041977e-05
5.519531250000000000e+00 1.090211081929262760e-05
5.523437500000000000e+00 3.524364664845964646e-06
5.527343750000000000e+00 9.049419020212216359e-07
5.531250000000000000e+00 1.845568509619834854e-07
5.535156250000000000e+00 2.989573658447012463e-08
5.539062500000000000e+00 3.846431111224841183e-09
5.542968750000000000e+00 3.930757690728456429e-10
5.546875000000000000e+00 3.190540049528833443e-11
5.550781250000000000e+00 2.056940559371177862e-12
5.554687500000000000e+00 0.000000000000000000e+00
5.558593750000000000e+00 0.000000000000000000e+00
5.562500000000000000e+00 0.000000000000000000e+00
5.566406250000000000e+00 0.000000000000000000e+00
5.570312500000000000e+00 0.000000000000000000e+00
5.574218750000000000e+00 0.000000000000000000e+00
5.578125000000000000e+00 0.000000000000000000e+00
5.582031250000000000e+00 0.000000000000000000e+00
5.585937500000000000e+00 0.000000000000000000e+00
5.589843750000000000e+00 0.000000000000000000e+00
5.593750000000000000e+00 0.000000000000000000e+00
5.597656250000000000e+00 0.000000000000000000e+00
5.601562500000000000e+00 0.000000000000000000e+00
5.605468750000000000e+00 0.000000000000000000e+00
5.609375000000000000e+00 0.000000000000000000e+00
5.613281250000000000e+00 0.000000000000000000e+00
5.617187500000000000e+00 0.000000000000000000e+00
5.621093750000000000e+00 0.000000000000000000e+00
5.625000000000000000e+00 0.000000000000000000e+00
5.628906250000000000e+00 0.000000000000000000e+00
5.632812500000000000e+00 0.000000000000000000e+00
5.636718750000000000e+00 0.000000000000000000e+00
5.640625000000000000e+00 0.000000000000000000e+00
5.644531250000000000e+00 0.000000000000000000e+00
5.648437500000000000e+00 0.000000000000000000e+00
5.652343750000000000e+00 0.000000000000000000e+00
5.656250000000000000e+00 0.000000000000000000e+00
5.660156250000000000e+00 0.000000000000000000e+00
5.664062500000000000e+00 0.000000000000000000e+00
5.667968750000000000e+00 0.000000000000000000e+00
5.671875000000000000e+00 0.000000000000000000e+00
5.675781250000000000e+00 0.000000000000000000e+00
5.679687500000000000e+00 0.000000000000000000e+00
5.683593750000000000e+00 0.000000000000000000e+00
5.687500000000000000e+00 0.000000000000000000e+00
5.691406250000000000e+00 0.000000000000000000e+00
5.695312500000000000e+00 0.000000000000000000e+00
5.699218750000000000e+00 0.000000000000000000e+00
5.703125000000000000e+00 0.000000000000000000e+00
5.707031250000000000e+00 0.000000000000000000e+00
5.710937500000000000e+00 0.000000000000000000e+00
5.714843750000000000e+00 0.000000000000000000e+00
5.718750000000000000e+00 0.000000000000000000e+00
5.722656250000000000e+00 0.000000000000000000e+00
5.726562500000000000e+00 0.000000000000000000e+00
5.730468750000000000e+00 0.000000000000000000e+00
5.734375000000000000e+00 0.000000000000000000e+00
5.738281250000000000e+00 0.000000000000000000e+00
5.742187500000000000e+00 0.000000000000000000e+00
5.746093750000000000e+00 0.000000000000000000e+00
5.750000000000000000e+00 0.000000000000000000e+00
5.753906250000000000e+00 0.000000000000000000e+00
5.757812500000000000e+00 0.000000000000000000e+00
5.761718750000000000e+00 0.000000000000000000e+00
5.765625000000000000e+00 0.000000000000000000e+00
5.769531250000000000e+00 0.000000000000000000e+00
5.773437500000000000e+00 0.000000000000000000e+00
5.777343750000000000e+00 0.000000000000000000e+00
5.781250000000000000e+00 0.000000000000000000e+00
5.785156250000000000e+00 0.000000000000000000e+00
5.789062500000000000e+00 0.000000000000000000e+00
5.792968750000000000e+00 0.000000000000000000e+00
5.796875000000000000e+00 0.000000000000000000e+00
5.800781250000000000e+00 0.000000000000000000e+00
5.804687500000000000e+00 0.000000000000000000e+00
5.808593750000000000e+00 0.000000000000000000e+00
5.812500000000000000e+00 0.000000000000000000e+00
5.816406250000000000e+00 0.000000000000000000e+00
5.820312500000000000e+00 0.000000000000000000e+00
5.824218750000000000e+00 0.000000000000000000e+00
5.828125000000000000e+00 0.000000000000000000e+00
5.832031250000000000e+00 0.000000000000000000e+00
5.835937500000000000e+00 0.000000000000000000e+00
5.839843750000000000e+00 0.000000000000000000e+00
5.843750000000000000e+00 0.000000000000000000e+00
5.847656250000000000e+00 0.000000000000000000e+00
5.851562500000000000e+00 0.000000000000000000e+00
5.855468750000000000e+00 0.000000000000000000e+00
5.859375000000000000e+00 0.000000000000000000e+00
5.863281250000000000e+00 0.000000000000000000e+00
5.867187500000000000e+00 0.000000000000000000e+00
5.871093750000000000e+00 0.000000000000000000e+00
5.875000000000000000e+00 0.000000000000000000e+00
5.878906250000000000e+00 0.000000000000000000e+00
5.882812500000000000e+00 0.000000000000000000e+00
5.886718750000000000e+00 0.000000000000000000e+00
5.890625000000000000e+00 0.000000000000000000e+00
5.894531250000000000e+00 0.000000000000000000e+00
5.898437500000000000e+00 0.000000000000000000e+00
5.902343750000000000e+00 0.000000000000000000e+00
5.906250000000000000e+00 0.000000000000000000e+00
5.910156250000000000e+00 0.000000000000000000e+00
5.914062500000000000e+00 0.000000000000000000e+00
5.917968750000000000e+00 0.000000000000000000e+00
5.921875000000000000e+00 0.000000000000000000e+00
5.925781250000000000e+00 0.000000000000000000e+00
5.929687500000000000e+00 0.000000000000000000e+00
5.933593750000000000e+00 0.000000000000000000e+00
5.937500000000000000e+00 0.000000000000000000e+00
5.941406250000000000e+00 0.000000000000000000e+00
5.945312500000000000e+00 8.660600333072124108e-14
5.949218750000000000e+00 1.702689157929898211e-12
5.953125000000000000e+00 2.658840941169089726e-11
5.957031250000000000e+00 3.297759331656418535e-10
5.960937500000000000e+00 3.248741617993134383e-09
5.964843750000000000e+00 2.542031920142533922e-08
5.968750000000000000e+00 1.579852133250234295e-07
5.972656250000000000e+00 7.798687098797277143e-07
5.976562500000000000e+00 3.057709089624702263e-06
5.980468750000000000e+00 9.522269008917261821e-06
5.984375000000000000e+00 2.355343982932711316e-05
5.988281250000000000e+00 4.627408620593611828e-05
5.992187500000000000e+00 7.220894073725953239e-05
5.996093750000000000e+00 8.949807838776060000e-05
6.000000000000000000e+00 8.810611685262497448e-05
6.003906250000000000e+00 6.889187810148821142e-05
6.007812500000000000e+00 4.278579458292023057e-05
6.011718750000000000e+00 2.110575015043903520e-05
6.015625000000000000e+00 8.269354252662743606e-06
6.019531250000000000e+00 2.573427960355615766e-06
6.023437500000000000e+00 6.360950954084989300e-07
6.027343750000000000e+00 1.248825310792101405e-07
6.031250000000000000e+00 1.947381102169537799e-08
6.035156250000000000e+00 2.411958459033241942e-09
6.039062500000000000e+00 2.372784571723842989e-10
6.042968750000000000e+00 1.854028516000528546e-11
6.046875000000000000e+00 0.000000000000000000e+00
6.050781250000000000e+00 0.000000000000000000e+00
6.054687500000000000e+00 0.000000000000000000e+00
6.058593750000000000e+00 0.000000000000000000e+00
6.062500000000000000e+00 0.000000000000000000e+00
6.066406250000000000e+00 0.000000000000000000e+00
6.070312500000000000e+00 0.000000000000000000e+00
6.074218750000000000e+00 0.000000000000000000e+00
6.078125000000000000e+00 0.000000000000000000e+00
6.082031250000000000e+00 0.000000000000000000e+00
6.085937500000000000e+00 0.000000000000000000e+00
6.089843750000000000e+00 0.000000000000000000e+00
6.093750000000000000e+00 0.000000000000000000e+00
6.097656250000000000e+00 0.000000000000000000e+00
6.101562500000000000e+00 0.000000000000000000e+00
6.105468750000000000e+00 0.000000000000000000e+00
6.109375000000000000e+00 0.000000000000000000e+00
6.113281250000000000e+00 0.000000000000000000e+00
6.117187500000000000e+00 0.000000000000000000e+00
6.121093750000000000e+00 0.000000000000000000e+00
6.125000000000000000e+00 0.000000000000000000e+00
6.128906250000000000e+00 0.000000000000000000e+00
6.132812500000000000e+00 0.000000000000000000e+00
6.136718750000000000e+00 0.000000000000000000e+00
6.140625000000000000e+00 0.000000000000000000e+00
6.144531250000000000e+00 0.000000000000000000e+00
6.148437500000000000e+00 0.000000000000000000e+00
6.152343750000000000e+00 0.000000000000000000e+00
6.156250000000000000e+00 0.000000000000000000e+00
6.160156250000000000e+00 0.000000000000000000e+00
6.164062500000000000e+00 0.000000000000000000e+00
6.167968750000000000e+00 0.000000000000000000e+00
6.171875000000000000e+00 0.000000000000000000e+00
6.175781250000000000e+00 0.000000000000000000e+00
6.179687500000000000e+00 0.000000000000000000e+00
6.183593750000000000e+00 0.000000000000000000e+00
6.187500000000000000e+00 0.000000000000000000e+00
6.191406250000000000e+00 0.000000000000000000e+00
6.195312500000000000e+00 0.000000000000000000e+00
6.199218750000000000e+00 0.000000000000000000e+00
6.203125000000000000e+00 0.000000000000000000e+00
6.207031250000000000e+00 0.000000000000000000e+00
6.210937500000000000e+00 0.000000000000000000e+00
6.214843750000000000e+00 0.000000000000000000e+00
6.218750000000000000e+00 0.000000000000000000e+00
6.222656250000000000e+00 0.000000000000000000e+00
6.226562500000000000e+00 0.000000000000000000e+00
6.230468750000000000e+00 0.000000000000000000e+00
6.234375000000000000e+00 0.000000000000000000e+00
6.238281250000000000e+00 0.000000000000000000e+00
6.242187500000000000e+00 0.000000000000000000e+00
6.246093750000000000e+00 0.000000000000000000e+00
6.250000000000000000e+00 0.000000000000000000e+00
6.253906250000000000e+00 0.000000000000000000e+00
6.257812500000000000e+00 0.000000000000000000e+00
6.261718750000000000e+00 0.000000000000000000e+00
6.265625000000000000e+00 0.000000000000000000e+00
6.269531250000000000e+00 0.000000000000000000e+00
6.273437500000000000e+00 0.000000000000000000e+00
6.277343750000000000e+00 0.000000000000000000e+00
6.281250000000000000e+00 0.000000000000000000e+00
6.285156250000000000e+00 0.000000000000000000e+00
6.289062500000000000e+00 0.000000000000000000e+00
6.292968750000000000e+00 0.000000000000000000e+00
6.296875000000000000e+00 0.000000000000000000e+00
6.300781250000000000e+00 0.000000000000000000e+00
6.304687500000000000e+00 0.000000000000000000e+00
6.308593750000000000e+00 0.000000000000000000e+00
6.312500000000000000e+00 0.000000000000000000e+00
6.316406250000000000e+00 0.000000000000000000e+00
6.320312500000000000e+00 0.000000000000000000e+00
6.324218750000000000e+00 0.000000000000000000e+00
6.328125000000000000e+00 0.000000000000000000e+00
6.332031250000000000e+00 0.000000000000000000e+00
6.335937500000000000e+00 0.000000000000000000e+00
6.339843750000000000e+00 0.000000000000000000e+00
6.343750000000000000e+00 0.000000000000000000e+00
6.347656250000000000e+00 0.000000000000000000e+00
6.351562500000000000e+00 0.000000000000000000e+00
6.355468750000000000e+00 0.000000000000000000e+00
6.359375000000000000e+00 0.000000000000000000e+00
6.363281250000000000e+00 0.000000000000000000e+00
6.367187500000000000e+00 0.000000000000000000e+00
6.371093750000000000e+00 0.000000000000000000e+00
6.375000000000000000e+00 0.000000000000000000e+00
6.378906250000000000e+00 0.000000000000000000e+00
6.382812500000000000e+00 0.000000000000000000e+00
6.386718750000000000e+00 0.000000000000000000e+00
6.390625000000000000e+00 0.000000000000000000e+00
6.394531250000000000e+00 0.000000000000000000e+00
6.398437500000000000e+00 0.000000000000000000e+00
6.402343750000000000e+00 0.000000000000000000e+00
6.406250000000000000e+00 0.000000000000000000e+00
6.410156250000000000e+00 0.000000000000000000e+00
6.414062500000000000e+00 0.000000000000000000e+00
6.417968750000000000e+00 0.000000000000000000e+00
6.421875000000000000e+00 0.000000000000000000e+00
6.425781250000000000e+00 0.000000000000000000e+00
6.429687500000000000e+00 0.000000000000000000e+00
6.433593750000000000e+00 0.000000000000000000e+00
6.437500000000000000e+00 0.000000000000000000e+00
6.441406250000000000e+00 0.000000000000000000e+00
6.445312500000000000e+00 0.000000000000000000e+00
6.449218750000000000e+00 7.245692583390106957e-14
6.453125000000000000e+00 1.435462460160774862e-12
6.457031250000000000e+00 2.258777163879354218e-11
6.460937500000000000e+00 2.823088877400643441e-10
6.464843750000000000e+00 2.802498101966045780e-09
6.468750000000000000e+00 2.209712217539314216e-08
6.472656250000000000e+00 1.383871356294493410e-07
6.476562500000000000e+00 6.883753927417326046e-07
6.480468750000000000e+00 2.719722335276570026e-06
6.484375000000000000e+00 8.534801247858629652e-06
6.488281250000000000e+00 2.127315330402183895e-05
6.492187500000000000e+00 4.211530412838042402e-05
6.496093750000000000e+00 6.622433808754535399e-05
6.500000000000000000e+00 8.271131485309734437e-05
6.503906250000000000e+00 8.205061432252416787e-05
6.507812500000000000e+00 6.464997522960663485e-05
6.511718750000000000e+00 4.045987178887197475e-05
6.515625000000000000e+00 2.011176821680559968e-05
6.519531250000000000e+00 7.940459259686661822e-06
6.523437500000000000e+00 2.490064530462133942e-06
6.527343750000000000e+00 6.202191848643080079e-07
6.531250000000000000e+00 1.227013676003758041e-07
6.535156250000000000e+00 1.928071896071396554e-08
6.539062500000000000e+00 2.406393572709299382e-09
6.542968750000000000e+00 2.385501572483323116e-10
6.546875000000000000e+00 1.878288800592986900e-11
6.550781250000000000e+00 0.000000000000000000e+00
6.554687500000000000e+00 0.000000000000000000e+00
6.558593750000000000e+00 0.000000000000000000e+00
6.562500000000000000e+00 0.000000000000000000e+00
6.566406250000000000e+00 0.000000000000000000e+00
6.570312500000000000e+00 0.000000000000000000e+00
6.574218750000000000e+00 0.000000000000000000e+00
6.578125000000000000e+00 0.000000000000000000e+00
6.582031250000000000e+00 0.000000000000000000e+00
6.585937500000000000e+00 0.000000000000000000e+00
6.589843750000000000e+00 0.000000000000000000e+00
6.593750000000000000e+00 0.000000000000000000e+00
6.597656250000000000e+00 0.000000000000000000e+00
6.601562500000000000e+00 0.000000000000000000e+00
6.605468750000000000e+00 0.000000000000000000e+00
6.609375000000000000e+00 0.000000000000000000e+00
6.613281250000000000e+00 0.000000000000000000e+00
6.617187500000000000e+00 0.000000000000000000e+00
6.621093750000000000e+00 0.000000000000000000e+00
6.625000000000000000e+00 0.000000000000000000e+00
6.628906250000000000e+00 0.000000000000000000e+00
6.632812500000000000e+00 0.000000000000000000e+00
6.636718750000000000e+00 0.000000000000000000e+00
6.640625000000000000e+00 0.000000000000000000e+00
6.644531250000000000e+00 0.000000000000000000e+00
6.648437500000000000e+00 0.000000000000000000e+00
6.652343750000000000e+00 0.000000000000000000e+00
6.656250000000000000e+00 0.000000000000000000e+00
6.660156250000000000e+00 0.000000000000000000e+00
6.664062500000000000e+00 0.000000000000000000e+00
6.667968750000000000e+00 0.000000000000000000e+00
6.671875000000000000e+00 0.000000000000000000e+00
6.675781250000000000e+00 0.000000000000000000e+00
6.679687500000000000e+00 0.000000000000000000e+00
6.683593750000000000e+00 0.000000000000000000e+00
6.687500000000000000e+00 0.000000000000000000e+00
6.691406250000000000e+00 0.000000000000000000e+00
6.695312500000000000e+00 0.000000000000000000e+00
6.699218750000000000e+00 0.000000000000000000e+00
6.703125000000000000e+00 0.000000000000000000e+00
6.707031250000000000e+00 0.000000000000000000e+00
6.710937500000000000e+00 0.000000000000000000e+00
6.714843750000000000e+00 0.000000000000000000e+00
6.718750000000000000e+00 0.000000000000000000e+00
6.722656250000000000e+00 0.000000000000000000e+00
6.726562500000000000e+00 0.000000000000000000e+00
6.730468750000000000e+00 0.000000000000000000e+00
6.734375000000000000e+00 0.000000000000000000e+00
6.738281250000000000e+00 0.000000000000000000e+00
6.742187500000000000e+00 0.000000000000000000e+00
6.746093750000000000e+00 0.000000000000000000e+00
6.750000000000000000e+00 0.000000000000000000e+00
6.753906250000000000e+00 0.000000000000000000e+00
6.757812500000000000e+00 0.000000000000000000e+00
6.761718750000000000e+00 0.000000000000000000e+00
6.765625000000000000e+00 0.000000000000000000e+00
6.769531250000000000e+00 0.000000000000000000e+00
6.773437500000000000e+00 0.000000000000000000e+00
6.777343750000000000e+00 0.000000000000000000e+00
6.781250000000000000e+00 0.000000000000000000e+00
6.785156250000000000e+00 0.000000000000000000e+00
6.789062500000000000e+00 0.000000000000000000e+00
6.792968750000000000e+00 0.000000000000000000e+00
6.796875000000000000e+00 0.000000000000000000e+00
6.800781250000000000e+00 0.000000000000000000e+00
6.804687500000000000e+00 0.000000000000000000e+00
6.808593750000000000e+00 0.000000000000000000e+00
6.812500000000000000e+00 0.000000000000000000e+00
6.816406250000000000e+00 0.000000000000000000e+00
6.820312500000000000e+00 0.000000000000000000e+00
6.824218750000000000e+00 0.000000000000000000e+00
6.828125000000000000e+00 0.000000000000000000e+00
6.832031250000000000e+00 0.000000000000000000e+00
6.835937500000000000e+00 0.000000000000000000e+00
6.839843750000000000e+00 0.000000000000000000e+00
6.843750000000000000e+00 0.000000000000000000e+00
6.847656250000000000e+00 0.000000000000000000e+00
6.851562500000000000e+00 0.000000000000000000e+00
6.855468750000000000e+00 0.000000000000000000e+00
6.859375000000000000e+00 0.000000000000000000e+00
6.863281250000000000e+00 0.000000000000000000e+00
6.867187500000000000e+00 0.000000000000000000e+00
6.871093750000000000e+00 0.000000000000000000e+00
6.875000000000000000e+00 0.000000000000000000e+00
6.878906250000000000e+00 0.000000000000000000e+00
6.882812500000000000e+00 0.000000000000000000e+00
6.886718750000000000e+00 0.000000000000000000e+00
6.890625000000000000e+00 0.000000000000000000e+00
6.894531250000000000e+00 0.000000000000000000e+00
6.898437500000000000e+00 0.000000000000000000e+00
6.902343750000000000e+00 0.000000000000000000e+00
6.906250000000000000e+00 0.000000000000000000e+00
6.910156250000000000e+00 0.000000000000000000e+00
6.914062500000000000e+00 0.000000000000000000e+00
6.917968750000000000e+00 0.000000000000000000e+00
6.921875000000000000e+00 0.000000000000000000e+00
6.925781250000000000e+00 0.000000000000000000e+00
6.929687500000000000e+00 0.000000000000000000e+00
6.933593750000000000e+00 0.000000000000000000e+00
6.937500000000000000e+00 0.000000000000000000e+00
6.941406250000000000e+00 0.000000000000000000e+00
6.945312500000000000e+00 0.000000000000000000e+00
6.949218750000000000e+00 0.000000000000000000e+00
6.953125000000000000e+00 0.000000000000000000e+00
6.957031250000000000e+00 0.000000000000000000e+00
6.960937500000000000e+00 0.000000000000000000e+00
6.964843750000000000e+00 5.207719244921688732e-13
6.968750000000000000e+00 8.935199233318770124e-12
6.972656250000000000e+00 1.217672595680396714e-10
6.976562500000000000e+00 1.318033465097820803e-09
6.980468750000000000e+00 1.133161879022105201e-08
6.984375000000000000e+00 7.737970829055245263e-08
6.988281250000000000e+00 4.196931046704055127e-07
6.992187500000000000e+00 1.808032336521201688e-06
6.996093750000000000e+00 6.186573352749085537e-06
7.000000000000000000e+00 1.681371777405586939e-05
7.003906250000000000e+00 3.629501277526239224e-05
7.007812500000000000e+00 6.222999520202756143e-05
7.011718750000000000e+00 8.474658272981522571e-05
7.015625000000000000e+00 9.166725703008554444e-05
7.019531250000000000e+00 7.875459288637343103e-05
7.023437500000000000e+00 5.374117518226851167e-05
7.027343750000000000e+00 2.912782394904293311e-05
7.031250000000000000e+00 1.253945139924568991e-05
7.035156250000000000e+00 4.287643275622503782e-06
7.039062500000000000e+00 1.164470171585166924e-06
7.042968750000000000e+00 2.511930994542562852e-07
7.046875000000000000e+00 4.303845321974104601e-08
7.050781250000000000e+00 5.856999920613040503e-09
7.054687500000000000e+00 6.330869994057527322e-10
7.058593750000000000e+00 5.435270791337397342e-11
7.062500000000000000e+00 3.706368450048329484e-12
7.066406250000000000e+00 0.000000000000000000e+00
7.070312500000000000e+00 0.000000000000000000e+00
7.074218750000000000e+00 0.000000000000000000e+00
7.078125000000000000e+00 0.000000000000000000e+00
7.082031250000000000e+00 0.000000000000000000e+00
7.085937500000000000e+00 0.000000000000000000e+00
7.089843750000000000e+00 0.000000000000000000e+00
7.093750000000000000e+00 0.000000000000000000e+00
7.097656250000000000e+00 0.000000000000000000e+00
7.101562500000000000e+00 0.000000000000000000e+00
7.105468750000000000e+00 0.000000000000000000e+00
7.109375000000000000e+00 0.000000000000000000e+00
7.113281250000000000e+00 0.000000000000000000e+00
7.117187500000000000e+00 0.000000000000000000e+00
7.121093750000000000e+00 0.000000000000000000e+00
7.125000000000000000e+00 0.000000000000000000e+00
7.128906250000000000e+00 0.000000000000000000e+00
7.132812500000000000e+00 0.000000000000000000e+00
7.136718750000000000e+00 0.000000000000000000e+00
7.140625000000000000e+00 0.000000000000000000e+00
7.144531250000000000e+00 0.000000000000000000e+00
7.148437500000000000e+00 0.000000000000000000e+00
7.152343750000000000e+00 0.000000000000000000e+00
7.156250000000000000e+00 0.000000000000000000e+00
7.160156250000000000e+00 0.000000000000000000e+00
7.164062500000000000e+00 0.000000000000000000e+00
7.167968750000000000e+00 0.000000000000000000e+00
7.171875000000000000e+00 0.000000000000000000e+00
7.175781250000000000e+00 0.000000000000000000e+00
7.179687500000000000e+00 0.000000000000000000e+00
7.183593750000000000e+00 0.000000000000000000e+00
7.187500000000000000e+00 0.000000000000000000e+00
7.191406250000000000e+00 0.000000000000000000e+00
7.195312500000000000e+00 0.000000000000000000e+00
7.199218750000000000e+00 0.000000000000000000e+00
7.203125000000000000e+00 0.000000000000000000e+00
7.207031250000000000e+00 0.000000000000000000e+00
7.210937500000000000e+00 0.000000000000000000e+00
7.214843750000000000e+00 0.000000000000000000e+00
7.218750000000000000e+00 0.000000000000000000e+00
7.222656250000000000e+00 0.000000000000000000e+00
7.226562500000000000e+00 0.000000000000000000e+00
7.230468750000000000e+00 0.000000000000000000e+00
7.234375000000000000e+00 0.000000000000000000e+00
7.238281250000000000e+00 0.000000000000000000e+00
7.242187500000000000e+00 0.000000000000000000e+00
7.246093750000000000e+00 0.000000000000000000e+00
7.250000000000000000e+00 0.000000000000000000e+00
7.253906250000000000e+00 0.000000000000000000e+00
7.257812500000000000e+00 0.000000000000000000e+00
7.261718750000000000e+00 0.000000000000000000e+00
7.265625000000000000e+00 0.000000000000000000e+00
7.269531250000000000e+00 0.000000000000000000e+00
7.273437500000000000e+00 0.000000000000000000e+00
7.277343750000000000e+00 0.000000000000000000e+00
7.281250000000000000e+00 0.000000000000000000e+00
7.285156250000000000e+00 0.000000000000000000e+00
7.289062500000000000e+00 0.000000000000000000e+00
7.292968750000000000e+00 0.000000000000000000e+00
7.296875000000000000e+00 0.000000000000000000e+00
7.300781250000000000e+00 0.000000000000000000e+00
7.304687500000000000e+00 0.000000000000000000e+00
7.308593750000000000e+00 0.000000000000000000e+00
7.312500000000000000e+00 0.000000000000000000e+00
7.316406250000000000e+00 0.000000000000000000e+00
7.320312500000000000e+00 0.000000000000000000e+00
7.324218750000000000e+00 0.000000000000000000e+00
7.328125000000000000e+00 0.000000000000000000e+00
7.332031250000000000e+00 0.000000000000000000e+00
7.335937500000000000e+00 0.000000000000000000e+00
7.339843750000000000e+00 0.000000000000000000e+00
7.343750000000000000e+00 0.000000000000000000e+00
7.347656250000000000e+00 0.000000000000000000e+00
7.351562500000000000e+00 0.000000000000000000e+00
7.355468750000000000e+00 0.000000000000000000e+00
7.359375000000000000e+00 0.000000000000000000e+00
7.363281250000000000e+00 0.000000000000000000e+00
7.367187500000000000e+00 0.000000000000000000e+00
7.371093750000000000e+00 0.000000000000000000e+00
7.375000000000000000e+00 0.000000000000000000e+00
7.378906250000000000e+00 0.000000000000000000e+00
7.382812500000000000e+00 0.000000000000000000e+00
7.386718750000000000e+00 0.000000000000000000e+00
7.390625000000000000e+00 0.000000000000000000e+00
7.394531250000000000e+00 0.000000000000000000e+00
7.398437500000000000e+00 0.000000000000000000e+00
7.402343750000000000e+00 0.000000000000000000e+00
7.406250000000000000e+00 0.000000000000000000e+00
7.410156250000000000e+00 0.000000000000000000e+00
7.414062500000000000e+00 0.000000000000000000e+00
7.417968750000000000e+00 0.000000000000000000e+00
7.421875000000000000e+00 0.000000000000000000e+00
7.425781250000000000e+00 0.000000000000000000e+00
7.429687500000000000e+00 0.000000000000000000e+00
7.433593750000000000e+00 0.000000000000000000e+00
7.437500000000000000e+00 0.000000000000000000e+00
7.441406250000000000e+00 0.000000000000000000e+00
7.445312500000000000e+00 0.000000000000000000e+00
7.449218750000000000e+00 0.000000000000000000e+00
7.453125000000000000e+00 0.000000000000000000e+00
7.457031250000000000e+00 0.000000000000000000e+00
7.460937500000000000e+00 0.000000000000000000e+00
7.464843750000000000e+00 0.000000000000000000e+00
7.468750000000000000e+00 0.000000000000000000e+00
7.472656250000000000e+00 0.000000000000000000e+00
7.476562500000000000e+00 0.000000000000000000e+00
7.480468750000000000e+00 0.000000000000000000e+00
7.484375000000000000e+00 0.000000000000000000e+00
7.488281250000000000e+00 7.490719455155230804e-13
7.492187500000000000e+00 1.243632462850781762e-11
7.496093750000000000e+00 1.639948393026844394e-10
7.500000000000000000e+00 1.717662866009985134e-09
7.503906250000000000e+00 1.428944251214136220e-08
7.507812500000000000e+00 9.441962211268501462e-08
7.511718750000000000e+00 4.955401454307143467e-07
7.515625000000000000e+00 2.065689507461533987e-06
7.519531250000000000e+00 6.839444925403748759e-06
7.523437500000000000e+00 1.798648432478732386e-05
7.527343750000000000e+00 3.757001114992689626e-05
7.531250000000000000e+00 6.233127031921092758e-05
7.535156250000000000e+00 8.213726649649661293e-05
7.539062500000000000e+00 8.596944574115098316e-05
7.542968750000000000e+00 7.146898619900553034e-05
7.546875000000000000e+00 4.719116838884903010e-05
7.550781250000000000e+00 2.474990019911522143e-05
7.554687500000000000e+00 1.030993168640600589e-05
7.558593750000000000e+00 3.411204350451726009e-06
7.562500000000000000e+00 8.964566634344190980e-07
7.566406250000000000e+00 1.871201151881399317e-07
7.570312500000000000e+00 3.102281951290320986e-08
7.574218750000000000e+00 4.085184447124399992e-09
7.578125000000000000e+00 4.272791362777868070e-10
7.582031250000000000e+00 3.549615547146736191e-11
7.585937500000000000e+00 2.342181586398855522e-12
7.589843750000000000e+00 0.000000000000000000e+00
7.593750000000000000e+00 0.000000000000000000e+00
7.597656250000000000e+00 0.000000000000000000e+00
7.601562500000000000e+00 0.000000000000000000e+00
7.605468750000000000e+00 0.000000000000000000e+00
7.609375000000000000e+00 0.000000000000000000e+00
7.613281250000000000e+00 0.000000000000000000e+00
7.617187500000000000e+00 0.000000000000000000e+00
7.621093750000000000e+00 0.000000000000000000e+00
7.625000000000000000e+00 0.000000000000000000e+00
7.628906250000000000e+00 0.000000000000000000e+00
7.632812500000000000e+00 0.000000000000000000e+00
7.636718750000000000e+00 0.000000000000000000e+00
7.640625000000000000e+00 0.000000000000000000e+00
7.644531250000000000e+00 0.000000000000000000e+00
7.648437500000000000e+00 0.000000000000000000e+00
7.652343750000000000e+00 0.000000000000000000e+00
7.656250000000000000e+00 0.000000000000000000e+00
7.660156250000000000e+00 0.000000000000000000e+00
7.664062500000000000e+00 0.000000000000000000e+00
7.667968750000000000e+00 0.000000000000000000e+00
7.671875000000000000e+00 0.000000000000000000e+00
7.675781250000000000e+00 0.000000000000000000e+00
7.679687500000000000e+00 0.000000000000000000e+00
7.683593750000000000e+00 0.000000000000000000e+00
7.687500000000000000e+00 0.000000000000000000e+00
7.691406250000000000e+00 0.000000000000000000e+00
7.695312500000000000e+00 0.000000000000000000e+00
7.699218750000000000e+00 0.000000000000000000e+00
7.703125000000000000e+00 0.000000000000000000e+00
7.707031250000000000e+00 0.000000000000000000e+00
7.710937500000000000e+00 0.000000000000000000e+00
7.714843750000000000e+00 0.000000000000000000e+00
7.718750000000000000e+00 0.000000000000000000e+00
7.722656250000000000e+00 0.000000000000000000e+00
7.726562500000000000e+00 0.000000000000000000e+00
7.730468750000000000e+00 0.000000000000000000e+00
7.734375000000000000e+00 0.000000000000000000e+00
7.738281250000000000e+00 0.000000000000000000e+00
7.742187500000000000e+00 0.000000000000000000e+00
7.746093750000000000e+00 0.000000000000000000e+00
7.750000000000000000e+00 0.000000000000000000e+00
7.753906250000000000e+00 0.000000000000000000e+00
7.757812500000000000e+00 0.000000000000000000e+00
7.761718750000000000e+00 0.000000000000000000e+00
7.765625000000000000e+00 0.000000000000000000e+00
7.769531250000000000e+00 0.000000000000000000e+00
7.773437500000000000e+00 0.000000000000000000e+00
7.777343750000000000e+00 0.000000000000000000e+00
7.781250000000000000e+00 0.000000000000000000e+00
7.785156250000000000e+00 0.000000000000000000e+00
7.789062500000000000e+00 0.000000000000000000e+00
7.792968750000000000e+00 0.000000000000000000e+00
7.796875000000000000e+00 0.000000000000000000e+00
7.800781250000000000e+00 0.000000000000000000e+00
7.804687500000000000e+00 0.000000000000000000e+00
7.808593750000000000e+00 0.000000000000000000e+00
7.812500000000000000e+00 0.000000000000000000e+00
7.816406250000000000e+00 0.000000000000000000e+00
7.820312500000000000e+00 0.000000000000000000e+00
7.824218750000000000e+00 0.000000000000000000e+00
7.828125000000000000e+00 0.000000000000000000e+00
7.832031250000000000e+00 0.000000000000000000e+00
7.835937500000000000e+00 0.000000000000000000e+00
7.839843750000000000e+00 0.000000000000000000e+00
7.843750000000000000e+00 0.000000000000000000e+00
7.847656250000000000e+00 0.000000000000000000e+00
7.851562500000000000e+00 0.000000000000000000e+00
7.855468750000000000e+00 0.000000000000000000e+00
7.859375000000000000e+00 0.000000000000000000e+00
7.863281250000000000e+00 0.000000000000000000e+00
7.867187500000000000e+00 0.000000000000000000e+00
7.871093750000000000e+00 0.000000000000000000e+00
7.875000000000000000e+00 0.000000000000000000e+00
7.878906250000000000e+00 0.000000000000000000e+00
7.882812500000000000e+00 0.000000000000000000e+00
7.886718750000000000e+00 0.000000000000000000e+00
7.890625000000000000e+00 0.000000000000000000e+00
7.894531250000000000e+00 0.000000000000000000e+00
7.898437500000000000e+00 0.000000000000000000e+00
7.902343750000000000e+00 0.000000000000000000e+00
7.906250000000000000e+00 0.000000000000000000e+00
7.910156250000000000e+00 0.000000000000000000e+00
7.914062500000000000e+00 0.000000000000000000e+00
7.917968750000000000e+00 0.000000000000000000e+00
7.921875000000000000e+00 0.000000000000000000e+00
7.925781250000000000e+00 0.000000000000000000e+00
7.929687500000000000e+00 0.000000000000000000e+00
7.933593750000000000e+00 0.000000000000000000e+00
7.937500000000000000e+00 0.000000000000000000e+00
7.941406250000000000e+00 0.000000000000000000e+00
7.945312500000000000e+00 0.000000000000000000e+00
7.949218750000000000e+00 0.000000000000000000e+00
7.953125000000000000e+00 0.000000000000000000e+00
7.957031250000000000e+00 0.000000000000000000e+00
7.960937500000000000e+00 0.000000000000000000e+00
7.964843750000000000e+00 0.000000000000000000e+00
7.968750000000000000e+00 0.000000000000000000e+00
7.972656250000000000e+00 0.000000000000000000e+00
7.976562500000000000e+00 0.000000000000000000e+00
7.980468750000000000e+00 0.000000000000000000e+00
7.984375000000000000e+00 0.000000000000000000e+00
7.988281250000000000e+00 0.000000000000000000e+00
7.992187500000000000e+00 0.000000000000000000e+00
7.996093750000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00
8.003906250000000000e+00 0.000000000000000000e+00
8.007812500000000000e+00 0.000000000000000000e+00
8.011718750000000000e+00 0.000000000000000000e+00
8.015625000000000000e+00 0.000000000000000000e+00
8.019531250000000000e+00 1.673472455083463585e-13
8.023437500000000000e+00 3.098083394056236361e-12
8.027343750000000000e+00 4.555512608782181703e-11
8.031250000000000000e+00 5.320482459374228781e-10
8.035156250000000000e+00 4.935536773384293239e-09
8.039062500000000000e+00 3.636531735907460423e-08
8.042968750000000000e+00 2.128187977860002789e-07
8.046875000000000000e+00 9.892412160999348528e-07
8.050781250000000000e+00 3.652279733607193685e-06
8.054687500000000000e+00 1.071014813563959286e-05
8.058593750000000000e+00 2.494574827962997587e-05
8.062500000000000000e+00 4.614952201220553070e-05
8.066406250000000000e+00 6.781214662444406602e-05
8.070312500000000000e+00 7.914388975966592655e-05
8.074218750000000000e+00 7.336634833975610331e-05
8.078125000000000000e+00 5.401893646311190010e-05
8.082031250000000000e+00 3.159110150834516909e-05
8.085937500000000000e+00 1.467415567740651661e-05
8.089843750000000000e+00 5.413910711656522058e-06
8.093750000000000000e+00 1.586494859692355689e-06
8.097656250000000000e+00 3.692630591569410089e-07
8.101562500000000000e+00 6.826571933250308493e-08
8.105468750000000000e+00 1.002395462364808592e-08
8.109375000000000000e+00 1.169082411717509478e-09
8.113281250000000000e+00 1.082980844983461617e-10
8.117187500000000000e+00 7.968306616574099246e-12
8.121093750000000000e+00 0.000000000000000000e+00
8.125000000000000000e+00 0.000000000000000000e+00
8.128906250000000000e+00 0.000000000000000000e+00
8.132812500000000000e+00 0.000000000000000000e+00
8.136718750000000000e+00 0.000000000000000000e+00
8.140625000000000000e+00 0.000000000000000000e+00
8.144531250000000000e+00 0.000000000000000000e+00
8.148437500000000000e+00 0.000000000000000000e+00
8.152343750000000000e+00 0.000000000000000000e+00
8.156250000000000000e+00 0.000000000000000000e+00
8.160156250000000000e+00 0.000000000000000000e+00
8.164062500000000000e+00 0.000000000000000000e+00
8.167968750000000000e+00 0.000000000000000000e+00
8.171875000000000000e+00 0.000000000000000000e+00
8.175781250000000000e+00 0.000000000000000000e+00
8.179687500000000000e+00 0.000000000000000000e+00
8.183593750000000000e+00 0.000000000000000000e+00
8.187500000000000000e+00 0.000000000000000000e+00
8.191406250000000000e+00 0.000000000000000000e+00
8.195312500000000000e+00 0.000000000000000000e+00
8.199218750000000000e+00 0.000000000000000000e+00
8.203125000000000000e+00 0.000000000000000000e+00
8.207031250000000000e+00 0.000000000000000000e+00
8.210937500000000000e+00 0.000000000000000000e+00
8.214843750000000000e+00 0.000000000000000000e+00
8.218750000000000000e+00 0.000000000000000000e+00
8.222656250000000000e+00 0.000000000000000000e+00
8.226562500000000000e+00 0.000000000000000000e+00
8.230468750000000000e+00 0.000000000000000000e+00
8.234375000000000000e+00 0.000000000000000000e+00
8.238281250000000000e+00 0.000000000000000000e+00
8.242187500000000000e+00 0.000000000000000000e+00
8.246093750000000000e+00 0.000000000000000000e+00
8.250000000000000000e+00 0.000000000000000000e+00
8.253906250000000000e+00 0.000000000000000000e+00
8.257812500000000000e+00 0.000000000000000000e+00
8.261718750000000000e+00 0.000000000000000000e+00
8.265625000000000000e+00 0.000000000000000000e+00
8.269531250000000000e+00 0.000000000000000000e+00
8.273437500000000000e+00 0.000000000000000000e+00
8.277343750000000000e+00 0.000000000000000000e+00
8.281250000000000000e+00 0.000000000000000000e+00
8.285156250000000000e+00 0.000000000000000000e+00
8.289062500000000000e+00 0.000000000000000000e+00
8.292968750000000000e+00 0.000000000000000000e+00
8.296875000000000000e+00 0.000000000000000000e+00
8.300781250000000000e+00 0.000000000000000000e+00
8.304687500000000000e+00 0.000000000000000000e+00
8.308593750000000000e+00 0.000000000000000000e+00
8.312500000000000000e+00 0.000000000000000000e+00
8.316406250000000000e+00 0.000000000000000000e+00
8.320312500000000000e+00 0.000000000000000000e+00
8.324218750000000000e+00 0.000000000000000000e+00
8.328125000000000000e+00 0.000000000000000000e+00
8.332031250000000000e+00 0.000000000000000000e+00
8.335937500000000000e+00 0.000000000000000000e+00
8.339843750000000000e+00 0.000000000000000000e+00
8.343750000000000000e+00 0.000000000000000000e+00
8.347656250000000000e+00 0.000000000000000000e+00
8.351562500000000000e+00 0.000000000000000000e+00
8.355468750000000000e+00 0.000000000000000000e+00
8.359375000000000000e+00 0.000000000000000000e+00
8.363281250000000000e+00 0.000000000000000000e+00
8.367187500000000000e+00 0.000000000000000000e+00
8.371093750000000000e+00 0.000000000000000000e+00
8.375000000000000000e+00 0.000000000000000000e+00
8.378906250000000000e+00 0.000000000000000000e+00
8.382812500000000000e+00 0.000000000000000000e+00
8.386718750000000000e+00 0.000000000000000000e+00
8.390625000000000000e+00 0.000000000000000000e+00
8.394531250000000000e+00 0.000000000000000000e+00
8.398437500000000000e+00 0.000000000000000000e+00
8.402343750000000000e+00 0.000000000000000000e+00
8.406250000000000000e+00 0.000000000000000000e+00
8.410156250000000000e+00 0.000000000000000000e+00
8.414062500000000000e+00 0.000000000000000000e+00
8.417968750000000000e+00 0.000000000000000000e+00
8.421875000000000000e+00 0.000000000000000000e+00
8.425781250000000000e+00 0.000000000000000000e+00
8.429687500000000000e+00 0.000000000000000000e+00
8.433593750000000000e+00 0.000000000000000000e+00
8.437500000000000000e+00 0.000000000000000000e+00
8.441406250000000000e+00 0.000000000000000000e+00
8.445312500000000000e+00 0.000000000000000000e+00
8.449218750000000000e+00 0.000000000000000000e+00
8.453125000000000000e+00 0.000000000000000000e+00
8.457031250000000000e+00 0.000000000000000000e+00
8.460937500000000000e+00 0.000000000000000000e+00
8.464843750000000000e+00 0.000000000000000000e+00
8.468750000000000000e+00 0.000000000000000000e+00
8.472656250000000000e+00 0.000000000000000000e+00
8.476562500000000000e+00 0.000000000000000000e+00
8.480468750000000000e+00 0.000000000000000000e+00
8.484375000000000000e+00 0.000000000000000000e+00
8.488281250000000000e+00 0.000000000000000000e+00
8.492187500000000000e+00 0.000000000000000000e+00
8.496093750000000000e+00 0.000000000000000000e+00
8.500000000000000000e+00 0.000000000000000000e+00
8.503906250000000000e+00 0.000000000000000000e+00
8.507812500000000000e+00 0.000000000000000000e+00
8.511718750000000000e+00 0.000000000000000000e+00
8.515625000000000000e+00 0.000000000000000000e+00
8.519531250000000000e+00 0.000000000000000000e+00
8.523437500000000000e+00 0.000000000000000000e+00
8.527343750000000000e+00 0.000000000000000000e+00
8.531250000000000000e+00 0.000000000000000000e+00
8.535156250000000000e+00 0.000000000000000000e+00
8.539062500000000000e+00 0.000000000000000000e+00
8.542968750000000000e+00 0.000000000000000000e+00
8.546875000000000000e+00 0.000000000000000000e+00
8.550781250000000000e+00 0.000000000000000000e+00
8.554687500000000000e+00 0.000000000000000000e+00
8.558593750000000000e+00 0.000000000000000000e+00
8.562500000000000000e+00 1.019384645943137496e-13
8.566406250000000000e+00 1.984328537383211883e-12
8.570312500000000000e+00 3.068023501467840810e-11
8.574218750000000000e+00 3.767674705507206522e-10
8.578125000000000000e+00 3.675003276108534968e-09
8.582031250000000000e+00 2.847158699640139291e-08
8.585937500000000000e+00 1.752004565376347016e-07
8.589843750000000000e+00 8.563048531116662459e-07
8.593750000000000000e+00 3.324230967050448934e-06
8.597656250000000000e+00 1.024999349928046991e-05
8.601562500000000000e+00 2.510299864472266288e-05
8.605468750000000000e+00 4.883118110615157400e-05
8.609375000000000000e+00 7.544639079332865538e-05
8.613281250000000000e+00 9.258685289404000444e-05
8.617187500000000000e+00 9.024637980814259467e-05
8.621093750000000000e+00 6.986825073165886708e-05
8.625000000000000000e+00 4.296349116471024401e-05
8.628906250000000000e+00 2.098402873563784282e-05
8.632812500000000000e+00 8.140438391429808288e-06
8.636718750000000000e+00 2.508281811462574820e-06
8.640625000000000000e+00 6.138672689088946417e-07
8.644531250000000000e+00 1.193279665531850192e-07
8.648437500000000000e+00 1.842381719725902921e-08
8.652343750000000000e+00 2.259366085259783163e-09
8.656250000000000000e+00 2.200711984512698849e-10
8.660156250000000000e+00 1.702587439863845884e-11
8.664062500000000000e+00 0.000000000000000000e+00
8.667968750000000000e+00 0.000000000000000000e+00
8.671875000000000000e+00 0.000000000000000000e+00
8.675781250000000000e+00 0.000000000000000000e+00
8.679687500000000000e+00 0.000000000000000000e+00
8.683593750000000000e+00 0.000000000000000000e+00
8.687500000000000000e+00 0.000000000000000000e+00
8.691406250000000000e+00 0.000000000000000000e+00
8.695312500000000000e+00 0.000000000000000000e+00
8.699218750000000000e+00 0.000000000000000000e+00
8.703125000000000000e+00 0.000000000000000000e+00
8.707031250000000000e+00 0.000000000000000000e+00
8.710937500000000000e+00 0.000000000000000000e+00
8.714843750000000000e+00 0.000000000000000000e+00
8.718750000000000000e+00 0.000000000000000000e+00
8.722656250000000000e+00 0.000000000000000000e+00
8.726562500000000000e+00 0.000000000000000000e+00
8.730468750000000000e+00 0.000000000000000000e+00
8.734375000000000000e+00 0.000000000000000000e+00
8.738281250000000000e+00 0.000000000000000000e+00
8.742187500000000000e+00 0.000000000000000000e+00
8.746093750000000000e+00 0.000000000000000000e+00
8.750000000000000000e+00 0.000000000000000000e+00
8.753906250000000000e+00 0.000000000000000000e+00
8.757812500000000000e+00 0.000000000000000000e+00
8.761718750000000000e+00 0.000000000000000000e+00
8.765625000000000000e+00 0.000000000000000000e+00
8.769531250000000000e+00 0.000000000000000000e+00
8.773437500000000000e+00 0.000000000000000000e+00
8.777343750000000000e+00 0.000000000000000000e+00
8.781250000000000000e+00 0.000000000000000000e+00
8.785156250000000000e+00 0.000000000000000000e+00
8.789062500000000000e+00 0.000000000000000000e+00
8.792968750000000000e+00 0.000000000000000000e+00
8.796875000000000000e+00 0.000000000000000000e+00
8.800781250000000000e+00 0.000000000000000000e+00
8.804687500000000000e+00 0.000000000000000000e+00
8.808593750000000000e+00 0.000000000000000000e+00
8.812500000000000000e+00 0.000000000000000000e+00
8.816406250000000000e+00 0.000000000000000000e+00
8.820312500000000000e+00 0.000000000000000000e+00
8.824218750000000000e+00 0.000000000000000000e+00
8.828125000000000000e+00 0.000000000000000000e+00
8.832031250000000000e+00 0.000000000000000000e+00
8.835937500000000000e+00 0.000000000000000000e+00
8.839843750000000000e+00 0.000000000000000000e+00
8.843750000000000000e+00 0.000000000000000000e+00
8.847656250000000000e+00 0.000000000000000000e+00
8.851562500000000000e+00 0.000000000000000000e+00
8.855468750000000000e+00 0.000000000000000000e+00
8.859375000000000000e+00 0.000000000000000000e+00
8.863281250000000000e+00 0.000000000000000000e+00
8.867187500000000000e+00 0.000000000000000000e+00
8.871093750000000000e+00 0.000000000000000000e+00
8.875000000000000000e+00 0.000000000000000000e+00
8.878906250000000000e+00 0.000000000000000000e+00
8.882812500000000000e+00 0.000000000000000000e+00
8.886718750000000000e+00 0.000000000000000000e+00
8.890625000000000000e+00 0.000000000000000000e+00
8.894531250000000000e+00 0.000000000000000000e+00
8.898437500000000000e+00 0.000000000000000000e+00
8.902343750000000000e+00 0.000000000000000000e+00
8.906250000000000000e+00 0.000000000000000000e+00
8.910156250000000000e+00 0.000000000000000000e+00
8.914062500000000000e+00 0.000000000000000000e+00
8.917968750000000000e+00 0.000000000000000000e+00
8.921875000000000000e+00 0.000000000000000000e+00
8.925781250000000000e+00 0.000000000000000000e+00
8.929687500000000000e+00 0.000000000000000000e+00
8.933593750000000000e+00 0.000000000000000000e+00
8.937500000000000000e+00 0.000000000000000000e+00
8.941406250000000000e+00 0.000000000000000000e+00
8.945312500000000000e+00 0.000000000000000000e+00
8.949218750000000000e+00 0.000000000000000000e+00
8.953125000000000000e+00 0.000000000000000000e+00
8.957031250000000000e+00 0.000000000000000000e+00
8.960937500000000000e+00 0.000000000000000000e+00
8.964843750000000000e+00 0.000000000000000000e+00
8.968750000000000000e+00 0.000000000000000000e+00
8.972656250000000000e+00 0.000000000000000000e+00
8.976562500000000000e+00 0.000000000000000000e+00
8.980468750000000000e+00 0.000000000000000000e+00
8.984375000000000000e+00 0.000000000000000000e+00
8.988281250000000000e+00 0.000000000000000000e+00
8.992187500000000000e+00 0.000000000000000000e+00
8.996093750000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00
9.003906250000000000e+00 0.000000000000000000e+00
9.007812500000000000e+00 0.000000000000000000e+00
9.011718750000000000e+00 0.000000000000000000e+00
9.015625000000000000e+00 0.000000000000000000e+00
9.019531250000000000e+00 0.000000000000000000e+00
9.023437500000000000e+00 0.000000000000000000e+00
9.027343750000000000e+00 0.000000000000000000e+00
9.031250000000000000e+00 0.000000000000000000e+00
9.035156250000000000e+00 0.000000000000000000e+00
9.039062500000000000e+00 0.000000000000000000e+00
9.042968750000000000e+00 0.000000000000000000e+00
9.046875000000000000e+00 0.000000000000000000e+00
9.050781250000000000e+00 0.000000000000000000e+00
9.054687500000000000e+00 0.000000000000000000e+00
9.058593750000000000e+00 0.000000000000000000e+00
9.062500000000000000e+00 0.000000000000000000e+00
9.066406250000000000e+00 0.000000000000000000e+00
9.070312500000000000e+00 0.000000000000000000e+00
9.074218750000000000e+00 0.000000000000000000e+00
9.078125000000000000e+00 0.000000000000000000e+00
9.082031250000000000e+00 0.000000000000000000e+00
9.085937500000000000e+00 0.000000000000000000e+00
9.089843750000000000e+00 0.000000000000000000e+00
9.093750000000000000e+00 0.000000000000000000e+00
9.097656250000000000e+00 0.000000000000000000e+00
9.101562500000000000e+00 0.000000000000000000e+00
9.105468750000000000e+00 0.000000000000000000e+00
9.109375000000000000e+00 0.000000000000000000e+00
9.113281250000000000e+00 0.000000000000000000e+00
9.117187500000000000e+00 7.235293244181618305e-14
9.121093750000000000e+00 1.437008631531325793e-12
9.125000000000000000e+00 2.266899306027277185e-11
9.128906250000000000e+00 2.840368553868992391e-10
9.132812500000000000e+00 2.826745931822725411e-09
9.136718750000000000e+00 2.234438827206666770e-08
9.140625000000000000e+00 1.402877586131931315e-07
9.144531250000000000e+00 6.995853353947600210e-07
9.148437500000000000e+00 2.770966221166605021e-06
9.152343750000000000e+00 8.717488429307651077e-06
9.156250000000000000e+00 2.178317302807780513e-05
9.160156250000000000e+00 4.323351202150426732e-05
9.164062500000000000e+00 6.815371049435168930e-05
9.167968750000000000e+00 8.533517972530056878e-05
9.171875000000000000e+00 8.486650620892591560e-05
9.175781250000000000e+00 6.703693552262976821e-05
9.179687500000000000e+00 4.205925698778922861e-05
9.183593750000000000e+00 2.095939068504751898e-05
9.187500000000000000e+00 8.295934671255888378e-06
9.191406250000000000e+00 2.608084195545186419e-06
9.195312500000000000e+00 6.512496531471255170e-07
9.199218750000000000e+00 1.291644551146511642e-07
9.203125000000000000e+00 2.034736337342284592e-08
9.207031250000000000e+00 2.545909017984236253e-09
9.210937500000000000e+00 2.530155606348031060e-10
9.214843750000000000e+00 1.997198342801119940e-11
9.218750000000000000e+00 0.000000000000000000e+00
9.222656250000000000e+00 0.000000000000000000e+00
9.226562500000000000e+00 0.000000000000000000e+00
9.230468750000000000e+00 0.000000000000000000e+00
9.234375000000000000e+00 0.000000000000000000e+00
9.238281250000000000e+00 0.000000000000000000e+00
9.242187500000000000e+00 0.000000000000000000e+00
9.246093750000000000e+00 0.000000000000000000e+00
9.250000000000000000e+00 0.000000000000000000e+00
9.253906250000000000e+00 0.000000000000000000e+00
9.257812500000000000e+00 0.000000000000000000e+00
9.261718750000000000e+00 0.000000000000000000e+00
9.265625000000000000e+00 0.000000000000000000e+00
9.269531250000000000e+00 0.000000000000000000e+00
9.273437500000000000e+00 0.000000000000000000e+00
9.277343750000000000e+00 0.000000000000000000e+00
9.281250000000000000e+00 0.000000000000000000e+00
9.285156250000000000e+00 0.000000000000000000e+00
9.289062500000000000e+00 0.000000000000000000e+00
9.292968750000000000e+00 0.000000000000000000e+00
9.296875000000000000e+00 0.000000000000000000e+00
9.300781250000000000e+00 0.000000000000000000e+00
9.304687500000000000e+00 0.000000000000000000e+00
9.308593750000000000e+00 0.000000000000000000e+00
9.312500000000000000e+00 0.000000000000000000e+00
9.316406250000000000e+00 0.000000000000000000e+00
9.320312500000000000e+00 0.000000000000000000e+00
9.324218750000000000e+00 0.000000000000000000e+00
9.328125000000000000e+00 0.000000000000000000e+00
9.332031250000000000e+00 0.000000000000000000e+00
9.335937500000000000e+00 0.000000000000000000e+00
9.339843750000000000e+00 0.000000000000000000e+00
9.343750000000000000e+00 0.000000000000000000e+00
9.347656250000000000e+00 0.000000000000000000e+00
9.351562500000000000e+00 0.000000000000000000e+00
9.355468750000000000e+00 0.000000000000000000e+00
9.359375000000000000e+00 0.000000000000000000e+00
9.363281250000000000e+00 0.000000000000000000e+00
9.367187500000000000e+00 0.000000000000000000e+00
9.371093750000000000e+00 0.000000000000000000e+00
9.375000000000000000e+00 0.000000000000000000e+00
9.378906250000000000e+00 0.000000000000000000e+00
9.382812500000000000e+00 0.000000000000000000e+00
9.386718750000000000e+00 0.000000000000000000e+00
9.390625000000000000e+00 0.000000000000000000e+00
9.394531250000000000e+00 0.000000000000000000e+00
9.398437500000000000e+00 0.000000000000000000e+00
9.402343750000000000e+00 0.000000000000000000e+00
9.406250000000000000e+00 0.000000000000000000e+00
9.410156250000000000e+00 0.000000000000000000e+00
9.414062500000000000e+00 0.000000000000000000e+00
9.417968750000000000e+00 0.000000000000000000e+00
9.421875000000000000e+00 0.000000000000000000e+00
9.425781250000000000e+00 0.000000000000000000e+00
9.429687500000000000e+00 0.000000000000000000e+00
9.433593750000000000e+00 0.000000000000000000e+00
9.437500000000000000e+00 0.000000000000000000e+00
9.441406250000000000e+00 0.000000000000000000e+00
9.445312500000000000e+00 0.000000000000000000e+00
9.449218750000000000e+00 0.000000000000000000e+00
9.453125000000000000e+00 0.000000000000000000e+00
9.457031250000000000e+00 0.000000000000000000e+00
9.460937500000000000e+00 0.000000000000000000e+00
9.464843750000000000e+00 0.000000000000000000e+00
9.468750000000000000e+00 0.000000000000000000e+00
9.472656250000000000e+00 0.000000000000000000e+00
9.476562500000000000e+00 0.000000000000000000e+00
9.480468750000000000e+00 0.000000000000000000e+00
9.484375000000000000e+00 0.000000000000000000e+00
9.488281250000000000e+00 0.000000000000000000e+00
9.492187500000000000e+00 0.000000000000000000e+00
9.496093750000000000e+00 0.000000000000000000e+00
9.500000000000000000e+00 0.000000000000000000e+00
9.503906250000000000e+00 0.000000000000000000e+00
9.507812500000000000e+00 0.000000000000000000e+00
9.511718750000000000e+00 0.000000000000000000e+00
9.515625000000000000e+00 0.000000000000000000e+00
9.519531250000000000e+00 0.000000000000000000e+00
9.523437500000000000e+00 0.000000000000000000e+00
9.527343750000000000e+00 0.000000000000000000e+00
9.531250000000000000e+00 0.000000000000000000e+00
9.535156250000000000e+00 0.000000000000000000e+00
9.539062500000000000e+00 0.000000000000000000e+00
9.542968750000000000e+00 0.000000000000000000e+00
9.546875000000000000e+00 0.000000000000000000e+00
9.550781250000000000e+00 0.000000000000000000e+00
9.554687500000000000e+00 0.000000000000000000e+00
9.558593750000000000e+00 0.000000000000000000e+00
9.562500000000000000e+00 0.000000000000000000e+00
9.566406250000000000e+00 0.000000000000000000e+00
9.570312500000000000e+00 0.000000000000000000e+00
9.574218750000000000e+00 0.000000000000000000e+00
9.578125000000000000e+00 0.000000000000000000e+00
9.582031250000000000e+00 0.000000000000000000e+00
9.585937500000000000e+00 0.000000000000000000e+00
9.589843750000000000e+00 0.000000000000000000e+00
9.593750000000000000e+00 0.000000000000000000e+00
9.597656250000000000e+00 0.000000000000000000e+00
9.601562500000000000e+00 0.000000000000000000e+00
9.605468750000000000e+00 0.000000000000000000e+00
9.609375000000000000e+00 0.000000000000000000e+00
9.613281250000000000e+00 0.000000000000000000e+00
9.617187500000000000e+00 0.000000000000000000e+00
9.621093750000000000e+00 0.000000000000000000e+00
9.625000000000000000e+00 0.000000000000000000e+00
9.628906250000000000e+00 0.000000000000000000e+00
9.632812500000000000e+00 0.000000000000000000e+00
9.636718750000000000e+00 0.000000000000000000e+00
9.640625000000000000e+00 0.000000000000000000e+00
9.644531250000000000e+00 0.000000000000000000e+00
9.648437500000000000e+00 0.000000000000000000e+00
9.652343750000000000e+00 0.000000000000000000e+00
9.656250000000000000e+00 0.000000000000000000e+00
9.660156250000000000e+00 0.000000000000000000e+00
9.664062500000000000e+00 0.000000000000000000e+00
9.667968750000000000e+00 0.000000000000000000e+00
9.671875000000000000e+00 0.000000000000000000e+00
9.675781250000000000e+00 0.000000000000000000e+00
9.679687500000000000e+00 0.000000000000000000e+00
9.683593750000000000e+00 0.000000000000000000e+00
9.687500000000000000e+00 1.218747129124735305e-12
9.691406250000000000e+00 1.956469665882045640e-11
9.695312500000000000e+00 2.494607624833852708e-10
9.699218750000000000e+00 2.526393444318608669e-09
9.703125000000000000e+00 2.032213535341604506e-08
9.707031250000000000e+00 1.298396413230021688e-07
9.710937500000000000e+00 6.588929916697114071e-07
9.714843750000000000e+00 2.655779919671977230e-06
9.718750000000000000e+00 8.502348285192958793e-06
9.722656250000000000e+00 2.161998125519136335e-05
9.726562500000000000e+00 4.366579269195113104e-05
9.730468750000000000e+00 7.004820287232122779e-05
9.734375000000000000e+00 8.925288444450090526e-05
9.738281250000000000e+00 9.032690647034621531e-05
9.742187500000000000e+00 7.260752392442861285e-05
9.746093750000000000e+00 4.635704348227939905e-05
9.750000000000000000e+00 2.350820380854509611e-05
9.753906250000000000e+00 9.468752786177877259e-06
9.757812500000000000e+00 3.029254225077343237e-06
9.761718750000000000e+00 7.697474878718154474e-07
9.765625000000000000e+00 1.553568660308597625e-07
9.769531250000000000e+00 2.490475288748501142e-08
9.773437500000000000e+00 3.171053984786377704e-09
9.777343750000000000e+00 3.206968158916748168e-10
9.781250000000000000e+00 2.576055846573743201e-11
9.785156250000000000e+00 1.643559812041280700e-12
9.789062500000000000e+00 0.000000000000000000e+00
9.792968750000000000e+00 0.000000000000000000e+00
9.796875000000000000e+00 0.000000000000000000e+00
9.800781250000000000e+00 0.000000000000000000e+00
9.804687500000000000e+00 0.000000000000000000e+00
9.808593750000000000e+00 0.000000000000000000e+00
9.812500000000000000e+00 0.000000000000000000e+00
9.816406250000000000e+00 0.000000000000000000e+00
9.820312500000000000e+00 0.000000000000000000e+00
9.824218750000000000e+00 0.000000000000000000e+00
9.828125000000000000e+00 0.000000000000000000e+00
9.832031250000000000e+00 0.000000000000000000e+00
9.835937500000000000e+00 0.000000000000000000e+00
9.839843750000000000e+00 0.000000000000000000e+00
9.843750000000000000e+00 0.000000000000000000e+00
9.847656250000000000e+00 0.000000000000000000e+00
9.851562500000000000e+00 0.000000000000000000e+00
9.855468750000000000e+00 0.000000000000000000e+00
9.859375000000000000e+00 0.000000000000000000e+00
9.863281250000000000e+00 0.000000000000000000e+00
9.867187500000000000e+00 0.000000000000000000e+00
9.871093750000000000e+00 0.000000000000000000e+00
9.875000000000000000e+00 0.000000000000000000e+00
9.878906250000000000e+00 0.000000000000000000e+00
9.882812500000000000e+00 0.000000000000000000e+00
9.886718750000000000e+00 0.000000000000000000e+00
9.890625000000000000e+00 0.000000000000000000e+00
9.894531250000000000e+00 0.000000000000000000e+00
9.898437500000000000e+00 0.000000000000000000e+00
9.902343750000000000e+00 0.000000000000000000e+00
9.906250000000000000e+00 0.000000000000000000e+00
9.910156250000000000e+00 0.000000000000000000e+00
9.914062500000000000e+00 0.000000000000000000e+00
9.917968750000000000e+00 0.000000000000000000e+00
9.921875000000000000e+00 0.000000000000000000e+00
9.925781250000000000e+00 0.000000000000000000e+00
9.929687500000000000e+00 0.000000000000000000e+00
9.933593750000000000e+00 0.000000000000000000e+00
9.937500000000000000e+00 0.000000000000000000e+00
9.941406250000000000e+00 0.000000000000000000e+00
9.945312500000000000e+00 0.000000000000000000e+00
9.949218750000000000e+00 0.000000000000000000e+00
9.953125000000000000e+00 0.000000000000000000e+00
9.957031250000000000e+00 0.000000000000000000e+00
9.960937500000000000e+00 0.000000000000000000e+00
9.964843750000000000e+00 0.000000000000000000e+00
9.968750000000000000e+00 0.000000000000000000e+00
9.972656250000000000e+00 0.000000000000000000e+00
9.976562500000000000e+00 0.000000000000000000e+00
9.980468750000000000e+00 0.000000000000000000e+00
9.984375000000000000e+00 0.000000000000000000e+00
9.988281250000000000e+00 0.000000000000000000e+00
9.992187500000000000e+00 0.000000000000000000e+00
9.996093750000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00
1.000390625000000000e+01 0.000000000000000000e+00
1.000781250000000000e+01 0.000000000000000000e+00
1.001171875000000000e+01 0.000000000000000000e+00
1.001562500000000000e+01 0.000000000000000000e+00
1.001953125000000000e+01 0.000000000000000000e+00
1.002343750000000000e+01 0.000000000000000000e+00
1.002734375000000000e+01 0.000000000000000000e+00
1.003125000000000000e+01 0.000000000000000000e+00
1.003515625000000000e+01 0.000000000000000000e+00
1.003906250000000000e+01 0.000000000000000000e+00
1.004296875000000000e+01 0.000000000000000000e+00
1.004687500000000000e+01 0.000000000000000000e+00
1.005078125000000000e+01 0.000000000000000000e+00
1.005468750000000000e+01 0.000000000000000000e+00
1.005859375000000000e+01 0.000000000000000000e+00
1.006250000000000000e+01 0.000000000000000000e+00
1.006640625000000000e+01 0.000000000000000000e+00
1.007031250000000000e+01 0.000000000000000000e+00
1.007421875000000000e+01 0.000000000000000000e+00
1.007812500000000000e+01 0.000000000000000000e+00
1.008203125000000000e+01 0.000000000000000000e+00
1.008593750000000000e+01 0.000000000000000000e+00
1.008984375000000000e+01 0.000000000000000000e+00
1.009375000000000000e+01 0.000000000000000000e+00
1.009765625000000000e+01 0.000000000000000000e+00
1.010156250000000000e+01 0.000000000000000000e+00
1.010546875000000000e+01 0.000000000000000000e+00
1.010937500000000000e+01 0.000000000000000000e+00
1.011328125000000000e+01 0.000000000000000000e+00
1.011718750000000000e+01 0.000000000000000000e+00
1.012109375000000000e+01 0.000000000000000000e+00
1.012500000000000000e+01 0.000000000000000000e+00
1.012890625000000000e+01 0.000000000000000000e+00
1.013281250000000000e+01 0.000000000000000000e+00
1.013671875000000000e+01 0.000000000000000000e+00
1.014062500000000000e+01 0.000000000000000000e+00
1.014453125000000000e+01 0.000000000000000000e+00
1.014843750000000000e+01 0.000000000000000000e+00
1.015234375000000000e+01 0.000000000000000000e+00
1.015625000000000000e+01 0.000000000000000000e+00
1.016015625000000000e+01 0.000000000000000000e+00
1.016406250000000000e+01 0.000000000000000000e+00
1.016796875000000000e+01 0.000000000000000000e+00
1.017187500000000000e+01 0.000000000000000000e+00
1.017578125000000000e+01 0.000000000000000000e+00
1.017968750000000000e+01 0.000000000000000000e+00
1.018359375000000000e+01 0.000000000000000000e+00
1.018750000000000000e+01 0.000000000000000000e+00
1.019140625000000000e+01 0.000000000000000000e+00
1.019531250000000000e+01 0.000000000000000000e+00
1.019921875000000000e+01 0.000000000000000000e+00
1.020312500000000000e+01 0.000000000000000000e+00
1.020703125000000000e+01 0.000000000000000000e+00
1.021093750000000000e+01 0.000000000000000000e+00
1.021484375000000000e+01 0.000000000000000000e+00
1.021875000000000000e+01 0.000000000000000000e+00
1.022265625000000000e+01 0.000000000000000000e+00
1.022656250000000000e+01 0.000000000000000000e+00
1.023046875000000000e+01 0.000000000000000000e+00
1.023437500000000000e+01 0.000000000000000000e+00
1.023828125000000000e+01 0.000000000000000000e+00
1.024218750000000000e+01 0.000000000000000000e+00
1.024609375000000000e+01 0.000000000000000000e+00
1.025000000000000000e+01 0.000000000000000000e+00
1.025390625000000000e+01 0.000000000000000000e+00
1.025781250000000000e+01 0.000000000000000000e+00
1.026171875000000000e+01 0.000000000000000000e+00
1.026562500000000000e+01 6.128058513683748561e-13
1.026953125000000000e+01 1.025091375405092735e-11
1.027343750000000000e+01 1.361983572253242900e-10
1.027734375000000000e+01 1.437311077083273609e-09
1.028125000000000000e+01 1.204756531641997537e-08
1.028515625000000000e+01 8.020795064675426002e-08
1.028906250000000000e+01 4.241360272445426725e-07
1.029296875000000000e+01 1.781404404943523650e-06
1.029687500000000000e+01 5.942777811962353268e-06
1.030078125000000000e+01 1.574657398784714551e-05
1.030468750000000000e+01 3.313998264524941982e-05
1.030859375000000000e+01 5.539723501568802040e-05
1.031250000000000000e+01 7.355183540112672144e-05
1.031640625000000000e+01 7.756549240619557760e-05
1.032031250000000000e+01 6.497005086756356201e-05
1.032421875000000000e+01 4.322425068939321962e-05
1.032812500000000000e+01 2.284080223282537470e-05
1.033203125000000000e+01 9.586605305991759447e-06
1.033593750000000000e+01 3.195861534402053702e-06
1.033984375000000000e+01 8.462149145880651602e-07
1.034375000000000000e+01 1.779684467526462386e-07
1.034765625000000000e+01 2.972863427123377043e-08
1.035156250000000000e+01 3.944359764411406299e-09
1.035546875000000000e+01 4.156690561986999974e-10
1.035937500000000000e+01 3.479272819578798490e-11
1.036328125000000000e+01 2.313123852033877530e-12
1.036718750000000000e+01 0.000000000000000000e+00
1.037109375000000000e+01 0.000000000000000000e+00
1.037500000000000000e+01 0.000000000000000000e+00
1.037890625000000000e+01 0.000000000000000000e+00
1.038281250000000000e+01 0.000000000000000000e+00
1.038671875000000000e+01 0.000000000000000000e+00
1.039062500000000000e+01 0.000000000000000000e+00
1.039453125000000000e+01 0.000000000000000000e+00
1.039843750000000000e+01 0.000000000000000000e+00
1.040234375000000000e+01 0.000000000000000000e+00
1.040625000000000000e+01 0.000000000000000000e+00
1.041015625000000000e+01 0.000000000000000000e+00
1.041406250000000000e+01 0.000000000000000000e+00
1.041796875000000000e+01 0.000000000000000000e+00
1.042187500000000000e+01 0.000000000000000000e+00
1.042578125000000000e+01 0.000000000000000000e+00
1.042968750000000000e+01 0.000000000000000000e+00
1.043359375000000000e+01 0.000000000000000000e+00
1.043750000000000000e+01 0.000000000000000000e+00
1.044140625000000000e+01 0.000000000000000000e+00
1.044531250000000000e+01 0.000000000000000000e+00
1.044921875000000000e+01 0.000000000000000000e+00
1.045312500000000000e+01 0.000000000000000000e+00
1.045703125000000000e+01 0.000000000000000000e+00
1.046093750000000000e+01 0.000000000000000000e+00
1.046484375000000000e+01 0.000000000000000000e+00
1.046875000000000000e+01 0.000000000000000000e+00
1.047265625000000000e+01 0.000000000000000000e+00
1.047656250000000000e+01 0.000000000000000000e+00
1.048046875000000000e+01 0.000000000000000000e+00
1.048437500000000000e+01 0.000000000000000000e+00
1.048828125000000000e+01 0.000000000000000000e+00
1.049218750000000000e+01 0.000000000000000000e+00
1.049609375000000000e+01 0.000000000000000000e+00
1.050000000000000000e+01 0.000000000000000000e+00
1.050390625000000000e+01 0.000000000000000000e+00
1.050781250000000000e+01 0.000000000000000000e+00
1.051171875000000000e+01 0.000000000000000000e+00
1.051562500000000000e+01 0.000000000000000000e+00
1.051953125000000000e+01 0.000000000000000000e+00
1.052343750000000000e+01 0.000000000000000000e+00
1.052734375000000000e+01 0.000000000000000000e+00
1.053125000000000000e+01 0.000000000000000000e+00
1.053515625000000000e+01 0.000000000000000000e+00
1.053906250000000000e+01 0.000000000000000000e+00
1.054296875000000000e+01 0.000000000000000000e+00
1.054687500000000000e+01 0.000000000000000000e+00
1.055078125000000000e+01 0.000000000000000000e+00
1.055468750000000000e+01 0.000000000000000000e+00
1.055859375000000000e+01 0.000000000000000000e+00
1.056250000000000000e+01 0.000000000000000000e+00
1.056640625000000000e+01 0.000000000000000000e+00
1.057031250000000000e+01 0.000000000000000000e+00
1.057421875000000000e+01 0.000000000000000000e+00
1.057812500000000000e+01 0.000000000000000000e+00
1.058203125000000000e+01 0.000000000000000000e+00
1.058593750000000000e+01 0.000000000000000000e+00
1.058984375000000000e+01 0.000000000000000000e+00
1.059375000000000000e+01 0.000000000000000000e+00
1.059765625000000000e+01 0.000000000000000000e+00
1.060156250000000000e+01 0.000000000000000000e+00
1.060546875000000000e+01 0.000000000000000000e+00
1.060937500000000000e+01 0.000000000000000000e+00
1.061328125000000000e+01 0.000000000000000000e+00
1.061718750000000000e+01 0.000000000000000000e+00
1.062109375000000000e+01 0.000000000000000000e+00
1.062500000000000000e+01 0.000000000000000000e+00
1.062890625000000000e+01 0.000000000000000000e+00
1.063281250000000000e+01 0.000000000000000000e+00
1.063671875000000000e+01 0.000000000000000000e+00
1.064062500000000000e+01 0.000000000000000000e+00
1.064453125000000000e+01 0.000000000000000000e+00
1.064843750000000000e+01 0.000000000000000000e+00
1.065234375000000000e+01 0.000000000000000000e+00
1.065625000000000000e+01 0.000000000000000000e+00
1.066015625000000000e+01 0.000000000000000000e+00
1.066406250000000000e+01 0.000000000000000000e+00
1.066796875000000000e+01 0.000000000000000000e+00
1.067187500000000000e+01 0.000000000000000000e+00
1.067578125000000000e+01 0.000000000000000000e+00
1.067968750000000000e+01 0.000000000000000000e+00
1.068359375000000000e+01 0.000000000000000000e+00
1.068750000000000000e+01 0.000000000000000000e+00
1.069140625000000000e+01 0.000000000000000000e+00
1.069531250000000000e+01 0.000000000000000000e+00
1.069921875000000000e+01 0.000000000000000000e+00
1.070312500000000000e+01 0.000000000000000000e+00
1.070703125000000000e+01 0.000000000000000000e+00
1.071093750000000000e+01 0.000000000000000000e+00
1.071484375000000000e+01 0.000000000000000000e+00
1.071875000000000000e+01 0.000000000000000000e+00
1.072265625000000000e+01 0.000000000000000000e+00
1.072656250000000000e+01 0.000000000000000000e+00
1.073046875000000000e+01 0.000000000000000000e+00
1.073437500000000000e+01 0.000000000000000000e+00
1.073828125000000000e+01 0.000000000000000000e+00
1.074218750000000000e+01 0.000000000000000000e+00
1.074609375000000000e+01 0.000000000000000000e+00
1.075000000000000000e+01 0.000000000000000000e+00
1.075390625000000000e+01 0.000000000000000000e+00
1.075781250000000000e+01 0.000000000000000000e+00
1.076171875000000000e+01 0.000000000000000000e+00
1.076562500000000000e+01 0.000000000000000000e+00
1.076953125000000000e+01 0.000000000000000000e+00
1.077343750000000000e+01 0.000000000000000000e+00
1.077734375000000000e+01 0.000000000000000000e+00
1.078125000000000000e+01 0.000000000000000000e+00
1.078515625000000000e+01 0.000000000000000000e+00
1.078906250000000000e+01 0.000000000000000000e+00
1.079296875000000000e+01 0.000000000000000000e+00
1.079687500000000000e+01 0.000000000000000000e+00
1.080078125000000000e+01 0.000000000000000000e+00
1.080468750000000000e+01 0.000000000000000000e+00
1.080859375000000000e+01 0.000000000000000000e+00
1.081250000000000000e+01 0.000000000000000000e+00
1.081640625000000000e+01 0.000000000000000000e+00
1.082031250000000000e+01 0.000000000000000000e+00
1.082421875000000000e+01 0.000000000000000000e+00
1.082812500000000000e+01 0.000000000000000000e+00
1.083203125000000000e+01 0.000000000000000000e+00
1.083593750000000000e+01 0.000000000000000000e+00
1.083984375000000000e+01 0.000000000000000000e+00
1.084375000000000000e+01 0.000000000000000000e+00
1.084765625000000000e+01 0.000000000000000000e+00
1.085156250000000000e+01 0.000000000000000000e+00
1.085546875000000000e+01 1.786206590514029985e-13
1.085937500000000000e+01 3.269540477471240947e-12
1.086328125000000000e+01 4.753476628084823366e-11
1.086718750000000000e+01 5.489156601480472400e-10
1.087109375000000000e+01 5.034652414101635414e-09
1.087500000000000000e+01 3.667777467410952998e-08
1.087890625000000000e+01 2.122296594026318133e-07
1.088281250000000000e+01 9.753911024889685375e-07
1.088671875000000000e+01 3.560583014971768560e-06
1.089062500000000000e+01 1.032364484655676998e-05
1.089453125000000000e+01 2.377467609892709439e-05
1.089843750000000000e+01 4.348763359080948932e-05
1.090234375000000000e+01 6.318100887516601386e-05
1.090625000000000000e+01 7.290829642209014836e-05
1.091015625000000000e+01 6.682469086865474737e-05
1.091406250000000000e+01 4.864817803372853958e-05
1.091796875000000000e+01 2.812974626255274798e-05
1.092187500000000000e+01 1.291917149560053826e-05
1.092578125000000000e+01 4.712736147001648900e-06
1.092968750000000000e+01 1.365466976477363999e-06
1.093359375000000000e+01 3.142381365136715915e-07
1.093750000000000000e+01 5.743891050534732093e-08
1.094140625000000000e+01 8.339175432630826694e-09
1.094531250000000000e+01 9.616336244599846858e-10
1.094921875000000000e+01 8.807766329372540816e-11
1.095312500000000000e+01 6.407543181624898203e-12
1.095703125000000000e+01 0.000000000000000000e+00
1.096093750000000000e+01 0.000000000000000000e+00
1.096484375000000000e+01 0.000000000000000000e+00
1.096875000000000000e+01 0.000000000000000000e+00
1.097265625000000000e+01 0.000000000000000000e+00
1.097656250000000000e+01 0.000000000000000000e+00
1.098046875000000000e+01 0.000000000000000000e+00
1.098437500000000000e+01 0.000000000000000000e+00
1.098828125000000000e+01 0.000000000000000000e+00
1.099218750000000000e+01 0.000000000000000000e+00
1.099609375000000000e+01 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00
1.100390625000000000e+01 0.000000000000000000e+00
1.100781250000000000e+01 0.000000000000000000e+00
1.101171875000000000e+01 0.000000000000000000e+00
1.101562500000000000e+01 0.000000000000000000e+00
1.101953125000000000e+01 0.000000000000000000e+00
1.102343750000000000e+01 0.000000000000000000e+00
1.102734375000000000e+01 0.000000000000000000e+00
1.103125000000000000e+01 0.000000000000000000e+00
1.103515625000000000e+01 0.000000000000000000e+00
1.103906250000000000e+01 0.000000000000000000e+00
1.104296875000000000e+01 0.000000000000000000e+00
1.104687500000000000e+01 0.000000000000000000e+00
1.105078125000000000e+01 0.000000000000000000e+00
1.105468750000000000e+01 0.000000000000000000e+00
1.105859375000000000e+01 0.000000000000000000e+00
1.106250000000000000e+01 0.000000000000000000e+00
1.106640625000000000e+01 0.000000000000000000e+00
1.107031250000000000e+01 0.000000000000000000e+00
1.107421875000000000e+01 0.000000000000000000e+00
1.107812500000000000e+01 0.000000000000000000e+00
1.108203125000000000e+01 0.000000000000000000e+00
1.108593750000000000e+01 0.000000000000000000e+00
1.108984375000000000e+01 0.000000000000000000e+00
1.109375000000000000e+01 0.000000000000000000e+00
1.109765625000000000e+01 0.000000000000000000e+00
1.110156250000000000e+01 0.000000000000000000e+00
1.110546875000000000e+01 0.000000000000000000e+00
1.110937500000000000e+01 0.000000000000000000e+00
1.111328125000000000e+01 0.000000000000000000e+00
1.111718750000000000e+01 0.000000000000000000e+00
1.112109375000000000e+01 0.000000000000000000e+00
1.112500000000000000e+01 0.000000000000000000e+00
1.112890625000000000e+01 0.000000000000000000e+00
1.113281250000000000e+01 0.000000000000000000e+00
1.113671875000000000e+01 0.000000000000000000e+00
1.114062500000000000e+01 0.000000000000000000e+00
1.114453125000000000e+01 0.000000000000000000e+00
1.114843750000000000e+01 0.000000000000000000e+00
1.115234375000000000e+01 0.000000000000000000e+00
1.115625000000000000e+01 0.000000000000000000e+00
1.116015625000000000e+01 0.000000000000000000e+00
1.116406250000000000e+01 0.000000000000000000e+00
1.116796875000000000e+01 0.000000000000000000e+00
1.117187500000000000e+01 0.000000000000000000e+00
1.117578125000000000e+01 0.000000000000000000e+00
1.117968750000000000e+01 0.000000000000000000e+00
1.118359375000000000e+01 0.000000000000000000e+00
1.118750000000000000e+01 0.000000000000000000e+00
1.119140625000000000e+01 0.000000000000000000e+00
1.119531250000000000e+01 0.000000000000000000e+00
1.119921875000000000e+01 0.000000000000000000e+00
1.120312500000000000e+01 0.000000000000000000e+00
1.120703125000000000e+01 0.000000000000000000e+00
1.121093750000000000e+01 0.000000000000000000e+00
1.121484375000000000e+01 0.000000000000000000e+00
1.121875000000000000e+01 0.000000000000000000e+00
1.122265625000000000e+01 0.000000000000000000e+00
1.122656250000000000e+01 0.000000000000000000e+00
1.123046875000000000e+01 0.000000000000000000e+00
1.123437500000000000e+01 0.000000000000000000e+00
1.123828125000000000e+01 0.000000000000000000e+00
1.124218750000000000e+01 0.000000000000000000e+00
1.124609375000000000e+01 0.000000000000000000e+00
1.125000000000000000e+01 0.000000000000000000e+00
1.125390625000000000e+01 0.000000000000000000e+00
1.125781250000000000e+01 0.000000000000000000e+00
1.126171875000000000e+01 0.000000000000000000e+00
1.126562500000000000e+01 0.000000000000000000e+00
1.126953125000000000e+01 0.000000000000000000e+00
1.127343750000000000e+01 0.000000000000000000e+00
1.127734375000000000e+01 0.000000000000000000e+00
1.128125000000000000e+01 0.000000000000000000e+00
1.128515625000000000e+01 0.000000000000000000e+00
1.128906250000000000e+01 0.000000000000000000e+00
1.129296875000000000e+01 0.000000000000000000e+00
1.129687500000000000e+01 0.000000000000000000e+00
1.130078125000000000e+01 0.000000000000000000e+00
1.130468750000000000e+01 0.000000000000000000e+00
1.130859375000000000e+01 0.000000000000000000e+00
1.131250000000000000e+01 0.000000000000000000e+00
1.131640625000000000e+01 0.000000000000000000e+00
1.132031250000000000e+01 0.000000000000000000e+00
1.132421875000000000e+01 0.000000000000000000e+00
1.132812500000000000e+01 0.000000000000000000e+00
1.133203125000000000e+01 0.000000000000000000e+00
1.133593750000000000e+01 0.000000000000000000e+00
1.133984375000000000e+01 0.000000000000000000e+00
1.134375000000000000e+01 0.000000000000000000e+00
1.134765625000000000e+01 0.000000000000000000e+00
1.135156250000000000e+01 0.000000000000000000e+00
1.135546875000000000e+01 0.000000000000000000e+00
1.135937500000000000e+01 0.000000000000000000e+00
1.136328125000000000e+01 0.000000000000000000e+00
1.136718750000000000e+01 0.000000000000000000e+00
1.137109375000000000e+01 0.000000000000000000e+00
1.137500000000000000e+01 0.000000000000000000e+00
1.137890625000000000e+01 0.000000000000000000e+00
1.138281250000000000e+01 0.000000000000000000e+00
1.138671875000000000e+01 0.000000000000000000e+00
1.139062500000000000e+01 0.000000000000000000e+00
1.139453125000000000e+01 0.000000000000000000e+00
1.139843750000000000e+01 0.000000000000000000e+00
1.140234375000000000e+01 0.000000000000000000e+00
1.140625000000000000e+01 0.000000000000000000e+00
1.141015625000000000e+01 0.000000000000000000e+00
1.141406250000000000e+01 0.000000000000000000e+00
1.141796875000000000e+01 0.000000000000000000e+00
1.142187500000000000e+01 0.000000000000000000e+00
1.142578125000000000e+01 0.000000000000000000e+00
1.142968750000000000e+01 0.000000000000000000e+00
1.143359375000000000e+01 0.000000000000000000e+00
1.143750000000000000e+01 0.000000000000000000e+00
1.144140625000000000e+01 0.000000000000000000e+00
1.144531250000000000e+01 0.000000000000000000e+00
1.144921875000000000e+01 0.000000000000000000e+00
1.145312500000000000e+01 0.000000000000000000e+00
1.145703125000000000e+01 0.000000000000000000e+00
1.146093750000000000e+01 4.446497940077345253e-13
1.146484375000000000e+01 7.609372563061034627e-12
1.146875000000000000e+01 1.034306405839699118e-10
1.147265625000000000e+01 1.116655461385090763e-09
1.147656250000000000e+01 9.575441069611087988e-09
1.148046875000000000e+01 6.521807786255451843e-08
1.148437500000000000e+01 3.528148169405046152e-07
1.148828125000000000e+01 1.515986206985857954e-06
1.149218750000000000e+01 5.173843618426765647e-06
1.149609375000000000e+01 1.402493830068659367e-05
1.150000000000000000e+01 3.019661309599445780e-05
1.150390625000000000e+01 5.163986796705009224e-05
1.150781250000000000e+01 7.014256212977181481e-05
1.151171875000000000e+01 7.567418309511710550e-05
1.151562500000000000e+01 6.484604165793751165e-05
1.151953125000000000e+01 4.413557755295116679e-05
1.152343750000000000e+01 2.385963363665036106e-05
1.152734375000000000e+01 1.024491456721162097e-05
1.153125000000000000e+01 3.493996978545798566e-06
1.153515625000000000e+01 9.464688445711977462e-07
1.153906250000000000e+01 2.036384270416692835e-07
1.154296875000000000e+01 3.480028162338572374e-08
1.154687500000000000e+01 4.723624830351294176e-09
1.155078125000000000e+01 5.092577522270726092e-10
1.155468750000000000e+01 4.360833591142241834e-11
1.155859375000000000e+01 2.965998953937996348e-12
1.156250000000000000e+01 0.000000000000000000e+00
1.156640625000000000e+01 0.000000000000000000e+00
1.157031250000000000e+01 0.000000000000000000e+00
1.157421875000000000e+01 0.000000000000000000e+00
1.157812500000000000e+01 0.000000000000000000e+00
1.158203125000000000e+01 0.000000000000000000e+00
1.158593750000000000e+01 0.000000000000000000e+00
1.158984375000000000e+01 0.000000000000000000e+00
1.159375000000000000e+01 0.000000000000000000e+00
1.159765625000000000e+01 0.000000000000000000e+00
1.160156250000000000e+01 0.000000000000000000e+00
1.160546875000000000e+01 0.000000000000000000e+00
1.160937500000000000e+01 0.000000000000000000e+00
1.161328125000000000e+01 0.000000000000000000e+00
1.161718750000000000e+01 0.000000000000000000e+00
1.162109375000000000e+01 0.000000000000000000e+00
1.162500000000000000e+01 0.000000000000000000e+00
1.162890625000000000e+01 0.000000000000000000e+00
1.163281250000000000e+01 0.000000000000000000e+00
1.163671875000000000e+01 0.000000000000000000e+00
1.164062500000000000e+01 0.000000000000000000e+00
1.164453125000000000e+01 0.000000000000000000e+00
1.164843750000000000e+01 0.000000000000000000e+00
1.165234375000000000e+01 0.000000000000000000e+00
1.165625000000000000e+01 0.000000000000000000e+00
1.166015625000000000e+01 0.000000000000000000e+00
1.166406250000000000e+01 0.000000000000000000e+00
1.166796875000000000e+01 0.000000000000000000e+00
1.167187500000000000e+01 0.000000000000000000e+00
1.167578125000000000e+01 0.000000000000000000e+00
1.167968750000000000e+01 0.000000000000000000e+00
1.168359375000000000e+01 0.000000000000000000e+00
1.168750000000000000e+01 0.000000000000000000e+00
1.169140625000000000e+01 0.000000000000000000e+00
1.169531250000000000e+01 0.000000000000000000e+00
1.169921875000000000e+01 0.000000000000000000e+00
1.170312500000000000e+01 0.000000000000000000e+00
1.170703125000000000e+01 0.000000000000000000e+00
1.171093750000000000e+01 0.000000000000000000e+00
1.171484375000000000e+01 0.000000000000000000e+00
1.171875000000000000e+01 0.000000000000000000e+00
1.172265625000000000e+01 0.000000000000000000e+00
1.172656250000000000e+01 0.000000000000000000e+00
1.173046875000000000e+01 0.000000000000000000e+00
1.173437500000000000e+01 0.000000000000000000e+00
1.173828125000000000e+01 0.000000000000000000e+00
1.174218750000000000e+01 0.000000000000000000e+00
1.174609375000000000e+01 0.000000000000000000e+00
1.175000000000000000e+01 0.000000000000000000e+00
1.175390625000000000e+01 0.000000000000000000e+00
1.175781250000000000e+01 0.000000000000000000e+00
1.176171875000000000e+01 0.000000000000000000e+00
1.176562500000000000e+01 0.000000000000000000e+00
1.176953125000000000e+01 0.000000000000000000e+00
1.177343750000000000e+01 0.000000000000000000e+00
1.177734375000000000e+01 0.000000000000000000e+00
1.178125000000000000e+01 0.000000000000000000e+00
1.178515625000000000e+01 0.000000000000000000e+00
1.178906250000000000e+01 0.000000000000000000e+00
1.179296875000000000e+01 0.000000000000000000e+00
1.179687500000000000e+01 0.000000000000000000e+00
1.180078125000000000e+01 0.000000000000000000e+00
1.180468750000000000e+01 0.000000000000000000e+00
1.180859375000000000e+01 0.000000000000000000e+00
1.181250000000000000e+01 0.000000000000000000e+00
1.181640625000000000e+01 0.000000000000000000e+00
1.182031250000000000e+01 0.000000000000000000e+00
1.182421875000000000e+01 0.000000000000000000e+00
1.182812500000000000e+01 0.000000000000000000e+00
1.183203125000000000e+01 0.000000000000000000e+00
1.183593750000000000e+01 0.000000000000000000e+00
1.183984375000000000e+01 0.000000000000000000e+00
1.184375000000000000e+01 0.000000000000000000e+00
1.184765625000000000e+01 0.000000000000000000e+00
1.185156250000000000e+01 0.000000000000000000e+00
1.185546875000000000e+01 0.000000000000000000e+00
1.185937500000000000e+01 0.000000000000000000e+00
1.186328125000000000e+01 0.000000000000000000e+00
1.186718750000000000e+01 0.000000000000000000e+00
1.187109375000000000e+01 0.000000000000000000e+00
1.187500000000000000e+01 0.000000000000000000e+00
1.187890625000000000e+01 0.000000000000000000e+00
1.188281250000000000e+01 0.000000000000000000e+00
1.188671875000000000e+01 0.000000000000000000e+00
1.189062500000000000e+01 0.000000000000000000e+00
1.189453125000000000e+01 0.000000000000000000e+00
1.189843750000000000e+01 0.000000000000000000e+00
1.190234375000000000e+01 0.000000000000000000e+00
1.190625000000000000e+01 0.000000000000000000e+00
1.191015625000000000e+01 0.000000000000000000e+00
1.191406250000000000e+01 0.000000000000000000e+00
1.191796875000000000e+01 0.000000000000000000e+00
1.192187500000000000e+01 0.000000000000000000e+00
1.192578125000000000e+01 0.000000000000000000e+00
1.192968750000000000e+01 0.000000000000000000e+00
1.193359375000000000e+01 0.000000000000000000e+00
1.193750000000000000e+01 0.000000000000000000e+00
1.194140625000000000e+01 0.000000000000000000e+00
1.194531250000000000e+01 0.000000000000000000e+00
1.194921875000000000e+01 0.000000000000000000e+00
1.195312500000000000e+01 0.000000000000000000e+00
1.195703125000000000e+01 0.000000000000000000e+00
1.196093750000000000e+01 0.000000000000000000e+00
1.196484375000000000e+01 0.000000000000000000e+00
1.196875000000000000e+01 0.000000000000000000e+00
1.197265625000000000e+01 0.000000000000000000e+00
1.197656250000000000e+01 0.000000000000000000e+00
1.198046875000000000e+01 0.000000000000000000e+00
1.198437500000000000e+01 0.000000000000000000e+00
1.198828125000000000e+01 0.000000000000000000e+00
1.199218750000000000e+01 0.000000000000000000e+00
1.199609375000000000e+01 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00
1.200390625000000000e+01 0.000000000000000000e+00
1.200781250000000000e+01 0.000000000000000000e+00
1.201171875000000000e+01 0.000000000000000000e+00
1.201562500000000000e+01 0.000000000000000000e+00
1.201953125000000000e+01 0.000000000000000000e+00
1.202343750000000000e+01 0.000000000000000000e+00
1.202734375000000000e+01 0.000000000000000000e+00
1.203125000000000000e+01 0.000000000000000000e+00
1.203515625000000000e+01 0.000000000000000000e+00
1.203906250000000000e+01 0.000000000000000000e+00
1.204296875000000000e+01 0.000000000000000000e+00
1.204687500000000000e+01 0.000000000000000000e+00
1.205078125000000000e+01 0.000000000000000000e+00
1.205468750000000000e+01 0.000000000000000000e+00
1.205859375000000000e+01 0.000000000000000000e+00
1.206250000000000000e+01 0.000000000000000000e+00
1.206640625000000000e+01 0.000000000000000000e+00
1.207031250000000000e+01 0.000000000000000000e+00
1.207421875000000000e+01 0.000000000000000000e+00
1.207812500000000000e+01 3.121085029938689661e-13
1.208203125000000000e+01 5.496432857167902363e-12
1.208593750000000000e+01 7.688221150027073108e-11
1.208984375000000000e+01 8.541623428662917233e-10
1.209375000000000000e+01 7.537452499204950631e-09
1.209765625000000000e+01 5.282972732886760217e-08
1.210156250000000000e+01 2.941045637352767455e-07
1.210546875000000000e+01 1.300453332158547830e-06
1.210937500000000000e+01 4.567277438120679308e-06
1.211328125000000000e+01 1.274059260417903936e-05
1.211718750000000000e+01 2.822873896530178283e-05
1.212109375000000000e+01 4.967786698527178830e-05
1.212500000000000000e+01 6.943908930631849516e-05
1.212890625000000000e+01 7.709295739989937668e-05
1.213281250000000000e+01 6.798216785575386038e-05
1.213671875000000000e+01 4.761512474403074223e-05
1.214062500000000000e+01 2.648893252115076710e-05
1.214453125000000000e+01 1.170451981330189281e-05
1.214843750000000000e+01 4.107829022001270877e-06
1.215234375000000000e+01 1.145092922026168663e-06
1.215625000000000000e+01 2.535354634719812493e-07
1.216015625000000000e+01 4.458680099147705547e-08
1.216406250000000000e+01 6.227927179702170177e-09
1.216796875000000000e+01 6.909559351709658736e-10
1.217187500000000000e+01 6.088731051767249818e-11
1.217578125000000000e+01 4.261601572416854329e-12
1.217968750000000000e+01 0.000000000000000000e+00
1.218359375000000000e+01 0.000000000000000000e+00
1.218750000000000000e+01 0.000000000000000000e+00
1.219140625000000000e+01 0.000000000000000000e+00
1.219531250000000000e+01 0.000000000000000000e+00
1.219921875000000000e+01 0.000000000000000000e+00
1.220312500000000000e+01 0.000000000000000000e+00
1.220703125000000000e+01 0.000000000000000000e+00
1.221093750000000000e+01 0.000000000000000000e+00
1.221484375000000000e+01 0.000000000000000000e+00
1.221875000000000000e+01 0.000000000000000000e+00
1.222265625000000000e+01 0.000000000000000000e+00
1.222656250000000000e+01 0.000000000000000000e+00
1.223046875000000000e+01 0.000000000000000000e+00
1.223437500000000000e+01 0.000000000000000000e+00
1.223828125000000000e+01 0.000000000000000000e+00
1.224218750000000000e+01 0.000000000000000000e+00
1.224609375000000000e+01 0.000000000000000000e+00
1.225000000000000000e+01 0.000000000000000000e+00
1.225390625000000000e+01 0.000000000000000000e+00
1.225781250000000000e+01 0.000000000000000000e+00
1.226171875000000000e+01 0.000000000000000000e+00
1.226562500000000000e+01 0.000000000000000000e+00
1.226953125000000000e+01 0.000000000000000000e+00
1.227343750000000000e+01 0.000000000000000000e+00
1.227734375000000000e+01 0.000000000000000000e+00
1.228125000000000000e+01 0.000000000000000000e+00
1.228515625000000000e+01 0.000000000000000000e+00
1.228906250000000000e+01 0.000000000000000000e+00
1.229296875000000000e+01 0.000000000000000000e+00
1.229687500000000000e+01 0.000000000000000000e+00
1.230078125000000000e+01 0.000000000000000000e+00
1.230468750000000000e+01 0.000000000000000000e+00
1.230859375000000000e+01 0.000000000000000000e+00
1.231250000000000000e+01 0.000000000000000000e+00
1.231640625000000000e+01 0.000000000000000000e+00
1.232031250000000000e+01 0.000000000000000000e+00
1.232421875000000000e+01 0.000000000000000000e+00
1.232812500000000000e+01 0.000000000000000000e+00
1.233203125000000000e+01 0.000000000000000000e+00
1.233593750000000000e+01 0.000000000000000000e+00
1.233984375000000000e+01 0.000000000000000000e+00
1.234375000000000000e+01 0.000000000000000000e+00
1.234765625000000000e+01 0.000000000000000000e+00
1.235156250000000000e+01 0.000000000000000000e+00
1.235546875000000000e+01 0.000000000000000000e+00
1.235937500000000000e+01 0.000000000000000000e+00
1.236328125000000000e+01 0.000000000000000000e+00
1.236718750000000000e+01 0.000000000000000000e+00
1.237109375000000000e+01 0.000000000000000000e+00
1.237500000000000000e+01 0.000000000000000000e+00
1.237890625000000000e+01 0.000000000000000000e+00
1.238281250000000000e+01 0.000000000000000000e+00
1.238671875000000000e+01 0.000000000000000000e+00
1.239062500000000000e+01 0.000000000000000000e+00
1.239453125000000000e+01 0.000000000000000000e+00
1.239843750000000000e+01 0.000000000000000000e+00
1.240234375000000000e+01 0.000000000000000000e+00
1.240625000000000000e+01 0.000000000000000000e+00
1.241015625000000000e+01 0.000000000000000000e+00
1.241406250000000000e+01 0.000000000000000000e+00
1.241796875000000000e+01 0.000000000000000000e+00
1.242187500000000000e+01 0.000000000000000000e+00
1.242578125000000000e+01 0.000000000000000000e+00
1.242968750000000000e+01 0.000000000000000000e+00
1.243359375000000000e+01 0.000000000000000000e+00
1.243750000000000000e+01 0.000000000000000000e+00
1.244140625000000000e+01 0.000000000000000000e+00
1.244531250000000000e+01 0.000000000000000000e+00
1.244921875000000000e+01 0.000000000000000000e+00
1.245312500000000000e+01 0.000000000000000000e+00
1.245703125000000000e+01 0.000000000000000000e+00
1.246093750000000000e+01 0.000000000000000000e+00
1.246484375000000000e+01 0.000000000000000000e+00
1.246875000000000000e+01 0.000000000000000000e+00
1.247265625000000000e+01 0.000000000000000000e+00
1.247656250000000000e+01 0.000000000000000000e+00
1.248046875000000000e+01 0.000000000000000000e+00
1.248437500000000000e+01 0.000000000000000000e+00
1.248828125000000000e+01 0.000000000000000000e+00
1.249218750000000000e+01 0.000000000000000000e+00
1.249609375000000000e+01 0.000000000000000000e+00
1.250000000000000000e+01 0.000000000000000000e+00
1.250390625000000000e+01 0.000000000000000000e+00
1.250781250000000000e+01 0.000000000000000000e+00
1.251171875000000000e+01 0.000000000000000000e+00
1.251562500000000000e+01 0.000000000000000000e+00
1.251953125000000000e+01 0.000000000000000000e+00
1.252343750000000000e+01 0.000000000000000000e+00
1.252734375000000000e+01 0.000000000000000000e+00
1.253125000000000000e+01 0.000000000000000000e+00
1.253515625000000000e+01 0.000000000000000000e+00
1.253906250000000000e+01 0.000000000000000000e+00
1.254296875000000000e+01 0.000000000000000000e+00
1.254687500000000000e+01 0.000000000000000000e+00
1.255078125000000000e+01 0.000000000000000000e+00
1.255468750000000000e+01 0.000000000000000000e+00
1.255859375000000000e+01 0.000000000000000000e+00
1.256250000000000000e+01 0.000000000000000000e+00
1.256640625000000000e+01 0.000000000000000000e+00
1.257031250000000000e+01 0.000000000000000000e+00
1.257421875000000000e+01 0.000000000000000000e+00
1.257812500000000000e+01 0.000000000000000000e+00
1.258203125000000000e+01 0.000000000000000000e+00
1.258593750000000000e+01 0.000000000000000000e+00
1.258984375000000000e+01 0.000000000000000000e+00
1.259375000000000000e+01 0.000000000000000000e+00
1.259765625000000000e+01 0.000000000000000000e+00
1.260156250000000000e+01 0.000000000000000000e+00
1.260546875000000000e+01 0.000000000000000000e+00
1.260937500000000000e+01 0.000000000000000000e+00
1.261328125000000000e+01 0.000000000000000000e+00
1.261718750000000000e+01 0.000000000000000000e+00
1.262109375000000000e+01 0.000000000000000000e+00
1.262500000000000000e+01 0.000000000000000000e+00
1.262890625000000000e+01 0.000000000000000000e+00
1.263281250000000000e+01 0.000000000000000000e+00
1.263671875000000000e+01 0.000000000000000000e+00
1.264062500000000000e+01 0.000000000000000000e+00
1.264453125000000000e+01 0.000000000000000000e+00
1.264843750000000000e+01 0.000000000000000000e+00
1.265234375000000000e+01 0.000000000000000000e+00
1.265625000000000000e+01 0.000000000000000000e+00
1.266015625000000000e+01 0.000000000000000000e+00
1.266406250000000000e+01 0.000000000000000000e+00
1.266796875000000000e+01 0.000000000000000000e+00
1.267187500000000000e+01 0.000000000000000000e+00
1.267578125000000000e+01 0.000000000000000000e+00
1.267968750000000000e+01 0.000000000000000000e+00
1.268359375000000000e+01 0.000000000000000000e+00
1.268750000000000000e+01 0.000000000000000000e+00
1.269140625000000000e+01 0.000000000000000000e+00
1.269531250000000000e+01 0.000000000000000000e+00
1.269921875000000000e+01 0.000000000000000000e+00
1.270312500000000000e+01 0.000000000000000000e+00
1.270703125000000000e+01 0.000000000000000000e+00
1.271093750000000000e+01 1.531350531925502261e-12
1.271484375000000000e+01 2.479955653168150557e-11
1.271875000000000000e+01 3.189942313966438261e-10
1.272265625000000000e+01 3.259052508858286487e-09
1.272656250000000000e+01 2.644657886741175230e-08
1.273046875000000000e+01 1.704579476338693734e-07
1.273437500000000000e+01 8.726390112509813381e-07
1.273828125000000000e+01 3.548310422245830861e-06
1.274218750000000000e+01 1.145983073847662911e-05
1.274609375000000000e+01 2.939709480953797376e-05
1.275000000000000000e+01 5.989633326321222362e-05
1.275390625000000000e+01 9.693166520958538374e-05
1.275781250000000000e+01 1.245950315326717058e-04
1.276171875000000000e+01 1.272053533377338268e-04
1.276562500000000000e+01 1.031524782825130997e-04
1.276953125000000000e+01 6.643907204900232201e-05
1.277343750000000000e+01 3.398889637227168998e-05
1.277734375000000000e+01 1.381084279619368065e-05
1.278125000000000000e+01 4.457310764134576760e-06
1.278515625000000000e+01 1.142602737199083821e-06
1.278906250000000000e+01 2.326415162055382001e-07
1.279296875000000000e+01 3.762259892127612263e-08
1.279687500000000000e+01 4.832590318312799638e-09
1.280078125000000000e+01 4.930384391205245787e-10
1.280468750000000000e+01 3.995316545134470334e-11
1.280859375000000000e+01 2.571527785678317650e-12
1.281250000000000000e+01 0.000000000000000000e+00
1.281640625000000000e+01 0.000000000000000000e+00
1.282031250000000000e+01 0.000000000000000000e+00
1.282421875000000000e+01 0.000000000000000000e+00
1.282812500000000000e+01 0.000000000000000000e+00
1.283203125000000000e+01 0.000000000000000000e+00
1.283593750000000000e+01 0.000000000000000000e+00
1.283984375000000000e+01 0.000000000000000000e+00
1.284375000000000000e+01 0.000000000000000000e+00
1.284765625000000000e+01 0.000000000000000000e+00
1.285156250000000000e+01 0.000000000000000000e+00
1.285546875000000000e+01 0.000000000000000000e+00
1.285937500000000000e+01 0.000000000000000000e+00
1.286328125000000000e+01 0.000000000000000000e+00
1.286718750000000000e+01 0.000000000000000000e+00
1.287109375000000000e+01 0.000000000000000000e+00
1.287500000000000000e+01 0.000000000000000000e+00
1.287890625000000000e+01 0.000000000000000000e+00
1.288281250000000000e+01 0.000000000000000000e+00
1.288671875000000000e+01 0.000000000000000000e+00
1.289062500000000000e+01 0.000000000000000000e+00
1.289453125000000000e+01 0.000000000000000000e+00
1.289843750000000000e+01 0.000000000000000000e+00
1.290234375000000000e+01 0.000000000000000000e+00
1.290625000000000000e+01 0.000000000000000000e+00
1.291015625000000000e+01 0.000000000000000000e+00
1.291406250000000000e+01 0.000000000000000000e+00
1.291796875000000000e+01 0.000000000000000000e+00
1.292187500000000000e+01 0.000000000000000000e+00
1.292578125000000000e+01 0.000000000000000000e+00
1.292968750000000000e+01 0.000000000000000000e+00
1.293359375000000000e+01 0.000000000000000000e+00
1.293750000000000000e+01 0.000000000000000000e+00
1.294140625000000000e+01 0.000000000000000000e+00
1.294531250000000000e+01 0.000000000000000000e+00
1.294921875000000000e+01 0.000000000000000000e+00
1.295312500000000000e+01 0.000000000000000000e+00
1.295703125000000000e+01 0.000000000000000000e+00
1.296093750000000000e+01 0.000000000000000000e+00
1.296484375000000000e+01 0.000000000000000000e+00
1.296875000000000000e+01 0.000000000000000000e+00
1.297265625000000000e+01 0.000000000000000000e+00
1.297656250000000000e+01 0.000000000000000000e+00
1.298046875000000000e+01 0.000000000000000000e+00
1.298437500000000000e+01 0.000000000000000000e+00
1.298828125000000000e+01 0.000000000000000000e+00
1.299218750000000000e+01 0.000000000000000000e+00
1.299609375000000000e+01 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00
1.300390625000000000e+01 0.000000000000000000e+00
1.300781250000000000e+01 0.000000000000000000e+00
1.301171875000000000e+01 0.000000000000000000e+00
1.301562500000000000e+01 0.000000000000000000e+00
1.301953125000000000e+01 0.000000000000000000e+00
1.302343750000000000e+01 0.000000000000000000e+00
1.302734375000000000e+01 0.000000000000000000e+00
1.303125000000000000e+01 0.000000000000000000e+00
1.303515625000000000e+01 0.000000000000000000e+00
1.303906250000000000e+01 0.000000000000000000e+00
1.304296875000000000e+01 0.000000000000000000e+00
1.304687500000000000e+01 0.000000000000000000e+00
1.305078125000000000e+01 0.000000000000000000e+00
1.305468750000000000e+01 0.000000000000000000e+00
1.305859375000000000e+01 0.000000000000000000e+00
1.306250000000000000e+01 0.000000000000000000e+00
1.306640625000000000e+01 0.000000000000000000e+00
1.307031250000000000e+01 0.000000000000000000e+00
1.307421875000000000e+01 0.000000000000000000e+00
1.307812500000000000e+01 0.000000000000000000e+00
1.308203125000000000e+01 0.000000000000000000e+00
1.308593750000000000e+01 0.000000000000000000e+00
1.308984375000000000e+01 0.000000000000000000e+00
1.309375000000000000e+01 0.000000000000000000e+00
1.309765625000000000e+01 0.000000000000000000e+00
1.310156250000000000e+01 0.000000000000000000e+00
1.310546875000000000e+01 0.000000000000000000e+00
1.310937500000000000e+01 0.000000000000000000e+00
1.311328125000000000e+01 0.000000000000000000e+00
1.311718750000000000e+01 0.000000000000000000e+00
1.312109375000000000e+01 0.000000000000000000e+00
1.312500000000000000e+01 0.000000000000000000e+00
1.312890625000000000e+01 0.000000000000000000e+00
1.313281250000000000e+01 0.000000000000000000e+00
1.313671875000000000e+01 0.000000000000000000e+00
1.314062500000000000e+01 0.000000000000000000e+00
1.314453125000000000e+01 0.000000000000000000e+00
1.314843750000000000e+01 0.000000000000000000e+00
1.315234375000000000e+01 0.000000000000000000e+00
1.315625000000000000e+01 0.000000000000000000e+00
1.316015625000000000e+01 0.000000000000000000e+00
1.316406250000000000e+01 0.000000000000000000e+00
1.316796875000000000e+01 0.000000000000000000e+00
1.317187500000000000e+01 0.000000000000000000e+00
1.317578125000000000e+01 0.000000000000000000e+00
1.317968750000000000e+01 0.000000000000000000e+00
1.318359375000000000e+01 0.000000000000000000e+00
1.318750000000000000e+01 0.000000000000000000e+00
1.319140625000000000e+01 0.000000000000000000e+00
1.319531250000000000e+01 0.000000000000000000e+00
1.319921875000000000e+01 0.000000000000000000e+00
1.320312500000000000e+01 0.000000000000000000e+00
1.320703125000000000e+01 0.000000000000000000e+00
1.321093750000000000e+01 0.000000000000000000e+00
1.321484375000000000e+01 0.000000000000000000e+00
1.321875000000000000e+01 0.000000000000000000e+00
1.322265625000000000e+01 0.000000000000000000e+00
1.322656250000000000e+01 0.000000000000000000e+00
1.323046875000000000e+01 0.000000000000000000e+00
1.323437500000000000e+01 0.000000000000000000e+00
1.323828125000000000e+01 0.000000000000000000e+00
1.324218750000000000e+01 0.000000000000000000e+00
1.324609375000000000e+01 0.000000000000000000e+00
1.325000000000000000e+01 0.000000000000000000e+00
1.325390625000000000e+01 0.000000000000000000e+00
1.325781250000000000e+01 0.000000000000000000e+00
1.326171875000000000e+01 0.000000000000000000e+00
1.326562500000000000e+01 0.000000000000000000e+00
1.326953125000000000e+01 0.000000000000000000e+00
1.327343750000000000e+01 0.000000000000000000e+00
1.327734375000000000e+01 0.000000000000000000e+00
1.328125000000000000e+01 0.000000000000000000e+00
1.328515625000000000e+01 0.000000000000000000e+00
1.328906250000000000e+01 0.000000000000000000e+00
1.329296875000000000e+01 0.000000000000000000e+00
1.329687500000000000e+01 0.000000000000000000e+00
1.330078125000000000e+01 0.000000000000000000e+00
1.330468750000000000e+01 0.000000000000000000e+00
1.330859375000000000e+01 0.000000000000000000e+00
1.331250000000000000e+01 0.000000000000000000e+00
1.331640625000000000e+01 0.000000000000000000e+00
1.332031250000000000e+01 0.000000000000000000e+00
1.332421875000000000e+01 0.000000000000000000e+00
1.332812500000000000e+01 0.000000000000000000e+00
1.333203125000000000e+01 0.000000000000000000e+00
1.333593750000000000e+01 0.000000000000000000e+00
1.333984375000000000e+01 0.000000000000000000e+00
1.334375000000000000e+01 0.000000000000000000e+00
1.334765625000000000e+01 0.000000000000000000e+00
1.335156250000000000e+01 0.000000000000000000e+00
1.335546875000000000e+01 0.000000000000000000e+00
1.335937500000000000e+01 0.000000000000000000e+00
1.336328125000000000e+01 0.000000000000000000e+00
1.336718750000000000e+01 0.000000000000000000e+00
1.337109375000000000e+01 0.000000000000000000e+00
1.337500000000000000e+01 0.000000000000000000e+00
1.337890625000000000e+01 0.000000000000000000e+00
1.338281250000000000e+01 0.000000000000000000e+00
1.338671875000000000e+01 0.000000000000000000e+00
1.339062500000000000e+01 0.000000000000000000e+00
1.339453125000000000e+01 0.000000000000000000e+00
1.339843750000000000e+01 0.000000000000000000e+00
1.340234375000000000e+01 0.000000000000000000e+00
1.340625000000000000e+01 0.000000000000000000e+00
1.341015625000000000e+01 0.000000000000000000e+00
1.341406250000000000e+01 0.000000000000000000e+00
1.341796875000000000e+01 0.000000000000000000e+00
1.342187500000000000e+01 0.000000000000000000e+00
1.342578125000000000e+01 0.000000000000000000e+00
1.342968750000000000e+01 0.000000000000000000e+00
1.343359375000000000e+01 0.000000000000000000e+00
1.343750000000000000e+01 0.000000000000000000e+00
1.344140625000000000e+01 0.000000000000000000e+00
1.344531250000000000e+01 0.000000000000000000e+00
1.344921875000000000e+01 0.000000000000000000e+00
1.345312500000000000e+01 0.000000000000000000e+00
1.345703125000000000e+01 0.000000000000000000e+00
1.346093750000000000e+01 0.000000000000000000e+00
1.346484375000000000e+01 0.000000000000000000e+00
1.346875000000000000e+01 0.000000000000000000e+00
1.347265625000000000e+01 0.000000000000000000e+00
1.347656250000000000e+01 0.000000000000000000e+00
1.348046875000000000e+01 0.000000000000000000e+00
1.348437500000000000e+01 0.000000000000000000e+00
1.348828125000000000e+01 0.000000000000000000e+00
1.349218750000000000e+01 0.000000000000000000e+00
1.349609375000000000e+01 0.000000000000000000e+00
1.350000000000000000e+01 0.000000000000000000e+00
1.350390625000000000e+01 0.000000000000000000e+00
1.350781250000000000e+01 0.000000000000000000e+00
1.351171875000000000e+01 0.000000000000000000e+00
1.351562500000000000e+01 0.000000000000000000e+00
1.351953125000000000e+01 0.000000000000000000e+00
1.352343750000000000e+01 0.000000000000000000e+00
1.352734375000000000e+01 0.000000000000000000e+00
1.353125000000000000e+01 0.000000000000000000e+00
1.353515625000000000e+01 0.000000000000000000e+00
1.353906250000000000e+01 0.000000000000000000e+00
1.354296875000000000e+01 0.000000000000000000e+00
1.354687500000000000e+01 0.000000000000000000e+00
1.355078125000000000e+01 0.000000000000000000e+00
1.355468750000000000e+01 0.000000000000000000e+00
1.355859375000000000e+01 0.000000000000000000e+00
1.356250000000000000e+01 0.000000000000000000e+00
1.356640625000000000e+01 0.000000000000000000e+00
1.357031250000000000e+01 0.000000000000000000e+00
1.357421875000000000e+01 0.000000000000000000e+00
1.357812500000000000e+01 0.000000000000000000e+00
1.358203125000000000e+01 0.000000000000000000e+00
1.358593750000000000e+01 0.000000000000000000e+00
1.358984375000000000e+01 0.000000000000000000e+00
1.359375000000000000e+01 0.000000000000000000e+00
1.359765625000000000e+01 0.000000000000000000e+00
1.360156250000000000e+01 0.000000000000000000e+00
1.360546875000000000e+01 0.000000000000000000e+00
1.360937500000000000e+01 0.000000000000000000e+00
1.361328125000000000e+01 0.000000000000000000e+00
1.361718750000000000e+01 0.000000000000000000e+00
1.362109375000000000e+01 0.000000000000000000e+00
1.362500000000000000e+01 0.000000000000000000e+00
1.362890625000000000e+01 0.000000000000000000e+00
1.363281250000000000e+01 0.000000000000000000e+00
1.363671875000000000e+01 0.000000000000000000e+00
1.364062500000000000e+01 0.000000000000000000e+00
1.364453125000000000e+01 0.000000000000000000e+00
1.364843750000000000e+01 0.000000000000000000e+00
1.365234375000000000e+01 0.000000000000000000e+00
1.365625000000000000e+01 0.000000000000000000e+00
1.366015625000000000e+01 0.000000000000000000e+00
1.366406250000000000e+01 0.000000000000000000e+00
1.366796875000000000e+01 0.000000000000000000e+00
1.367187500000000000e+01 0.000000000000000000e+00
1.367578125000000000e+01 0.000000000000000000e+00
1.367968750000000000e+01 0.000000000000000000e+00
1.368359375000000000e+01 0.000000000000000000e+00
1.368750000000000000e+01 0.000000000000000000e+00
1.369140625000000000e+01 0.000000000000000000e+00
1.369531250000000000e+01 0.000000000000000000e+00
1.369921875000000000e+01 0.000000000000000000e+00
1.370312500000000000e+01 0.000000000000000000e+00
1.370703125000000000e+01 0.000000000000000000e+00
1.371093750000000000e+01 0.000000000000000000e+00
1.371484375000000000e+01 0.000000000000000000e+00
1.371875000000000000e+01 0.000000000000000000e+00
1.372265625000000000e+01 0.000000000000000000e+00
1.372656250000000000e+01 0.000000000000000000e+00
1.373046875000000000e+01 0.000000000000000000e+00
1.373437500000000000e+01 0.000000000000000000e+00
1.373828125000000000e+01 0.000000000000000000e+00
1.374218750000000000e+01 0.000000000000000000e+00
1.374609375000000000e+01 0.000000000000000000e+00
1.375000000000000000e+01 0.000000000000000000e+00
1.375390625000000000e+01 0.000000000000000000e+00
1.375781250000000000e+01 0.000000000000000000e+00
1.376171875000000000e+01 0.000000000000000000e+00
1.376562500000000000e+01 0.000000000000000000e+00
1.376953125000000000e+01 0.000000000000000000e+00
1.377343750000000000e+01 0.000000000000000000e+00
1.377734375000000000e+01 0.000000000000000000e+00
1.378125000000000000e+01 0.000000000000000000e+00
1.378515625000000000e+01 0.000000000000000000e+00
1.378906250000000000e+01 0.000000000000000000e+00
1.379296875000000000e+01 0.000000000000000000e+00
1.379687500000000000e+01 0.000000000000000000e+00
1.380078125000000000e+01 0.000000000000000000e+00
1.380468750000000000e+01 0.000000000000000000e+00
1.380859375000000000e+01 0.000000000000000000e+00
1.381250000000000000e+01 0.000000000000000000e+00
1.381640625000000000e+01 0.000000000000000000e+00
1.382031250000000000e+01 0.000000000000000000e+00
1.382421875000000000e+01 0.000000000000000000e+00
1.382812500000000000e+01 0.000000000000000000e+00
1.383203125000000000e+01 0.000000000000000000e+00
1.383593750000000000e+01 0.000000000000000000e+00
1.383984375000000000e+01 0.000000000000000000e+00
1.384375000000000000e+01 0.000000000000000000e+00
1.384765625000000000e+01 0.000000000000000000e+00
1.385156250000000000e+01 0.000000000000000000e+00
1.385546875000000000e+01 0.000000000000000000e+00
1.385937500000000000e+01 0.000000000000000000e+00
1.386328125000000000e+01 0.000000000000000000e+00
1.386718750000000000e+01 0.000000000000000000e+00
1.387109375000000000e+01 0.000000000000000000e+00
1.387500000000000000e+01 0.000000000000000000e+00
1.387890625000000000e+01 0.000000000000000000e+00
1.388281250000000000e+01 0.000000000000000000e+00
1.388671875000000000e+01 0.000000000000000000e+00
1.389062500000000000e+01 0.000000000000000000e+00
1.389453125000000000e+01 0.000000000000000000e+00
1.389843750000000000e+01 0.000000000000000000e+00
1.390234375000000000e+01 0.000000000000000000e+00
1.390625000000000000e+01 0.000000000000000000e+00
1.391015625000000000e+01 0.000000000000000000e+00
1.391406250000000000e+01 0.000000000000000000e+00
1.391796875000000000e+01 0.000000000000000000e+00
1.392187500000000000e+01 0.000000000000000000e+00
1.392578125000000000e+01 0.000000000000000000e+00
1.392968750000000000e+01 0.000000000000000000e+00
1.393359375000000000e+01 0.000000000000000000e+00
1.393750000000000000e+01 0.000000000000000000e+00
1.394140625000000000e+01 0.000000000000000000e+00
1.394531250000000000e+01 0.000000000000000000e+00
1.394921875000000000e+01 0.000000000000000000e+00
1.395312500000000000e+01 0.000000000000000000e+00
1.395703125000000000e+01 0.000000000000000000e+00
1.396093750000000000e+01 0.000000000000000000e+00
1.396484375000000000e+01 0.000000000000000000e+00
1.396875000000000000e+01 0.000000000000000000e+00
1.397265625000000000e+01 0.000000000000000000e+00
1.397656250000000000e+01 0.000000000000000000e+00
1.398046875000000000e+01 0.000000000000000000e+00
1.398437500000000000e+01 0.000000000000000000e+00
1.398828125000000000e+01 0.000000000000000000e+00
1.399218750000000000e+01 0.000000000000000000e+00
1.399609375000000000e+01 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00
1.400390625000000000e+01 0.000000000000000000e+00
1.400781250000000000e+01 0.000000000000000000e+00
1.401171875000000000e+01 0.000000000000000000e+00
1.401562500000000000e+01 0.000000000000000000e+00
1.401953125000000000e+01 0.000000000000000000e+00
1.402343750000000000e+01 0.000000000000000000e+00
1.402734375000000000e+01 0.000000000000000000e+00
1.403125000000000000e+01 0.000000000000000000e+00
1.403515625000000000e+01 0.000000000000000000e+00
1.403906250000000000e+01 0.000000000000000000e+00
1.404296875000000000e+01 0.000000000000000000e+00
1.404687500000000000e+01 0.000000000000000000e+00
1.405078125000000000e+01 0.000000000000000000e+00
1.405468750000000000e+01 0.000000000000000000e+00
1.405859375000000000e+01 0.000000000000000000e+00
1.406250000000000000e+01 0.000000000000000000e+00
1.406640625000000000e+01 0.000000000000000000e+00
1.407031250000000000e+01 0.000000000000000000e+00
1.407421875000000000e+01 0.000000000000000000e+00
1.407812500000000000e+01 0.000000000000000000e+00
1.408203125000000000e+01 0.000000000000000000e+00
1.408593750000000000e+01 0.000000000000000000e+00
1.408984375000000000e+01 0.000000000000000000e+00
1.409375000000000000e+01 0.000000000000000000e+00
1.409765625000000000e+01 0.000000000000000000e+00
1.410156250000000000e+01 0.000000000000000000e+00
1.410546875000000000e+01 0.000000000000000000e+00
1.410937500000000000e+01 0.000000000000000000e+00
1.411328125000000000e+01 0.000000000000000000e+00
1.411718750000000000e+01 0.000000000000000000e+00
1.412109375000000000e+01 0.000000000000000000e+00
1.412500000000000000e+01 0.000000000000000000e+00
1.412890625000000000e+01 0.000000000000000000e+00
1.413281250000000000e+01 0.000000000000000000e+00
1.413671875000000000e+01 0.000000000000000000e+00
1.414062500000000000e+01 0.000000000000000000e+00
1.414453125000000000e+01 0.000000000000000000e+00
1.414843750000000000e+01 0.000000000000000000e+00
1.415234375000000000e+01 0.000000000000000000e+00
1.415625000000000000e+01 0.000000000000000000e+00
1.416015625000000000e+01 0.000000000000000000e+00
1.416406250000000000e+01 0.000000000000000000e+00
1.416796875000000000e+01 0.000000000000000000e+00
1.417187500000000000e+01 0.000000000000000000e+00
1.417578125000000000e+01 0.000000000000000000e+00
1.417968750000000000e+01 0.000000000000000000e+00
1.418359375000000000e+01 0.000000000000000000e+00
1.418750000000000000e+01 0.000000000000000000e+00
1.419140625000000000e+01 0.000000000000000000e+00
1.419531250000000000e+01 0.000000000000000000e+00
1.419921875000000000e+01 0.000000000000000000e+00
1.420312500000000000e+01 0.000000000000000000e+00
1.420703125000000000e+01 0.000000000000000000e+00
1.421093750000000000e+01 0.000000000000000000e+00
1.421484375000000000e+01 0.000000000000000000e+00
1.421875000000000000e+01 0.000000000000000000e+00
1.422265625000000000e+01 0.000000000000000000e+00
1.422656250000000000e+01 0.000000000000000000e+00
1.423046875000000000e+01 0.000000000000000000e+00
1.423437500000000000e+01 0.000000000000000000e+00
1.423828125000000000e+01 0.000000000000000000e+00
1.424218750000000000e+01 0.000000000000000000e+00
1.424609375000000000e+01 0.000000000000000000e+00
1.425000000000000000e+01 0.000000000000000000e+00
1.425390625000000000e+01 0.000000000000000000e+00
1.425781250000000000e+01 0.000000000000000000e+00
1.426171875000000000e+01 0.000000000000000000e+00
1.426562500000000000e+01 0.000000000000000000e+00
1.426953125000000000e+01 0.000000000000000000e+00
1.427343750000000000e+01 0.000000000000000000e+00
1.427734375000000000e+01 0.000000000000000000e+00
1.428125000000000000e+01 0.000000000000000000e+00
1.428515625000000000e+01 0.000000000000000000e+00
1.428906250000000000e+01 0.000000000000000000e+00
1.429296875000000000e+01 0.000000000000000000e+00
1.429687500000000000e+01 0.000000000000000000e+00
1.430078125000000000e+01 0.000000000000000000e+00
1.430468750000000000e+01 0.000000000000000000e+00
1.430859375000000000e+01 0.000000000000000000e+00
1.431250000000000000e+01 0.000000000000000000e+00
1.431640625000000000e+01 0.000000000000000000e+00
1.432031250000000000e+01 0.000000000000000000e+00
1.432421875000000000e+01 0.000000000000000000e+00
1.432812500000000000e+01 0.000000000000000000e+00
1.433203125000000000e+01 0.000000000000000000e+00
1.433593750000000000e+01 0.000000000000000000e+00
1.433984375000000000e+01 0.000000000000000000e+00
1.434375000000000000e+01 0.000000000000000000e+00
1.434765625000000000e+01 0.000000000000000000e+00
1.435156250000000000e+01 0.000000000000000000e+00
1.435546875000000000e+01 0.000000000000000000e+00
1.435937500000000000e+01 0.000000000000000000e+00
1.436328125000000000e+01 0.000000000000000000e+00
1.436718750000000000e+01 0.000000000000000000e+00
1.437109375000000000e+01 0.000000000000000000e+00
1.437500000000000000e+01 0.000000000000000000e+00
1.437890625000000000e+01 0.000000000000000000e+00
1.438281250000000000e+01 0.000000000000000000e+00
1.438671875000000000e+01 0.000000000000000000e+00
1.439062500000000000e+01 0.000000000000000000e+00
1.439453125000000000e+01 0.000000000000000000e+00
1.439843750000000000e+01 0.000000000000000000e+00
1.440234375000000000e+01 0.000000000000000000e+00
1.440625000000000000e+01 0.000000000000000000e+00
1.441015625000000000e+01 0.000000000000000000e+00
1.441406250000000000e+01 0.000000000000000000e+00
1.441796875000000000e+01 0.000000000000000000e+00
1.442187500000000000e+01 0.000000000000000000e+00
1.442578125000000000e+01 0.000000000000000000e+00
1.442968750000000000e+01 0.000000000000000000e+00
1.443359375000000000e+01 0.000000000000000000e+00
1.443750000000000000e+01 0.000000000000000000e+00
1.444140625000000000e+01 0.000000000000000000e+00
1.444531250000000000e+01 0.000000000000000000e+00
1.444921875000000000e+01 0.000000000000000000e+00
1.445312500000000000e+01 0.000000000000000000e+00
1.445703125000000000e+01 0.000000000000000000e+00
1.446093750000000000e+01 0.000000000000000000e+00
1.446484375000000000e+01 0.000000000000000000e+00
1.446875000000000000e+01 0.000000000000000000e+00
1.447265625000000000e+01 0.000000000000000000e+00
1.447656250000000000e+01 0.000000000000000000e+00
1.448046875000000000e+01 0.000000000000000000e+00
1.448437500000000000e+01 0.000000000000000000e+00
1.448828125000000000e+01 0.000000000000000000e+00
1.449218750000000000e+01 0.000000000000000000e+00
1.449609375000000000e+01 0.000000000000000000e+00
1.450000000000000000e+01 0.000000000000000000e+00
1.450390625000000000e+01 0.000000000000000000e+00
1.450781250000000000e+01 0.000000000000000000e+00
1.451171875000000000e+01 0.000000000000000000e+00
1.451562500000000000e+01 0.000000000000000000e+00
1.451953125000000000e+01 0.000000000000000000e+00
1.452343750000000000e+01 0.000000000000000000e+00
1.452734375000000000e+01 0.000000000000000000e+00
1.453125000000000000e+01 0.000000000000000000e+00
1.453515625000000000e+01 0.000000000000000000e+00
1.453906250000000000e+01 0.000000000000000000e+00
1.454296875000000000e+01 0.000000000000000000e+00
1.454687500000000000e+01 0.000000000000000000e+00
1.455078125000000000e+01 0.000000000000000000e+00
1.455468750000000000e+01 0.000000000000000000e+00
1.455859375000000000e+01 0.000000000000000000e+00
1.456250000000000000e+01 0.000000000000000000e+00
1.456640625000000000e+01 0.000000000000000000e+00
1.457031250000000000e+01 0.000000000000000000e+00
1.457421875000000000e+01 0.000000000000000000e+00
1.457812500000000000e+01 0.000000000000000000e+00
1.458203125000000000e+01 0.000000000000000000e+00
1.458593750000000000e+01 0.000000000000000000e+00
1.458984375000000000e+01 0.000000000000000000e+00
1.459375000000000000e+01 0.000000000000000000e+00
1.459765625000000000e+01 0.000000000000000000e+00
1.460156250000000000e+01 0.000000000000000000e+00
1.460546875000000000e+01 0.000000000000000000e+00
1.460937500000000000e+01 0.000000000000000000e+00
1.461328125000000000e+01 0.000000000000000000e+00
1.461718750000000000e+01 0.000000000000000000e+00
1.462109375000000000e+01 0.000000000000000000e+00
1.462500000000000000e+01 0.000000000000000000e+00
1.462890625000000000e+01 0.000000000000000000e+00
1.463281250000000000e+01 0.000000000000000000e+00
1.463671875000000000e+01 0.000000000000000000e+00
1.464062500000000000e+01 0.000000000000000000e+00
1.464453125000000000e+01 0.000000000000000000e+00
1.464843750000000000e+01 0.000000000000000000e+00
1.465234375000000000e+01 0.000000000000000000e+00
1.465625000000000000e+01 0.000000000000000000e+00
1.466015625000000000e+01 0.000000000000000000e+00
1.466406250000000000e+01 0.000000000000000000e+00
1.466796875000000000e+01 0.000000000000000000e+00
1.467187500000000000e+01 0.000000000000000000e+00
1.467578125000000000e+01 0.000000000000000000e+00
1.467968750000000000e+01 0.000000000000000000e+00
1.468359375000000000e+01 0.000000000000000000e+00
1.468750000000000000e+01 0.000000000000000000e+00
1.469140625000000000e+01 0.000000000000000000e+00
1.469531250000000000e+01 0.000000000000000000e+00
1.469921875000000000e+01 0.000000000000000000e+00
1.470312500000000000e+01 0.000000000000000000e+00
1.470703125000000000e+01 0.000000000000000000e+00
1.471093750000000000e+01 0.000000000000000000e+00
1.471484375000000000e+01 0.000000000000000000e+00
1.471875000000000000e+01 0.000000000000000000e+00
1.472265625000000000e+01 0.000000000000000000e+00
1.472656250000000000e+01 0.000000000000000000e+00
1.473046875000000000e+01 0.000000000000000000e+00
1.473437500000000000e+01 0.000000000000000000e+00
1.473828125000000000e+01 0.000000000000000000e+00
1.474218750000000000e+01 0.000000000000000000e+00
1.474609375000000000e+01 0.000000000000000000e+00
1.475000000000000000e+01 0.000000000000000000e+00
1.475390625000000000e+01 0.000000000000000000e+00
1.475781250000000000e+01 0.000000000000000000e+00
1.476171875000000000e+01 0.000000000000000000e+00
1.476562500000000000e+01 0.000000000000000000e+00
1.476953125000000000e+01 0.000000000000000000e+00
1.477343750000000000e+01 0.000000000000000000e+00
1.477734375000000000e+01 0.000000000000000000e+00
1.478125000000000000e+01 0.000000000000000000e+00
1.478515625000000000e+01 0.000000000000000000e+00
1.478906250000000000e+01 0.000000000000000000e+00
1.479296875000000000e+01 0.000000000000000000e+00
1.479687500000000000e+01 0.000000000000000000e+00
1.480078125000000000e+01 0.000000000000000000e+00
1.480468750000000000e+01 0.000000000000000000e+00
1.480859375000000000e+01 0.000000000000000000e+00
1.481250000000000000e+01 0.000000000000000000e+00
1.481640625000000000e+01 0.000000000000000000e+00
1.482031250000000000e+01 0.000000000000000000e+00
1.482421875000000000e+01 0.000000000000000000e+00
1.482812500000000000e+01 0.000000000000000000e+00
1.483203125000000000e+01 0.000000000000000000e+00
1.483593750000000000e+01 0.000000000000000000e+00
1.483984375000000000e+01 0.000000000000000000e+00
1.484375000000000000e+01 0.000000000000000000e+00
1.484765625000000000e+01 0.000000000000000000e+00
1.485156250000000000e+01 0.000000000000000000e+00
1.485546875000000000e+01 0.000000000000000000e+00
1.485937500000000000e+01 0.000000000000000000e+00
1.486328125000000000e+01 0.000000000000000000e+00
1.486718750000000000e+01 0.000000000000000000e+00
1.487109375000000000e+01 0.000000000000000000e+00
1.487500000000000000e+01 0.000000000000000000e+00
1.487890625000000000e+01 0.000000000000000000e+00
1.488281250000000000e+01 0.000000000000000000e+00
1.488671875000000000e+01 0.000000000000000000e+00
1.489062500000000000e+01 0.000000000000000000e+00
1.489453125000000000e+01 0.000000000000000000e+00
1.489843750000000000e+01 0.000000000000000000e+00
1.490234375000000000e+01 0.000000000000000000e+00
1.490625000000000000e+01 0.000000000000000000e+00
1.491015625000000000e+01 0.000000000000000000e+00
1.491406250000000000e+01 0.000000000000000000e+00
1.491796875000000000e+01 0.000000000000000000e+00
1.492187500000000000e+01 0.000000000000000000e+00
1.492578125000000000e+01 0.000000000000000000e+00
1.492968750000000000e+01 0.000000000000000000e+00
1.493359375000000000e+01 0.000000000000000000e+00
1.493750000000000000e+01 0.000000000000000000e+00
1.494140625000000000e+01 0.000000000000000000e+00
1.494531250000000000e+01 0.000000000000000000e+00
1.494921875000000000e+01 0.000000000000000000e+00
1.495312500000000000e+01 0.000000000000000000e+00
1.495703125000000000e+01 0.000000000000000000e+00
1.496093750000000000e+01 0.000000000000000000e+00
1.496484375000000000e+01 0.000000000000000000e+00
1.496875000000000000e+01 0.000000000000000000e+00
1.497265625000000000e+01 0.000000000000000000e+00
1.497656250000000000e+01 0.000000000000000000e+00
1.498046875000000000e+01 0.000000000000000000e+00
1.498437500000000000e+01 0.000000000000000000e+00
1.498828125000000000e+01 0.000000000000000000e+00
1.499218750000000000e+01 0.000000000000000000e+00
1.499609375000000000e+01 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00
1.500390625000000000e+01 0.000000000000000000e+00
1.500781250000000000e+01 0.000000000000000000e+00
1.501171875000000000e+01 0.000000000000000000e+00
1.501562500000000000e+01 0.000000000000000000e+00
1.501953125000000000e+01 0.000000000000000000e+00
1.502343750000000000e+01 0.000000000000000000e+00
1.502734375000000000e+01 0.000000000000000000e+00
1.503125000000000000e+01 0.000000000000000000e+00
1.503515625000000000e+01 0.000000000000000000e+00
1.503906250000000000e+01 0.000000000000000000e+00
1.504296875000000000e+01 0.000000000000000000e+00
1.504687500000000000e+01 0.000000000000000000e+00
1.505078125000000000e+01 0.000000000000000000e+00
1.505468750000000000e+01 0.000000000000000000e+00
1.505859375000000000e+01 0.000000000000000000e+00
1.506250000000000000e+01 0.000000000000000000e+00
1.506640625000000000e+01 0.000000000000000000e+00
1.507031250000000000e+01 0.000000000000000000e+00
1.507421875000000000e+01 0.000000000000000000e+00
1.507812500000000000e+01 0.000000000000000000e+00
1.508203125000000000e+01 0.000000000000000000e+00
1.508593750000000000e+01 0.000000000000000000e+00
1.508984375000000000e+01 0.000000000000000000e+00
1.509375000000000000e+01 0.000000000000000000e+00
1.509765625000000000e+01 0.000000000000000000e+00
1.510156250000000000e+01 0.000000000000000000e+00
1.510546875000000000e+01 0.000000000000000000e+00
1.510937500000000000e+01 0.000000000000000000e+00
1.511328125000000000e+01 0.000000000000000000e+00
1.511718750000000000e+01 0.000000000000000000e+00
1.512109375000000000e+01 0.000000000000000000e+00
1.512500000000000000e+01 0.000000000000000000e+00
1.512890625000000000e+01 0.000000000000000000e+00
1.513281250000000000e+01 0.000000000000000000e+00
1.513671875000000000e+01 0.000000000000000000e+00
1.514062500000000000e+01 0.000000000000000000e+00
1.514453125000000000e+01 0.000000000000000000e+00
1.514843750000000000e+01 0.000000000000000000e+00
1.515234375000000000e+01 0.000000000000000000e+00
1.515625000000000000e+01 0.000000000000000000e+00
1.516015625000000000e+01 0.000000000000000000e+00
1.516406250000000000e+01 0.000000000000000000e+00
1.516796875000000000e+01 0.000000000000000000e+00
1.517187500000000000e+01 0.000000000000000000e+00
1.517578125000000000e+01 0.000000000000000000e+00
1.517968750000000000e+01 0.000000000000000000e+00
1.518359375000000000e+01 0.000000000000000000e+00
1.518750000000000000e+01 0.000000000000000000e+00
1.519140625000000000e+01 0.000000000000000000e+00
1.519531250000000000e+01 0.000000000000000000e+00
1.519921875000000000e+01 0.000000000000000000e+00
1.520312500000000000e+01 0.000000000000000000e+00
1.520703125000000000e+01 0.000000000000000000e+00
1.521093750000000000e+01 0.000000000000000000e+00
1.521484375000000000e+01 0.000000000000000000e+00
1.521875000000000000e+01 0.000000000000000000e+00
1.522265625000000000e+01 0.000000000000000000e+00
1.522656250000000000e+01 0.000000000000000000e+00
1.523046875000000000e+01 0.000000000000000000e+00
1.523437500000000000e+01 0.000000000000000000e+00
1.523828125000000000e+01 0.000000000000000000e+00
1.524218750000000000e+01 0.000000000000000000e+00
1.524609375000000000e+01 0.000000000000000000e+00
1.525000000000000000e+01 0.000000000000000000e+00
1.525390625000000000e+01 0.000000000000000000e+00
1.525781250000000000e+01 0.000000000000000000e+00
1.526171875000000000e+01 0.000000000000000000e+00
1.526562500000000000e+01 0.000000000000000000e+00
1.526953125000000000e+01 0.000000000000000000e+00
1.527343750000000000e+01 0.000000000000000000e+00
1.527734375000000000e+01 0.000000000000000000e+00
1.528125000000000000e+01 0.000000000000000000e+00
1.528515625000000000e+01 0.000000000000000000e+00
1.528906250000000000e+01 0.000000000000000000e+00
1.529296875000000000e+01 0.000000000000000000e+00
1.529687500000000000e+01 0.000000000000000000e+00
1.530078125000000000e+01 0.000000000000000000e+00
1.530468750000000000e+01 0.000000000000000000e+00
1.530859375000000000e+01 0.000000000000000000e+00
1.531250000000000000e+01 0.000000000000000000e+00
1.531640625000000000e+01 0.000000000000000000e+00
1.532031250000000000e+01 0.000000000000000000e+00
1.532421875000000000e+01 0.000000000000000000e+00
1.532812500000000000e+01 0.000000000000000000e+00
1.533203125000000000e+01 0.000000000000000000e+00
1.533593750000000000e+01 0.000000000000000000e+00
1.533984375000000000e+01 0.000000000000000000e+00
1.534375000000000000e+01 0.000000000000000000e+00
1.534765625000000000e+01 0.000000000000000000e+00
1.535156250000000000e+01 0.000000000000000000e+00
1.535546875000000000e+01 0.000000000000000000e+00
1.535937500000000000e+01 0.000000000000000000e+00
1.536328125000000000e+01 0.000000000000000000e+00
1.536718750000000000e+01 0.000000000000000000e+00
1.537109375000000000e+01 0.000000000000000000e+00
1.537500000000000000e+01 0.000000000000000000e+00
1.537890625000000000e+01 0.000000000000000000e+00
1.538281250000000000e+01 0.000000000000000000e+00
1.538671875000000000e+01 0.000000000000000000e+00
1.539062500000000000e+01 0.000000000000000000e+00
1.539453125000000000e+01 0.000000000000000000e+00
1.539843750000000000e+01 0.000000000000000000e+00
1.540234375000000000e+01 0.000000000000000000e+00
1.540625000000000000e+01 0.000000000000000000e+00
1.541015625000000000e+01 0.000000000000000000e+00
1.541406250000000000e+01 0.000000000000000000e+00
1.541796875000000000e+01 0.000000000000000000e+00
1.542187500000000000e+01 0.000000000000000000e+00
1.542578125000000000e+01 0.000000000000000000e+00
1.542968750000000000e+01 0.000000000000000000e+00
1.543359375000000000e+01 0.000000000000000000e+00
1.543750000000000000e+01 0.000000000000000000e+00
1.544140625000000000e+01 0.000000000000000000e+00
1.544531250000000000e+01 0.000000000000000000e+00
1.544921875000000000e+01 0.000000000000000000e+00
1.545312500000000000e+01 0.000000000000000000e+00
1.545703125000000000e+01 0.000000000000000000e+00
1.546093750000000000e+01 0.000000000000000000e+00
1.546484375000000000e+01 0.000000000000000000e+00
1.546875000000000000e+01 0.000000000000000000e+00
1.547265625000000000e+01 0.000000000000000000e+00
1.547656250000000000e+01 0.000000000000000000e+00
1.548046875000000000e+01 0.000000000000000000e+00
1.548437500000000000e+01 0.000000000000000000e+00
1.548828125000000000e+01 0.000000000000000000e+00
1.549218750000000000e+01 0.000000000000000000e+00
1.549609375000000000e+01 0.000000000000000000e+00
1.550000000000000000e+01 0.000000000000000000e+00
1.550390625000000000e+01 0.000000000000000000e+00
1.550781250000000000e+01 0.000000000000000000e+00
1.551171875000000000e+01 0.000000000000000000e+00
1.551562500000000000e+01 0.000000000000000000e+00
1.551953125000000000e+01 0.000000000000000000e+00
1.552343750000000000e+01 0.000000000000000000e+00
1.552734375000000000e+01 0.000000000000000000e+00
1.553125000000000000e+01 0.000000000000000000e+00
1.553515625000000000e+01 0.000000000000000000e+00
1.553906250000000000e+01 0.000000000000000000e+00
1.554296875000000000e+01 0.000000000000000000e+00
1.554687500000000000e+01 0.000000000000000000e+00
1.555078125000000000e+01 0.000000000000000000e+00
1.555468750000000000e+01 0.000000000000000000e+00
1.555859375000000000e+01 0.000000000000000000e+00
1.556250000000000000e+01 0.000000000000000000e+00
1.556640625000000000e+01 0.000000000000000000e+00
1.557031250000000000e+01 0.000000000000000000e+00
1.557421875000000000e+01 0.000000000000000000e+00
1.557812500000000000e+01 0.000000000000000000e+00
1.558203125000000000e+01 0.000000000000000000e+00
1.558593750000000000e+01 0.000000000000000000e+00
1.558984375000000000e+01 0.000000000000000000e+00
1.559375000000000000e+01 0.000000000000000000e+00
1.559765625000000000e+01 0.000000000000000000e+00
1.560156250000000000e+01 0.000000000000000000e+00
1.560546875000000000e+01 0.000000000000000000e+00
1.560937500000000000e+01 0.000000000000000000e+00
1.561328125000000000e+01 0.000000000000000000e+00
1.561718750000000000e+01 0.000000000000000000e+00
1.562109375000000000e+01 0.000000000000000000e+00
1.562500000000000000e+01 0.000000000000000000e+00
1.562890625000000000e+01 0.000000000000000000e+00
1.563281250000000000e+01 0.000000000000000000e+00
1.563671875000000000e+01 0.000000000000000000e+00
1.564062500000000000e+01 0.000000000000000000e+00
1.564453125000000000e+01 0.000000000000000000e+00
1.564843750000000000e+01 0.000000000000000000e+00
1.565234375000000000e+01 0.000000000000000000e+00
1.565625000000000000e+01 0.000000000000000000e+00
1.566015625000000000e+01 0.000000000000000000e+00
1.566406250000000000e+01 0.000000000000000000e+00
1.566796875000000000e+01 0.000000000000000000e+00
1.567187500000000000e+01 0.000000000000000000e+00
1.567578125000000000e+01 0.000000000000000000e+00
1.567968750000000000e+01 0.000000000000000000e+00
1.568359375000000000e+01 0.000000000000000000e+00
1.568750000000000000e+01 0.000000000000000000e+00
1.569140625000000000e+01 0.000000000000000000e+00
1.569531250000000000e+01 0.000000000000000000e+00
1.569921875000000000e+01 0.000000000000000000e+00
1.570312500000000000e+01 0.000000000000000000e+00
1.570703125000000000e+01 0.000000000000000000e+00
1.571093750000000000e+01 0.000000000000000000e+00
1.571484375000000000e+01 0.000000000000000000e+00
1.571875000000000000e+01 0.000000000000000000e+00
1.572265625000000000e+01 0.000000000000000000e+00
1.572656250000000000e+01 0.000000000000000000e+00
1.573046875000000000e+01 0.000000000000000000e+00
1.573437500000000000e+01 0.000000000000000000e+00
1.573828125000000000e+01 0.000000000000000000e+00
1.574218750000000000e+01 0.000000000000000000e+00
1.574609375000000000e+01 0.000000000000000000e+00
1.575000000000000000e+01 0.000000000000000000e+00
1.575390625000000000e+01 0.000000000000000000e+00
1.575781250000000000e+01 0.000000000000000000e+00
1.576171875000000000e+01 0.000000000000000000e+00
1.576562500000000000e+01 0.000000000000000000e+00
1.576953125000000000e+01 0.000000000000000000e+00
1.577343750000000000e+01 0.000000000000000000e+00
1.577734375000000000e+01 0.000000000000000000e+00
1.578125000000000000e+01 0.000000000000000000e+00
1.578515625000000000e+01 0.000000000000000000e+00
1.578906250000000000e+01 0.000000000000000000e+00
1.579296875000000000e+01 0.000000000000000000e+00
1.579687500000000000e+01 0.000000000000000000e+00
1.580078125000000000e+01 0.000000000000000000e+00
1.580468750000000000e+01 0.000000000000000000e+00
1.580859375000000000e+01 0.000000000000000000e+00
1.581250000000000000e+01 0.000000000000000000e+00
1.581640625000000000e+01 0.000000000000000000e+00
1.582031250000000000e+01 0.000000000000000000e+00
1.582421875000000000e+01 0.000000000000000000e+00
1.582812500000000000e+01 0.000000000000000000e+00
1.583203125000000000e+01 0.000000000000000000e+00
1.583593750000000000e+01 0.000000000000000000e+00
1.583984375000000000e+01 0.000000000000000000e+00
1.584375000000000000e+01 0.000000000000000000e+00
1.584765625000000000e+01 0.000000000000000000e+00
1.585156250000000000e+01 0.000000000000000000e+00
1.585546875000000000e+01 0.000000000000000000e+00
1.585937500000000000e+01 0.000000000000000000e+00
1.586328125000000000e+01 0.000000000000000000e+00
1.586718750000000000e+01 0.000000000000000000e+00
1.587109375000000000e+01 0.000000000000000000e+00
1.587500000000000000e+01 0.000000000000000000e+00
1.587890625000000000e+01 0.000000000000000000e+00
1.588281250000000000e+01 0.000000000000000000e+00
1.588671875000000000e+01 0.000000000000000000e+00
1.589062500000000000e+01 0.000000000000000000e+00
1.589453125000000000e+01 0.000000000000000000e+00
1.589843750000000000e+01 0.000000000000000000e+00
1.590234375000000000e+01 0.000000000000000000e+00
1.590625000000000000e+01 0.000000000000000000e+00
1.591015625000000000e+01 0.000000000000000000e+00
1.591406250000000000e+01 0.000000000000000000e+00
1.591796875000000000e+01 0.000000000000000000e+00
1.592187500000000000e+01 0.000000000000000000e+00
1.592578125000000000e+01 0.000000000000000000e+00
1.592968750000000000e+01 0.000000000000000000e+00
1.593359375000000000e+01 0.000000000000000000e+00
1.593750000000000000e+01 0.000000000000000000e+00
1.594140625000000000e+01 0.000000000000000000e+00
1.594531250000000000e+01 0.000000000000000000e+00
1.594921875000000000e+01 0.000000000000000000e+00
1.595312500000000000e+01 0.000000000000000000e+00
1.595703125000000000e+01 0.000000000000000000e+00
1.596093750000000000e+01 0.000000000000000000e+00
1.596484375000000000e+01 0.000000000000000000e+00
1.596875000000000000e+01 0.000000000000000000e+00
1.597265625000000000e+01 0.000000000000000000e+00
1.597656250000000000e+01 0.000000000000000000e+00
1.598046875000000000e+01 0.000000000000000000e+00
1.598437500000000000e+01 0.000000000000000000e+00
1.598828125000000000e+01 0.000000000000000000e+00
1.599218750000000000e+01 0.000000000000000000e+00
1.599609375000000000e+01 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00
1.600390625000000000e+01 0.000000000000000000e+00
1.600781250000000000e+01 0.000000000000000000e+00
1.601171875000000000e+01 0.000000000000000000e+00
1.601562500000000000e+01 0.000000000000000000e+00
1.601953125000000000e+01 0.000000000000000000e+00
1.602343750000000000e+01 0.000000000000000000e+00
1.602734375000000000e+01 0.000000000000000000e+00
1.603125000000000000e+01 0.000000000000000000e+00
1.603515625000000000e+01 0.000000000000000000e+00
1.603906250000000000e+01 0.000000000000000000e+00
1.604296875000000000e+01 0.000000000000000000e+00
1.604687500000000000e+01 0.000000000000000000e+00
1.605078125000000000e+01 0.000000000000000000e+00
1.605468750000000000e+01 0.000000000000000000e+00
1.605859375000000000e+01 0.000000000000000000e+00
1.606250000000000000e+01 0.000000000000000000e+00
1.606640625000000000e+01 0.000000000000000000e+00
1.607031250000000000e+01 0.000000000000000000e+00
1.607421875000000000e+01 0.000000000000000000e+00
1.607812500000000000e+01 0.000000000000000000e+00
1.608203125000000000e+01 0.000000000000000000e+00
1.608593750000000000e+01 0.000000000000000000e+00
1.608984375000000000e+01 0.000000000000000000e+00
1.609375000000000000e+01 0.000000000000000000e+00
1.609765625000000000e+01 0.000000000000000000e+00
1.610156250000000000e+01 0.000000000000000000e+00
1.610546875000000000e+01 0.000000000000000000e+00
1.610937500000000000e+01 0.000000000000000000e+00
1.611328125000000000e+01 0.000000000000000000e+00
1.611718750000000000e+01 0.000000000000000000e+00
1.612109375000000000e+01 0.000000000000000000e+00
1.612500000000000000e+01 0.000000000000000000e+00
1.612890625000000000e+01 0.000000000000000000e+00
1.613281250000000000e+01 0.000000000000000000e+00
1.613671875000000000e+01 0.000000000000000000e+00
1.614062500000000000e+01 0.000000000000000000e+00
1.614453125000000000e+01 0.000000000000000000e+00
1.614843750000000000e+01 0.000000000000000000e+00
1.615234375000000000e+01 0.000000000000000000e+00
1.615625000000000000e+01 0.000000000000000000e+00
1.616015625000000000e+01 0.000000000000000000e+00
1.616406250000000000e+01 0.000000000000000000e+00
1.616796875000000000e+01 0.000000000000000000e+00
1.617187500000000000e+01 0.000000000000000000e+00
1.617578125000000000e+01 0.000000000000000000e+00
1.617968750000000000e+01 0.000000000000000000e+00
1.618359375000000000e+01 0.000000000000000000e+00
1.618750000000000000e+01 0.000000000000000000e+00
1.619140625000000000e+01 0.000000000000000000e+00
1.619531250000000000e+01 0.000000000000000000e+00
1.619921875000000000e+01 0.000000000000000000e+00
1.620312500000000000e+01 0.000000000000000000e+00
1.620703125000000000e+01 0.000000000000000000e+00
1.621093750000000000e+01 0.000000000000000000e+00
1.621484375000000000e+01 0.000000000000000000e+00
1.621875000000000000e+01 0.000000000000000000e+00
1.622265625000000000e+01 0.000000000000000000e+00
1.622656250000000000e+01 0.000000000000000000e+00
1.623046875000000000e+01 0.000000000000000000e+00
1.623437500000000000e+01 0.000000000000000000e+00
1.623828125000000000e+01 0.000000000000000000e+00
1.624218750000000000e+01 0.000000000000000000e+00
1.624609375000000000e+01 0.000000000000000000e+00
1.625000000000000000e+01 0.000000000000000000e+00
1.625390625000000000e+01 0.000000000000000000e+00
1.625781250000000000e+01 0.000000000000000000e+00
1.626171875000000000e+01 0.000000000000000000e+00
1.626562500000000000e+01 0.000000000000000000e+00
1.626953125000000000e+01 0.000000000000000000e+00
1.627343750000000000e+01 0.000000000000000000e+00
1.627734375000000000e+01 0.000000000000000000e+00
1.628125000000000000e+01 0.000000000000000000e+00
1.628515625000000000e+01 0.000000000000000000e+00
1.628906250000000000e+01 0.000000000000000000e+00
1.629296875000000000e+01 0.000000000000000000e+00
1.629687500000000000e+01 0.000000000000000000e+00
1.630078125000000000e+01 0.000000000000000000e+00
1.630468750000000000e+01 0.000000000000000000e+00
1.630859375000000000e+01 0.000000000000000000e+00
1.631250000000000000e+01 0.000000000000000000e+00
1.631640625000000000e+01 0.000000000000000000e+00
1.632031250000000000e+01 0.000000000000000000e+00
1.632421875000000000e+01 0.000000000000000000e+00
1.632812500000000000e+01 0.000000000000000000e+00
1.633203125000000000e+01 0.000000000000000000e+00
1.633593750000000000e+01 0.000000000000000000e+00
1.633984375000000000e+01 0.000000000000000000e+00
1.634375000000000000e+01 0.000000000000000000e+00
1.634765625000000000e+01 0.000000000000000000e+00
1.635156250000000000e+01 0.000000000000000000e+00
1.635546875000000000e+01 0.000000000000000000e+00
1.635937500000000000e+01 0.000000000000000000e+00
1.636328125000000000e+01 0.000000000000000000e+00
1.636718750000000000e+01 0.000000000000000000e+00
1.637109375000000000e+01 0.000000000000000000e+00
1.637500000000000000e+01 0.000000000000000000e+00
1.637890625000000000e+01 0.000000000000000000e+00
1.638281250000000000e+01 0.000000000000000000e+00
1.638671875000000000e+01 0.000000000000000000e+00
1.639062500000000000e+01 0.000000000000000000e+00
1.639453125000000000e+01 0.000000000000000000e+00
1.639843750000000000e+01 0.000000000000000000e+00
1.640234375000000000e+01 0.000000000000000000e+00
1.640625000000000000e+01 0.000000000000000000e+00
1.641015625000000000e+01 0.000000000000000000e+00
1.641406250000000000e+01 0.000000000000000000e+00
1.641796875000000000e+01 0.000000000000000000e+00
1.642187500000000000e+01 0.000000000000000000e+00
1.642578125000000000e+01 0.000000000000000000e+00
1.642968750000000000e+01 0.000000000000000000e+00
1.643359375000000000e+01 0.000000000000000000e+00
1.643750000000000000e+01 0.000000000000000000e+00
1.644140625000000000e+01 0.000000000000000000e+00
1.644531250000000000e+01 0.000000000000000000e+00
1.644921875000000000e+01 0.000000000000000000e+00
1.645312500000000000e+01 0.000000000000000000e+00
1.645703125000000000e+01 0.000000000000000000e+00
1.646093750000000000e+01 0.000000000000000000e+00
1.646484375000000000e+01 0.000000000000000000e+00
1.646875000000000000e+01 0.000000000000000000e+00
1.647265625000000000e+01 0.000000000000000000e+00
1.647656250000000000e+01 0.000000000000000000e+00
1.648046875000000000e+01 0.000000000000000000e+00
1.648437500000000000e+01 0.000000000000000000e+00
1.648828125000000000e+01 0.000000000000000000e+00
1.649218750000000000e+01 0.000000000000000000e+00
1.649609375000000000e+01 0.000000000000000000e+00
1.650000000000000000e+01 0.000000000000000000e+00
1.650390625000000000e+01 0.000000000000000000e+00
1.650781250000000000e+01 0.000000000000000000e+00
1.651171875000000000e+01 0.000000000000000000e+00
1.651562500000000000e+01 0.000000000000000000e+00
1.651953125000000000e+01 0.000000000000000000e+00
1.652343750000000000e+01 0.000000000000000000e+00
1.652734375000000000e+01 0.000000000000000000e+00
1.653125000000000000e+01 0.000000000000000000e+00
1.653515625000000000e+01 0.000000000000000000e+00
1.653906250000000000e+01 0.000000000000000000e+00
1.654296875000000000e+01 0.000000000000000000e+00
1.654687500000000000e+01 0.000000000000000000e+00
1.655078125000000000e+01 0.000000000000000000e+00
1.655468750000000000e+01 0.000000000000000000e+00
1.655859375000000000e+01 0.000000000000000000e+00
1.656250000000000000e+01 0.000000000000000000e+00
1.656640625000000000e+01 0.000000000000000000e+00
1.657031250000000000e+01 0.000000000000000000e+00
1.657421875000000000e+01 0.000000000000000000e+00
1.657812500000000000e+01 0.000000000000000000e+00
1.658203125000000000e+01 0.000000000000000000e+00
1.658593750000000000e+01 0.000000000000000000e+00
1.658984375000000000e+01 0.000000000000000000e+00
1.659375000000000000e+01 0.000000000000000000e+00
1.659765625000000000e+01 0.000000000000000000e+00
1.660156250000000000e+01 0.000000000000000000e+00
1.660546875000000000e+01 0.000000000000000000e+00
1.660937500000000000e+01 0.000000000000000000e+00
1.661328125000000000e+01 0.000000000000000000e+00
1.661718750000000000e+01 0.000000000000000000e+00
1.662109375000000000e+01 0.000000000000000000e+00
1.662500000000000000e+01 0.000000000000000000e+00
1.662890625000000000e+01 0.000000000000000000e+00
1.663281250000000000e+01 0.000000000000000000e+00
1.663671875000000000e+01 0.000000000000000000e+00
1.664062500000000000e+01 0.000000000000000000e+00
1.664453125000000000e+01 0.000000000000000000e+00
1.664843750000000000e+01 0.000000000000000000e+00
1.665234375000000000e+01 0.000000000000000000e+00
1.665625000000000000e+01 0.000000000000000000e+00
1.666015625000000000e+01 0.000000000000000000e+00
1.666406250000000000e+01 0.000000000000000000e+00
1.666796875000000000e+01 0.000000000000000000e+00
1.667187500000000000e+01 0.000000000000000000e+00
1.667578125000000000e+01 0.000000000000000000e+00
1.667968750000000000e+01 0.000000000000000000e+00
1.668359375000000000e+01 0.000000000000000000e+00
1.668750000000000000e+01 0.000000000000000000e+00
1.669140625000000000e+01 0.000000000000000000e+00
1.669531250000000000e+01 0.000000000000000000e+00
1.669921875000000000e+01 0.000000000000000000e+00
1.670312500000000000e+01 0.000000000000000000e+00
1.670703125000000000e+01 0.000000000000000000e+00
1.671093750000000000e+01 0.000000000000000000e+00
1.671484375000000000e+01 0.000000000000000000e+00
1.671875000000000000e+01 0.000000000000000000e+00
1.672265625000000000e+01 0.000000000000000000e+00
1.672656250000000000e+01 0.000000000000000000e+00
1.673046875000000000e+01 0.000000000000000000e+00
1.673437500000000000e+01 0.000000000000000000e+00
1.673828125000000000e+01 0.000000000000000000e+00
1.674218750000000000e+01 0.000000000000000000e+00
1.674609375000000000e+01 0.000000000000000000e+00
1.675000000000000000e+01 0.000000000000000000e+00
1.675390625000000000e+01 0.000000000000000000e+00
1.675781250000000000e+01 0.000000000000000000e+00
1.676171875000000000e+01 0.000000000000000000e+00
1.676562500000000000e+01 0.000000000000000000e+00
1.676953125000000000e+01 0.000000000000000000e+00
1.677343750000000000e+01 0.000000000000000000e+00
1.677734375000000000e+01 0.000000000000000000e+00
1.678125000000000000e+01 0.000000000000000000e+00
1.678515625000000000e+01 0.000000000000000000e+00
1.678906250000000000e+01 0.000000000000000000e+00
1.679296875000000000e+01 0.000000000000000000e+00
1.679687500000000000e+01 0.000000000000000000e+00
1.680078125000000000e+01 0.000000000000000000e+00
1.680468750000000000e+01 0.000000000000000000e+00
1.680859375000000000e+01 0.000000000000000000e+00
1.681250000000000000e+01 0.000000000000000000e+00
1.681640625000000000e+01 0.000000000000000000e+00
1.682031250000000000e+01 0.000000000000000000e+00
1.682421875000000000e+01 0.000000000000000000e+00
1.682812500000000000e+01 0.000000000000000000e+00
1.683203125000000000e+01 0.000000000000000000e+00
1.683593750000000000e+01 0.000000000000000000e+00
1.683984375000000000e+01 0.000000000000000000e+00
1.684375000000000000e+01 0.000000000000000000e+00
1.684765625000000000e+01 0.000000000000000000e+00
1.685156250000000000e+01 0.000000000000000000e+00
1.685546875000000000e+01 0.000000000000000000e+00
1.685937500000000000e+01 0.000000000000000000e+00
1.686328125000000000e+01 0.000000000000000000e+00
1.686718750000000000e+01 0.000000000000000000e+00
1.687109375000000000e+01 0.000000000000000000e+00
1.687500000000000000e+01 0.000000000000000000e+00
1.687890625000000000e+01 0.000000000000000000e+00
1.688281250000000000e+01 0.000000000000000000e+00
1.688671875000000000e+01 0.000000000000000000e+00
1.689062500000000000e+01 0.000000000000000000e+00
1.689453125000000000e+01 0.000000000000000000e+00
1.689843750000000000e+01 0.000000000000000000e+00
1.690234375000000000e+01 0.000000000000000000e+00
1.690625000000000000e+01 0.000000000000000000e+00
1.691015625000000000e+01 0.000000000000000000e+00
1.691406250000000000e+01 0.000000000000000000e+00
1.691796875000000000e+01 0.000000000000000000e+00
1.692187500000000000e+01 0.000000000000000000e+00
1.692578125000000000e+01 0.000000000000000000e+00
1.692968750000000000e+01 0.000000000000000000e+00
1.693359375000000000e+01 0.000000000000000000e+00
1.693750000000000000e+01 0.000000000000000000e+00
1.694140625000000000e+01 0.000000000000000000e+00
1.694531250000000000e+01 0.000000000000000000e+00
1.694921875000000000e+01 0.000000000000000000e+00
1.695312500000000000e+01 0.000000000000000000e+00
1.695703125000000000e+01 0.000000000000000000e+00
1.696093750000000000e+01 0.000000000000000000e+00
1.696484375000000000e+01 0.000000000000000000e+00
1.696875000000000000e+01 0.000000000000000000e+00
1.697265625000000000e+01 0.000000000000000000e+00
1.697656250000000000e+01 0.000000000000000000e+00
1.698046875000000000e+01 0.000000000000000000e+00
1.698437500000000000e+01 0.000000000000000000e+00
1.698828125000000000e+01 0.000000000000000000e+00
1.699218750000000000e+01 0.000000000000000000e+00
1.699609375000000000e+01 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00
1.700390625000000000e+01 0.000000000000000000e+00
1.700781250000000000e+01 0.000000000000000000e+00
1.701171875000000000e+01 0.000000000000000000e+00
1.701562500000000000e+01 0.000000000000000000e+00
1.701953125000000000e+01 0.000000000000000000e+00
1.702343750000000000e+01 0.000000000000000000e+00
1.702734375000000000e+01 0.000000000000000000e+00
1.703125000000000000e+01 0.000000000000000000e+00
1.703515625000000000e+01 0.000000000000000000e+00
1.703906250000000000e+01 0.000000000000000000e+00
1.704296875000000000e+01 0.000000000000000000e+00
1.704687500000000000e+01 0.000000000000000000e+00
1.705078125000000000e+01 0.000000000000000000e+00
1.705468750000000000e+01 0.000000000000000000e+00
1.705859375000000000e+01 0.000000000000000000e+00
1.706250000000000000e+01 0.000000000000000000e+00
1.706640625000000000e+01 0.000000000000000000e+00
1.707031250000000000e+01 0.000000000000000000e+00
1.707421875000000000e+01 0.000000000000000000e+00
1.707812500000000000e+01 0.000000000000000000e+00
1.708203125000000000e+01 0.000000000000000000e+00
1.708593750000000000e+01 0.000000000000000000e+00
1.708984375000000000e+01 0.000000000000000000e+00
1.709375000000000000e+01 0.000000000000000000e+00
1.709765625000000000e+01 0.000000000000000000e+00
1.710156250000000000e+01 0.000000000000000000e+00
1.710546875000000000e+01 0.000000000000000000e+00
1.710937500000000000e+01 0.000000000000000000e+00
1.711328125000000000e+01 0.000000000000000000e+00
1.711718750000000000e+01 0.000000000000000000e+00
1.712109375000000000e+01 0.000000000000000000e+00
1.712500000000000000e+01 0.000000000000000000e+00
1.712890625000000000e+01 0.000000000000000000e+00
1.713281250000000000e+01 0.000000000000000000e+00
1.713671875000000000e+01 0.000000000000000000e+00
1.714062500000000000e+01 0.000000000000000000e+00
1.714453125000000000e+01 0.000000000000000000e+00
1.714843750000000000e+01 0.000000000000000000e+00
1.715234375000000000e+01 0.000000000000000000e+00
1.715625000000000000e+01 0.000000000000000000e+00
1.716015625000000000e+01 0.000000000000000000e+00
1.716406250000000000e+01 0.000000000000000000e+00
1.716796875000000000e+01 0.000000000000000000e+00
1.717187500000000000e+01 0.000000000000000000e+00
1.717578125000000000e+01 0.000000000000000000e+00
1.717968750000000000e+01 0.000000000000000000e+00
1.718359375000000000e+01 0.000000000000000000e+00
1.718750000000000000e+01 0.000000000000000000e+00
1.719140625000000000e+01 0.000000000000000000e+00
1.719531250000000000e+01 0.000000000000000000e+00
1.719921875000000000e+01 0.000000000000000000e+00
1.720312500000000000e+01 0.000000000000000000e+00
1.720703125000000000e+01 0.000000000000000000e+00
1.721093750000000000e+01 0.000000000000000000e+00
1.721484375000000000e+01 0.000000000000000000e+00
1.721875000000000000e+01 0.000000000000000000e+00
1.722265625000000000e+01 0.000000000000000000e+00
1.722656250000000000e+01 0.000000000000000000e+00
1.723046875000000000e+01 0.000000000000000000e+00
1.723437500000000000e+01 0.000000000000000000e+00
1.723828125000000000e+01 0.000000000000000000e+00
1.724218750000000000e+01 0.000000000000000000e+00
1.724609375000000000e+01 0.000000000000000000e+00
1.725000000000000000e+01 0.000000000000000000e+00
1.725390625000000000e+01 0.000000000000000000e+00
1.725781250000000000e+01 0.000000000000000000e+00
1.726171875000000000e+01 0.000000000000000000e+00
1.726562500000000000e+01 0.000000000000000000e+00
1.726953125000000000e+01 0.000000000000000000e+00
1.727343750000000000e+01 0.000000000000000000e+00
1.727734375000000000e+01 0.000000000000000000e+00
1.728125000000000000e+01 0.000000000000000000e+00
1.728515625000000000e+01 0.000000000000000000e+00
1.728906250000000000e+01 0.000000000000000000e+00
1.729296875000000000e+01 0.000000000000000000e+00
1.729687500000000000e+01 0.000000000000000000e+00
1.730078125000000000e+01 0.000000000000000000e+00
1.730468750000000000e+01 0.000000000000000000e+00
1.730859375000000000e+01 0.000000000000000000e+00
1.731250000000000000e+01 0.000000000000000000e+00
1.731640625000000000e+01 0.000000000000000000e+00
1.732031250000000000e+01 0.000000000000000000e+00
1.732421875000000000e+01 0.000000000000000000e+00
1.732812500000000000e+01 0.000000000000000000e+00
1.733203125000000000e+01 0.000000000000000000e+00
1.733593750000000000e+01 0.000000000000000000e+00
1.733984375000000000e+01 0.000000000000000000e+00
1.734375000000000000e+01 0.000000000000000000e+00
1.734765625000000000e+01 0.000000000000000000e+00
1.735156250000000000e+01 0.000000000000000000e+00
1.735546875000000000e+01 0.000000000000000000e+00
1.735937500000000000e+01 0.000000000000000000e+00
1.736328125000000000e+01 0.000000000000000000e+00
1.736718750000000000e+01 0.000000000000000000e+00
1.737109375000000000e+01 0.000000000000000000e+00
1.737500000000000000e+01 0.000000000000000000e+00
1.737890625000000000e+01 0.000000000000000000e+00
1.738281250000000000e+01 0.000000000000000000e+00
1.738671875000000000e+01 0.000000000000000000e+00
1.739062500000000000e+01 0.000000000000000000e+00
1.739453125000000000e+01 0.000000000000000000e+00
1.739843750000000000e+01 0.000000000000000000e+00
1.740234375000000000e+01 0.000000000000000000e+00
1.740625000000000000e+01 0.000000000000000000e+00
1.741015625000000000e+01 0.000000000000000000e+00
1.741406250000000000e+01 0.000000000000000000e+00
1.741796875000000000e+01 0.000000000000000000e+00
1.742187500000000000e+01 0.000000000000000000e+00
1.742578125000000000e+01 0.000000000000000000e+00
1.742968750000000000e+01 0.000000000000000000e+00
1.743359375000000000e+01 0.000000000000000000e+00
1.743750000000000000e+01 0.000000000000000000e+00
1.744140625000000000e+01 0.000000000000000000e+00
1.744531250000000000e+01 0.000000000000000000e+00
1.744921875000000000e+01 0.000000000000000000e+00
1.745312500000000000e+01 0.000000000000000000e+00
1.745703125000000000e+01 0.000000000000000000e+00
1.746093750000000000e+01 0.000000000000000000e+00
1.746484375000000000e+01 0.000000000000000000e+00
1.746875000000000000e+01 0.000000000000000000e+00
1.747265625000000000e+01 0.000000000000000000e+00
1.747656250000000000e+01 0.000000000000000000e+00
1.748046875000000000e+01 0.000000000000000000e+00
1.748437500000000000e+01 0.000000000000000000e+00
1.748828125000000000e+01 0.000000000000000000e+00
1.749218750000000000e+01 0.000000000000000000e+00
1.749609375000000000e+01 0.000000000000000000e+00
1.750000000000000000e+01 0.000000000000000000e+00
1.750390625000000000e+01 0.000000000000000000e+00
1.750781250000000000e+01 0.000000000000000000e+00
1.751171875000000000e+01 0.000000000000000000e+00
1.751562500000000000e+01 0.000000000000000000e+00
1.751953125000000000e+01 0.000000000000000000e+00
1.752343750000000000e+01 0.000000000000000000e+00
1.752734375000000000e+01 0.000000000000000000e+00
1.753125000000000000e+01 0.000000000000000000e+00
1.753515625000000000e+01 0.000000000000000000e+00
1.753906250000000000e+01 0.000000000000000000e+00
1.754296875000000000e+01 0.000000000000000000e+00
1.754687500000000000e+01 0.000000000000000000e+00
1.755078125000000000e+01 0.000000000000000000e+00
1.755468750000000000e+01 0.000000000000000000e+00
1.755859375000000000e+01 0.000000000000000000e+00
1.756250000000000000e+01 0.000000000000000000e+00
1.756640625000000000e+01 0.000000000000000000e+00
1.757031250000000000e+01 0.000000000000000000e+00
1.757421875000000000e+01 0.000000000000000000e+00
1.757812500000000000e+01 0.000000000000000000e+00
1.758203125000000000e+01 0.000000000000000000e+00
1.758593750000000000e+01 0.000000000000000000e+00
1.758984375000000000e+01 0.000000000000000000e+00
1.759375000000000000e+01 0.000000000000000000e+00
1.759765625000000000e+01 0.000000000000000000e+00
1.760156250000000000e+01 0.000000000000000000e+00
1.760546875000000000e+01 0.000000000000000000e+00
1.760937500000000000e+01 0.000000000000000000e+00
1.761328125000000000e+01 0.000000000000000000e+00
1.761718750000000000e+01 0.000000000000000000e+00
1.762109375000000000e+01 0.000000000000000000e+00
1.762500000000000000e+01 0.000000000000000000e+00
1.762890625000000000e+01 0.000000000000000000e+00
1.763281250000000000e+01 0.000000000000000000e+00
1.763671875000000000e+01 0.000000000000000000e+00
1.764062500000000000e+01 0.000000000000000000e+00
1.764453125000000000e+01 0.000000000000000000e+00
1.764843750000000000e+01 0.000000000000000000e+00
1.765234375000000000e+01 0.000000000000000000e+00
1.765625000000000000e+01 0.000000000000000000e+00
1.766015625000000000e+01 0.000000000000000000e+00
1.766406250000000000e+01 0.000000000000000000e+00
1.766796875000000000e+01 0.000000000000000000e+00
1.767187500000000000e+01 0.000000000000000000e+00
1.767578125000000000e+01 0.000000000000000000e+00
1.767968750000000000e+01 0.000000000000000000e+00
1.768359375000000000e+01 0.000000000000000000e+00
1.768750000000000000e+01 0.000000000000000000e+00
1.769140625000000000e+01 0.000000000000000000e+00
1.769531250000000000e+01 0.000000000000000000e+00
1.769921875000000000e+01 0.000000000000000000e+00
1.770312500000000000e+01 0.000000000000000000e+00
1.770703125000000000e+01 0.000000000000000000e+00
1.771093750000000000e+01 0.000000000000000000e+00
1.771484375000000000e+01 0.000000000000000000e+00
1.771875000000000000e+01 0.000000000000000000e+00
1.772265625000000000e+01 0.000000000000000000e+00
1.772656250000000000e+01 0.000000000000000000e+00
1.773046875000000000e+01 0.000000000000000000e+00
1.773437500000000000e+01 0.000000000000000000e+00
1.773828125000000000e+01 0.000000000000000000e+00
1.774218750000000000e+01 0.000000000000000000e+00
1.774609375000000000e+01 0.000000000000000000e+00
1.775000000000000000e+01 0.000000000000000000e+00
1.775390625000000000e+01 0.000000000000000000e+00
1.775781250000000000e+01 0.000000000000000000e+00
1.776171875000000000e+01 0.000000000000000000e+00
1.776562500000000000e+01 0.000000000000000000e+00
1.776953125000000000e+01 0.000000000000000000e+00
1.777343750000000000e+01 0.000000000000000000e+00
1.777734375000000000e+01 0.000000000000000000e+00
1.778125000000000000e+01 0.000000000000000000e+00
1.778515625000000000e+01 0.000000000000000000e+00
1.778906250000000000e+01 0.000000000000000000e+00
1.779296875000000000e+01 0.000000000000000000e+00
1.779687500000000000e+01 0.000000000000000000e+00
1.780078125000000000e+01 0.000000000000000000e+00
1.780468750000000000e+01 0.000000000000000000e+00
1.780859375000000000e+01 0.000000000000000000e+00
1.781250000000000000e+01 0.000000000000000000e+00
1.781640625000000000e+01 0.000000000000000000e+00
1.782031250000000000e+01 0.000000000000000000e+00
1.782421875000000000e+01 0.000000000000000000e+00
1.782812500000000000e+01 0.000000000000000000e+00
1.783203125000000000e+01 0.000000000000000000e+00
1.783593750000000000e+01 0.000000000000000000e+00
1.783984375000000000e+01 0.000000000000000000e+00
1.784375000000000000e+01 0.000000000000000000e+00
1.784765625000000000e+01 0.000000000000000000e+00
1.785156250000000000e+01 0.000000000000000000e+00
1.785546875000000000e+01 0.000000000000000000e+00
1.785937500000000000e+01 0.000000000000000000e+00
1.786328125000000000e+01 0.000000000000000000e+00
1.786718750000000000e+01 0.000000000000000000e+00
1.787109375000000000e+01 0.000000000000000000e+00
1.787500000000000000e+01 0.000000000000000000e+00
1.787890625000000000e+01 0.000000000000000000e+00
1.788281250000000000e+01 0.000000000000000000e+00
1.788671875000000000e+01 0.000000000000000000e+00
1.789062500000000000e+01 0.000000000000000000e+00
1.789453125000000000e+01 0.000000000000000000e+00
1.789843750000000000e+01 0.000000000000000000e+00
1.790234375000000000e+01 0.000000000000000000e+00
1.790625000000000000e+01 0.000000000000000000e+00
1.791015625000000000e+01 0.000000000000000000e+00
1.791406250000000000e+01 0.000000000000000000e+00
1.791796875000000000e+01 0.000000000000000000e+00
1.792187500000000000e+01 0.000000000000000000e+00
1.792578125000000000e+01 0.000000000000000000e+00
1.792968750000000000e+01 0.000000000000000000e+00
1.793359375000000000e+01 0.000000000000000000e+00
1.793750000000000000e+01 0.000000000000000000e+00
1.794140625000000000e+01 0.000000000000000000e+00
1.794531250000000000e+01 0.000000000000000000e+00
1.794921875000000000e+01 0.000000000000000000e+00
1.795312500000000000e+01 0.000000000000000000e+00
1.795703125000000000e+01 0.000000000000000000e+00
1.796093750000000000e+01 0.000000000000000000e+00
1.796484375000000000e+01 0.000000000000000000e+00
1.796875000000000000e+01 0.000000000000000000e+00
1.797265625000000000e+01 0.000000000000000000e+00
1.797656250000000000e+01 0.000000000000000000e+00
1.798046875000000000e+01 0.000000000000000000e+00
1.798437500000000000e+01 0.000000000000000000e+00
1.798828125000000000e+01 0.000000000000000000e+00
1.799218750000000000e+01 0.000000000000000000e+00
1.799609375000000000e+01 0.000000000000000000e+00
1.800000000000000000e+01 0.000000000000000000e+00
1.800390625000000000e+01 0.000000000000000000e+00
1.800781250000000000e+01 0.000000000000000000e+00
1.801171875000000000e+01 0.000000000000000000e+00
1.801562500000000000e+01 0.000000000000000000e+00
1.801953125000000000e+01 0.000000000000000000e+00
1.802343750000000000e+01 0.000000000000000000e+00
1.802734375000000000e+01 0.000000000000000000e+00
1.803125000000000000e+01 0.000000000000000000e+00
1.803515625000000000e+01 0.000000000000000000e+00
1.803906250000000000e+01 0.000000000000000000e+00
1.804296875000000000e+01 0.000000000000000000e+00
1.804687500000000000e+01 0.000000000000000000e+00
1.805078125000000000e+01 0.000000000000000000e+00
1.805468750000000000e+01 0.000000000000000000e+00
1.805859375000000000e+01 0.000000000000000000e+00
1.806250000000000000e+01 0.000000000000000000e+00
1.806640625000000000e+01 0.000000000000000000e+00
1.807031250000000000e+01 0.000000000000000000e+00
1.807421875000000000e+01 0.000000000000000000e+00
1.807812500000000000e+01 0.000000000000000000e+00
1.808203125000000000e+01 0.000000000000000000e+00
1.808593750000000000e+01 0.000000000000000000e+00
1.808984375000000000e+01 0.000000000000000000e+00
1.809375000000000000e+01 0.000000000000000000e+00
1.809765625000000000e+01 0.000000000000000000e+00
1.810156250000000000e+01 0.000000000000000000e+00
1.810546875000000000e+01 0.000000000000000000e+00
1.810937500000000000e+01 0.000000000000000000e+00
1.811328125000000000e+01 0.000000000000000000e+00
1.811718750000000000e+01 0.000000000000000000e+00
1.812109375000000000e+01 0.000000000000000000e+00
1.812500000000000000e+01 0.000000000000000000e+00
1.812890625000000000e+01 0.000000000000000000e+00
1.813281250000000000e+01 0.000000000000000000e+00
1.813671875000000000e+01 0.000000000000000000e+00
1.814062500000000000e+01 0.000000000000000000e+00
1.814453125000000000e+01 0.000000000000000000e+00
1.814843750000000000e+01 0.000000000000000000e+00
1.815234375000000000e+01 0.000000000000000000e+00
1.815625000000000000e+01 0.000000000000000000e+00
1.816015625000000000e+01 0.000000000000000000e+00
1.816406250000000000e+01 0.000000000000000000e+00
1.816796875000000000e+01 0.000000000000000000e+00
1.817187500000000000e+01 0.000000000000000000e+00
1.817578125000000000e+01 0.000000000000000000e+00
1.817968750000000000e+01 0.000000000000000000e+00
1.818359375000000000e+01 0.000000000000000000e+00
1.818750000000000000e+01 0.000000000000000000e+00
1.819140625000000000e+01 0.000000000000000000e+00
1.819531250000000000e+01 0.000000000000000000e+00
1.819921875000000000e+01 0.000000000000000000e+00
1.820312500000000000e+01 0.000000000000000000e+00
1.820703125000000000e+01 0.000000000000000000e+00
1.821093750000000000e+01 0.000000000000000000e+00
1.821484375000000000e+01 0.000000000000000000e+00
1.821875000000000000e+01 0.000000000000000000e+00
1.822265625000000000e+01 0.000000000000000000e+00
1.822656250000000000e+01 0.000000000000000000e+00
1.823046875000000000e+01 0.000000000000000000e+00
1.823437500000000000e+01 0.000000000000000000e+00
1.823828125000000000e+01 0.000000000000000000e+00
1.824218750000000000e+01 0.000000000000000000e+00
1.824609375000000000e+01 0.000000000000000000e+00
1.825000000000000000e+01 0.000000000000000000e+00
1.825390625000000000e+01 0.000000000000000000e+00
1.825781250000000000e+01 0.000000000000000000e+00
1.826171875000000000e+01 0.000000000000000000e+00
1.826562500000000000e+01 0.000000000000000000e+00
1.826953125000000000e+01 0.000000000000000000e+00
1.827343750000000000e+01 0.000000000000000000e+00
1.827734375000000000e+01 0.000000000000000000e+00
1.828125000000000000e+01 0.000000000000000000e+00
1.828515625000000000e+01 0.000000000000000000e+00
1.828906250000000000e+01 0.000000000000000000e+00
1.829296875000000000e+01 0.000000000000000000e+00
1.829687500000000000e+01 0.000000000000000000e+00
1.830078125000000000e+01 0.000000000000000000e+00
1.830468750000000000e+01 0.000000000000000000e+00
1.830859375000000000e+01 0.000000000000000000e+00
1.831250000000000000e+01 0.000000000000000000e+00
1.831640625000000000e+01 0.000000000000000000e+00
1.832031250000000000e+01 0.000000000000000000e+00
1.832421875000000000e+01 0.000000000000000000e+00
1.832812500000000000e+01 0.000000000000000000e+00
1.833203125000000000e+01 0.000000000000000000e+00
1.833593750000000000e+01 0.000000000000000000e+00
1.833984375000000000e+01 0.000000000000000000e+00
1.834375000000000000e+01 0.000000000000000000e+00
1.834765625000000000e+01 0.000000000000000000e+00
1.835156250000000000e+01 0.000000000000000000e+00
1.835546875000000000e+01 0.000000000000000000e+00
1.835937500000000000e+01 0.000000000000000000e+00
1.836328125000000000e+01 0.000000000000000000e+00
1.836718750000000000e+01 0.000000000000000000e+00
1.837109375000000000e+01 0.000000000000000000e+00
1.837500000000000000e+01 0.000000000000000000e+00
1.837890625000000000e+01 0.000000000000000000e+00
1.838281250000000000e+01 0.000000000000000000e+00
1.838671875000000000e+01 0.000000000000000000e+00
1.839062500000000000e+01 0.000000000000000000e+00
1.839453125000000000e+01 0.000000000000000000e+00
1.839843750000000000e+01 0.000000000000000000e+00
1.840234375000000000e+01 0.000000000000000000e+00
1.840625000000000000e+01 0.000000000000000000e+00
1.841015625000000000e+01 0.000000000000000000e+00
1.841406250000000000e+01 0.000000000000000000e+00
1.841796875000000000e+01 0.000000000000000000e+00
1.842187500000000000e+01 0.000000000000000000e+00
1.842578125000000000e+01 0.000000000000000000e+00
1.842968750000000000e+01 0.000000000000000000e+00
1.843359375000000000e+01 0.000000000000000000e+00
1.843750000000000000e+01 0.000000000000000000e+00
1.844140625000000000e+01 0.000000000000000000e+00
1.844531250000000000e+01 0.000000000000000000e+00
1.844921875000000000e+01 0.000000000000000000e+00
1.845312500000000000e+01 0.000000000000000000e+00
1.845703125000000000e+01 0.000000000000000000e+00
1.846093750000000000e+01 0.000000000000000000e+00
1.846484375000000000e+01 0.000000000000000000e+00
1.846875000000000000e+01 0.000000000000000000e+00
1.847265625000000000e+01 0.000000000000000000e+00
1.847656250000000000e+01 0.000000000000000000e+00
1.848046875000000000e+01 0.000000000000000000e+00
1.848437500000000000e+01 0.000000000000000000e+00
1.848828125000000000e+01 0.000000000000000000e+00
1.849218750000000000e+01 0.000000000000000000e+00
1.849609375000000000e+01 0.000000000000000000e+00
1.850000000000000000e+01 0.000000000000000000e+00
1.850390625000000000e+01 0.000000000000000000e+00
1.850781250000000000e+01 0.000000000000000000e+00
1.851171875000000000e+01 0.000000000000000000e+00
1.851562500000000000e+01 0.000000000000000000e+00
1.851953125000000000e+01 0.000000000000000000e+00
1.852343750000000000e+01 0.000000000000000000e+00
1.852734375000000000e+01 0.000000000000000000e+00
1.853125000000000000e+01 0.000000000000000000e+00
1.853515625000000000e+01 0.000000000000000000e+00
1.853906250000000000e+01 0.000000000000000000e+00
1.854296875000000000e+01 0.000000000000000000e+00
1.854687500000000000e+01 0.000000000000000000e+00
1.855078125000000000e+01 0.000000000000000000e+00
1.855468750000000000e+01 0.000000000000000000e+00
1.855859375000000000e+01 0.000000000000000000e+00
1.856250000000000000e+01 0.000000000000000000e+00
1.856640625000000000e+01 0.000000000000000000e+00
1.857031250000000000e+01 0.000000000000000000e+00
1.857421875000000000e+01 0.000000000000000000e+00
1.857812500000000000e+01 0.000000000000000000e+00
1.858203125000000000e+01 0.000000000000000000e+00
1.858593750000000000e+01 0.000000000000000000e+00
1.858984375000000000e+01 0.000000000000000000e+00
1.859375000000000000e+01 0.000000000000000000e+00
1.859765625000000000e+01 0.000000000000000000e+00
1.860156250000000000e+01 0.000000000000000000e+00
1.860546875000000000e+01 0.000000000000000000e+00
1.860937500000000000e+01 0.000000000000000000e+00
1.861328125000000000e+01 0.000000000000000000e+00
1.861718750000000000e+01 0.000000000000000000e+00
1.862109375000000000e+01 0.000000000000000000e+00
1.862500000000000000e+01 0.000000000000000000e+00
1.862890625000000000e+01 0.000000000000000000e+00
1.863281250000000000e+01 0.000000000000000000e+00
1.863671875000000000e+01 0.000000000000000000e+00
1.864062500000000000e+01 0.000000000000000000e+00
1.864453125000000000e+01 0.000000000000000000e+00
1.864843750000000000e+01 0.000000000000000000e+00
1.865234375000000000e+01 0.000000000000000000e+00
1.865625000000000000e+01 0.000000000000000000e+00
1.866015625000000000e+01 0.000000000000000000e+00
1.866406250000000000e+01 0.000000000000000000e+00
1.866796875000000000e+01 0.000000000000000000e+00
1.867187500000000000e+01 0.000000000000000000e+00
1.867578125000000000e+01 0.000000000000000000e+00
1.867968750000000000e+01 0.000000000000000000e+00
1.868359375000000000e+01 0.000000000000000000e+00
1.868750000000000000e+01 0.000000000000000000e+00
1.869140625000000000e+01 0.000000000000000000e+00
1.869531250000000000e+01 0.000000000000000000e+00
1.869921875000000000e+01 0.000000000000000000e+00
1.870312500000000000e+01 0.000000000000000000e+00
1.870703125000000000e+01 0.000000000000000000e+00
1.871093750000000000e+01 0.000000000000000000e+00
1.871484375000000000e+01 0.000000000000000000e+00
1.871875000000000000e+01 0.000000000000000000e+00
1.872265625000000000e+01 0.000000000000000000e+00
1.872656250000000000e+01 0.000000000000000000e+00
1.873046875000000000e+01 0.000000000000000000e+00
1.873437500000000000e+01 0.000000000000000000e+00
1.873828125000000000e+01 0.000000000000000000e+00
1.874218750000000000e+01 0.000000000000000000e+00
1.874609375000000000e+01 0.000000000000000000e+00
1.875000000000000000e+01 0.000000000000000000e+00
1.875390625000000000e+01 0.000000000000000000e+00
1.875781250000000000e+01 0.000000000000000000e+00
1.876171875000000000e+01 0.000000000000000000e+00
1.876562500000000000e+01 0.000000000000000000e+00
1.876953125000000000e+01 0.000000000000000000e+00
1.877343750000000000e+01 0.000000000000000000e+00
1.877734375000000000e+01 0.000000000000000000e+00
1.878125000000000000e+01 0.000000000000000000e+00
1.878515625000000000e+01 0.000000000000000000e+00
1.878906250000000000e+01 0.000000000000000000e+00
1.879296875000000000e+01 0.000000000000000000e+00
1.879687500000000000e+01 0.000000000000000000e+00
1.880078125000000000e+01 0.000000000000000000e+00
1.880468750000000000e+01 0.000000000000000000e+00
1.880859375000000000e+01 0.000000000000000000e+00
1.881250000000000000e+01 0.000000000000000000e+00
1.881640625000000000e+01 0.000000000000000000e+00
1.882031250000000000e+01 0.000000000000000000e+00
1.882421875000000000e+01 0.000000000000000000e+00
1.882812500000000000e+01 0.000000000000000000e+00
1.883203125000000000e+01 0.000000000000000000e+00
1.883593750000000000e+01 0.000000000000000000e+00
1.883984375000000000e+01 0.000000000000000000e+00
1.884375000000000000e+01 0.000000000000000000e+00
1.884765625000000000e+01 0.000000000000000000e+00
1.885156250000000000e+01 0.000000000000000000e+00
1.885546875000000000e+01 0.000000000000000000e+00
1.885937500000000000e+01 0.000000000000000000e+00
1.886328125000000000e+01 0.000000000000000000e+00
1.886718750000000000e+01 0.000000000000000000e+00
1.887109375000000000e+01 0.000000000000000000e+00
1.887500000000000000e+01 0.000000000000000000e+00
1.887890625000000000e+01 0.000000000000000000e+00
1.888281250000000000e+01 0.000000000000000000e+00
1.888671875000000000e+01 0.000000000000000000e+00
1.889062500000000000e+01 0.000000000000000000e+00
1.889453125000000000e+01 0.000000000000000000e+00
1.889843750000000000e+01 0.000000000000000000e+00
1.890234375000000000e+01 0.000000000000000000e+00
1.890625000000000000e+01 0.000000000000000000e+00
1.891015625000000000e+01 0.000000000000000000e+00
1.891406250000000000e+01 0.000000000000000000e+00
1.891796875000000000e+01 0.000000000000000000e+00
1.892187500000000000e+01 0.000000000000000000e+00
1.892578125000000000e+01 0.000000000000000000e+00
1.892968750000000000e+01 0.000000000000000000e+00
1.893359375000000000e+01 0.000000000000000000e+00
1.893750000000000000e+01 0.000000000000000000e+00
1.894140625000000000e+01 0.000000000000000000e+00
1.894531250000000000e+01 0.000000000000000000e+00
1.894921875000000000e+01 0.000000000000000000e+00
1.895312500000000000e+01 0.000000000000000000e+00
1.895703125000000000e+01 0.000000000000000000e+00
1.896093750000000000e+01 0.000000000000000000e+00
1.896484375000000000e+01 0.000000000000000000e+00
1.896875000000000000e+01 0.000000000000000000e+00
1.897265625000000000e+01 0.000000000000000000e+00
1.897656250000000000e+01 0.000000000000000000e+00
1.898046875000000000e+01 0.000000000000000000e+00
1.898437500000000000e+01 0.000000000000000000e+00
1.898828125000000000e+01 0.000000000000000000e+00
1.899218750000000000e+01 0.000000000000000000e+00
1.899609375000000000e+01 0.000000000000000000e+00
1.900000000000000000e+01 0.000000000000000000e+00
1.900390625000000000e+01 0.000000000000000000e+00
1.900781250000000000e+01 0.000000000000000000e+00
1.901171875000000000e+01 0.000000000000000000e+00
1.901562500000000000e+01 0.000000000000000000e+00
1.901953125000000000e+01 0.000000000000000000e+00
1.902343750000000000e+01 0.000000000000000000e+00
1.902734375000000000e+01 0.000000000000000000e+00
1.903125000000000000e+01 0.000000000000000000e+00
1.903515625000000000e+01 0.000000000000000000e+00
1.903906250000000000e+01 0.000000000000000000e+00
1.904296875000000000e+01 0.000000000000000000e+00
1.904687500000000000e+01 0.000000000000000000e+00
1.905078125000000000e+01 0.000000000000000000e+00
1.905468750000000000e+01 0.000000000000000000e+00
1.905859375000000000e+01 0.000000000000000000e+00
1.906250000000000000e+01 0.000000000000000000e+00
1.906640625000000000e+01 0.000000000000000000e+00
1.907031250000000000e+01 0.000000000000000000e+00
1.907421875000000000e+01 0.000000000000000000e+00
1.907812500000000000e+01 0.000000000000000000e+00
1.908203125000000000e+01 0.000000000000000000e+00
1.908593750000000000e+01 0.000000000000000000e+00
1.908984375000000000e+01 0.000000000000000000e+00
1.909375000000000000e+01 0.000000000000000000e+00
1.909765625000000000e+01 0.000000000000000000e+00
1.910156250000000000e+01 0.000000000000000000e+00
1.910546875000000000e+01 0.000000000000000000e+00
1.910937500000000000e+01 0.000000000000000000e+00
1.911328125000000000e+01 0.000000000000000000e+00
1.911718750000000000e+01 0.000000000000000000e+00
1.912109375000000000e+01 0.000000000000000000e+00
1.912500000000000000e+01 0.000000000000000000e+00
1.912890625000000000e+01 0.000000000000000000e+00
1.913281250000000000e+01 0.000000000000000000e+00
1.913671875000000000e+01 0.000000000000000000e+00
1.914062500000000000e+01 0.000000000000000000e+00
1.914453125000000000e+01 0.000000000000000000e+00
1.914843750000000000e+01 0.000000000000000000e+00
1.915234375000000000e+01 0.000000000000000000e+00
1.915625000000000000e+01 0.000000000000000000e+00
1.916015625000000000e+01 0.000000000000000000e+00
1.916406250000000000e+01 0.000000000000000000e+00
1.916796875000000000e+01 0.000000000000000000e+00
1.917187500000000000e+01 0.000000000000000000e+00
1.917578125000000000e+01 0.000000000000000000e+00
1.917968750000000000e+01 0.000000000000000000e+00
1.918359375000000000e+01 0.000000000000000000e+00
1.918750000000000000e+01 0.000000000000000000e+00
1.919140625000000000e+01 0.000000000000000000e+00
1.919531250000000000e+01 0.000000000000000000e+00
1.919921875000000000e+01 0.000000000000000000e+00
1.920312500000000000e+01 0.000000000000000000e+00
1.920703125000000000e+01 0.000000000000000000e+00
1.921093750000000000e+01 0.000000000000000000e+00
1.921484375000000000e+01 0.000000000000000000e+00
1.921875000000000000e+01 0.000000000000000000e+00
1.922265625000000000e+01 0.000000000000000000e+00
1.922656250000000000e+01 0.000000000000000000e+00
1.923046875000000000e+01 0.000000000000000000e+00
1.923437500000000000e+01 0.000000000000000000e+00
1.923828125000000000e+01 0.000000000000000000e+00
1.924218750000000000e+01 0.000000000000000000e+00
1.924609375000000000e+01 0.000000000000000000e+00
1.925000000000000000e+01 0.000000000000000000e+00
1.925390625000000000e+01 0.000000000000000000e+00
1.925781250000000000e+01 0.000000000000000000e+00
1.926171875000000000e+01 0.000000000000000000e+00
1.926562500000000000e+01 0.000000000000000000e+00
1.926953125000000000e+01 0.000000000000000000e+00
1.927343750000000000e+01 0.000000000000000000e+00
1.927734375000000000e+01 0.000000000000000000e+00
1.928125000000000000e+01 0.000000000000000000e+00
1.928515625000000000e+01 0.000000000000000000e+00
1.928906250000000000e+01 0.000000000000000000e+00
1.929296875000000000e+01 0.000000000000000000e+00
1.929687500000000000e+01 0.000000000000000000e+00
1.930078125000000000e+01 0.000000000000000000e+00
1.930468750000000000e+01 0.000000000000000000e+00
1.930859375000000000e+01 0.000000000000000000e+00
1.931250000000000000e+01 0.000000000000000000e+00
1.931640625000000000e+01 0.000000000000000000e+00
1.932031250000000000e+01 0.000000000000000000e+00
1.932421875000000000e+01 0.000000000000000000e+00
1.932812500000000000e+01 0.000000000000000000e+00
1.933203125000000000e+01 0.000000000000000000e+00
1.933593750000000000e+01 0.000000000000000000e+00
1.933984375000000000e+01 0.000000000000000000e+00
1.934375000000000000e+01 0.000000000000000000e+00
1.934765625000000000e+01 0.000000000000000000e+00
1.935156250000000000e+01 0.000000000000000000e+00
1.935546875000000000e+01 0.000000000000000000e+00
1.935937500000000000e+01 0.000000000000000000e+00
1.936328125000000000e+01 0.000000000000000000e+00
1.936718750000000000e+01 0.000000000000000000e+00
1.937109375000000000e+01 0.000000000000000000e+00
1.937500000000000000e+01 0.000000000000000000e+00
1.937890625000000000e+01 0.000000000000000000e+00
1.938281250000000000e+01 0.000000000000000000e+00
1.938671875000000000e+01 0.000000000000000000e+00
1.939062500000000000e+01 0.000000000000000000e+00
1.939453125000000000e+01 0.000000000000000000e+00
1.939843750000000000e+01 0.000000000000000000e+00
1.940234375000000000e+01 0.000000000000000000e+00
1.940625000000000000e+01 0.000000000000000000e+00
1.941015625000000000e+01 0.000000000000000000e+00
1.941406250000000000e+01 0.000000000000000000e+00
1.941796875000000000e+01 0.000000000000000000e+00
1.942187500000000000e+01 0.000000000000000000e+00
1.942578125000000000e+01 0.000000000000000000e+00
1.942968750000000000e+01 0.000000000000000000e+00
1.943359375000000000e+01 0.000000000000000000e+00
1.943750000000000000e+01 0.000000000000000000e+00
1.944140625000000000e+01 0.000000000000000000e+00
1.944531250000000000e+01 0.000000000000000000e+00
1.944921875000000000e+01 0.000000000000000000e+00
1.945312500000000000e+01 0.000000000000000000e+00
1.945703125000000000e+01 0.000000000000000000e+00
1.946093750000000000e+01 0.000000000000000000e+00
1.946484375000000000e+01 0.000000000000000000e+00
1.946875000000000000e+01 0.000000000000000000e+00
1.947265625000000000e+01 0.000000000000000000e+00
1.947656250000000000e+01 0.000000000000000000e+00
1.948046875000000000e+01 0.000000000000000000e+00
1.948437500000000000e+01 0.000000000000000000e+00
1.948828125000000000e+01 0.000000000000000000e+00
1.949218750000000000e+01 0.000000000000000000e+00
1.949609375000000000e+01 0.000000000000000000e+00
1.950000000000000000e+01 0.000000000000000000e+00
1.950390625000000000e+01 0.000000000000000000e+00
1.950781250000000000e+01 0.000000000000000000e+00
1.951171875000000000e+01 0.000000000000000000e+00
1.951562500000000000e+01 0.000000000000000000e+00
1.951953125000000000e+01 0.000000000000000000e+00
1.952343750000000000e+01 0.000000000000000000e+00
1.952734375000000000e+01 0.000000000000000000e+00
1.953125000000000000e+01 0.000000000000000000e+00
1.953515625000000000e+01 0.000000000000000000e+00
1.953906250000000000e+01 0.000000000000000000e+00
1.954296875000000000e+01 0.000000000000000000e+00
1.954687500000000000e+01 0.000000000000000000e+00
1.955078125000000000e+01 0.000000000000000000e+00
1.955468750000000000e+01 0.000000000000000000e+00
1.955859375000000000e+01 0.000000000000000000e+00
1.956250000000000000e+01 0.000000000000000000e+00
1.956640625000000000e+01 0.000000000000000000e+00
1.957031250000000000e+01 0.000000000000000000e+00
1.957421875000000000e+01 0.000000000000000000e+00
1.957812500000000000e+01 0.000000000000000000e+00
1.958203125000000000e+01 0.000000000000000000e+00
1.958593750000000000e+01 0.000000000000000000e+00
1.958984375000000000e+01 0.000000000000000000e+00
1.959375000000000000e+01 0.000000000000000000e+00
1.959765625000000000e+01 0.000000000000000000e+00
1.960156250000000000e+01 0.000000000000000000e+00
1.960546875000000000e+01 0.000000000000000000e+00
1.960937500000000000e+01 0.000000000000000000e+00
1.961328125000000000e+01 0.000000000000000000e+00
1.961718750000000000e+01 0.000000000000000000e+00
1.962109375000000000e+01 0.000000000000000000e+00
1.962500000000000000e+01 0.000000000000000000e+00
1.962890625000000000e+01 0.000000000000000000e+00
1.963281250000000000e+01 0.000000000000000000e+00
1.963671875000000000e+01 0.000000000000000000e+00
1.964062500000000000e+01 0.000000000000000000e+00
1.964453125000000000e+01 0.000000000000000000e+00
1.964843750000000000e+01 0.000000000000000000e+00
1.965234375000000000e+01 0.000000000000000000e+00
1.965625000000000000e+01 0.000000000000000000e+00
1.966015625000000000e+01 0.000000000000000000e+00
1.966406250000000000e+01 0.000000000000000000e+00
1.966796875000000000e+01 0.000000000000000000e+00
1.967187500000000000e+01 0.000000000000000000e+00
1.967578125000000000e+01 0.000000000000000000e+00
1.967968750000000000e+01 0.000000000000000000e+00
1.968359375000000000e+01 0.000000000000000000e+00
1.968750000000000000e+01 0.000000000000000000e+00
1.969140625000000000e+01 0.000000000000000000e+00
1.969531250000000000e+01 0.000000000000000000e+00
1.969921875000000000e+01 0.000000000000000000e+00
1.970312500000000000e+01 0.000000000000000000e+00
1.970703125000000000e+01 0.000000000000000000e+00
1.971093750000000000e+01 0.000000000000000000e+00
1.971484375000000000e+01 0.000000000000000000e+00
1.971875000000000000e+01 0.000000000000000000e+00
1.972265625000000000e+01 0.000000000000000000e+00
1.972656250000000000e+01 0.000000000000000000e+00
1.973046875000000000e+01 0.000000000000000000e+00
1.973437500000000000e+01 0.000000000000000000e+00
1.973828125000000000e+01 0.000000000000000000e+00
1.974218750000000000e+01 0.000000000000000000e+00
1.974609375000000000e+01 0.000000000000000000e+00
1.975000000000000000e+01 0.000000000000000000e+00
1.975390625000000000e+01 0.000000000000000000e+00
1.975781250000000000e+01 0.000000000000000000e+00
1.976171875000000000e+01 0.000000000000000000e+00
1.976562500000000000e+01 0.000000000000000000e+00
1.976953125000000000e+01 0.000000000000000000e+00
1.977343750000000000e+01 0.000000000000000000e+00
1.977734375000000000e+01 0.000000000000000000e+00
1.978125000000000000e+01 0.000000000000000000e+00
1.978515625000000000e+01 0.000000000000000000e+00
1.978906250000000000e+01 0.000000000000000000e+00
1.979296875000000000e+01 0.000000000000000000e+00
1.979687500000000000e+01 0.000000000000000000e+00
1.980078125000000000e+01 0.000000000000000000e+00
1.980468750000000000e+01 0.000000000000000000e+00
1.980859375000000000e+01 0.000000000000000000e+00
1.981250000000000000e+01 0.000000000000000000e+00
1.981640625000000000e+01 0.000000000000000000e+00
1.982031250000000000e+01 0.000000000000000000e+00
1.982421875000000000e+01 0.000000000000000000e+00
1.982812500000000000e+01 0.000000000000000000e+00
1.983203125000000000e+01 0.000000000000000000e+00
1.983593750000000000e+01 0.000000000000000000e+00
1.983984375000000000e+01 0.000000000000000000e+00
1.984375000000000000e+01 0.000000000000000000e+00
1.984765625000000000e+01 0.000000000000000000e+00
1.985156250000000000e+01 0.000000000000000000e+00
1.985546875000000000e+01 0.000000000000000000e+00
1.985937500000000000e+01 0.000000000000000000e+00
1.986328125000000000e+01 0.000000000000000000e+00
1.986718750000000000e+01 0.000000000000000000e+00
1.987109375000000000e+01 0.000000000000000000e+00
1.987500000000000000e+01 0.000000000000000000e+00
1.987890625000000000e+01 0.000000000000000000e+00
1.988281250000000000e+01 0.000000000000000000e+00
1.988671875000000000e+01 0.000000000000000000e+00
1.989062500000000000e+01 0.000000000000000000e+00
1.989453125000000000e+01 0.000000000000000000e+00
1.989843750000000000e+01 0.000000000000000000e+00
1.990234375000000000e+01 0.000000000000000000e+00
1.990625000000000000e+01 0.000000000000000000e+00
1.991015625000000000e+01 0.000000000000000000e+00
1.991406250000000000e+01 0.000000000000000000e+00
1.991796875000000000e+01 0.000000000000000000e+00
1.992187500000000000e+01 0.000000000000000000e+00
1.992578125000000000e+01 0.000000000000000000e+00
1.992968750000000000e+01 0.000000000000000000e+00
1.993359375000000000e+01 0.000000000000000000e+00
1.993750000000000000e+01 0.000000000000000000e+00
1.994140625000000000e+01 0.000000000000000000e+00
1.994531250000000000e+01 0.000000000000000000e+00
1.994921875000000000e+01 0.000000000000000000e+00
1.995312500000000000e+01 0.000000000000000000e+00
1.995703125000000000e+01 0.000000000000000000e+00
1.996093750000000000e+01 0.000000000000000000e+00
1.996484375000000000e+01 0.000000000000000000e+00
1.996875000000000000e+01 0.000000000000000000e+00
1.997265625000000000e+01 0.000000000000000000e+00
1.997656250000000000e+01 0.000000000000000000e+00
1.998046875000000000e+01 0.000000000000000000e+00
1.998437500000000000e+01 0.000000000000000000e+00
1.998828125000000000e+01 0.000000000000000000e+00
1.999218750000000000e+01 0.000000000000000000e+00
1.999609375000000000e+01 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00
2.000390625000000000e+01 0.000000000000000000e+00
2.000781250000000000e+01 0.000000000000000000e+00
2.001171875000000000e+01 0.000000000000000000e+00
2.001562500000000000e+01 0.000000000000000000e+00
2.001953125000000000e+01 0.000000000000000000e+00
2.002343750000000000e+01 0.000000000000000000e+00
2.002734375000000000e+01 0.000000000000000000e+00
2.003125000000000000e+01 0.000000000000000000e+00
2.003515625000000000e+01 0.000000000000000000e+00
2.003906250000000000e+01 0.000000000000000000e+00
2.004296875000000000e+01 0.000000000000000000e+00
2.004687500000000000e+01 0.000000000000000000e+00
2.005078125000000000e+01 0.000000000000000000e+00
2.005468750000000000e+01 0.000000000000000000e+00
2.005859375000000000e+01 0.000000000000000000e+00
2.006250000000000000e+01 0.000000000000000000e+00
2.006640625000000000e+01 0.000000000000000000e+00
2.007031250000000000e+01 0.000000000000000000e+00
2.007421875000000000e+01 0.000000000000000000e+00
2.007812500000000000e+01 0.000000000000000000e+00
2.008203125000000000e+01 0.000000000000000000e+00
2.008593750000000000e+01 0.000000000000000000e+00
2.008984375000000000e+01 0.000000000000000000e+00
2.009375000000000000e+01 0.000000000000000000e+00
2.009765625000000000e+01 0.000000000000000000e+00
2.010156250000000000e+01 0.000000000000000000e+00
2.010546875000000000e+01 0.000000000000000000e+00
2.010937500000000000e+01 0.000000000000000000e+00
2.011328125000000000e+01 0.000000000000000000e+00
2.011718750000000000e+01 0.000000000000000000e+00
2.012109375000000000e+01 0.000000000000000000e+00
2.012500000000000000e+01 0.000000000000000000e+00
2.012890625000000000e+01 0.000000000000000000e+00
2.013281250000000000e+01 0.000000000000000000e+00
2.013671875000000000e+01 0.000000000000000000e+00
2.014062500000000000e+01 0.000000000000000000e+00
2.014453125000000000e+01 0.000000000000000000e+00
2.014843750000000000e+01 0.000000000000000000e+00
2.015234375000000000e+01 0.000000000000000000e+00
2.015625000000000000e+01 0.000000000000000000e+00
2.016015625000000000e+01 0.000000000000000000e+00
2.016406250000000000e+01 0.000000000000000000e+00
2.016796875000000000e+01 0.000000000000000000e+00
2.017187500000000000e+01 0.000000000000000000e+00
2.017578125000000000e+01 0.000000000000000000e+00
2.017968750000000000e+01 0.000000000000000000e+00
2.018359375000000000e+01 0.000000000000000000e+00
2.018750000000000000e+01 0.000000000000000000e+00
2.019140625000000000e+01 0.000000000000000000e+00
2.019531250000000000e+01 0.000000000000000000e+00
2.019921875000000000e+01 0.000000000000000000e+00
2.020312500000000000e+01 0.000000000000000000e+00
2.020703125000000000e+01 0.000000000000000000e+00
2.021093750000000000e+01 0.000000000000000000e+00
2.021484375000000000e+01 0.000000000000000000e+00
2.021875000000000000e+01 0.000000000000000000e+00
2.022265625000000000e+01 0.000000000000000000e+00
2.022656250000000000e+01 0.000000000000000000e+00
2.023046875000000000e+01 0.000000000000000000e+00
2.023437500000000000e+01 0.000000000000000000e+00
2.023828125000000000e+01 0.000000000000000000e+00
2.024218750000000000e+01 0.000000000000000000e+00
2.024609375000000000e+01 0.000000000000000000e+00
2.025000000000000000e+01 0.000000000000000000e+00
2.025390625000000000e+01 0.000000000000000000e+00
2.025781250000000000e+01 0.000000000000000000e+00
2.026171875000000000e+01 0.000000000000000000e+00
2.026562500000000000e+01 0.000000000000000000e+00
2.026953125000000000e+01 0.000000000000000000e+00
2.027343750000000000e+01 0.000000000000000000e+00
2.027734375000000000e+01 0.000000000000000000e+00
2.028125000000000000e+01 0.000000000000000000e+00
2.028515625000000000e+01 0.000000000000000000e+00
2.028906250000000000e+01 0.000000000000000000e+00
2.029296875000000000e+01 0.000000000000000000e+00
2.029687500000000000e+01 0.000000000000000000e+00
2.030078125000000000e+01 0.000000000000000000e+00
2.030468750000000000e+01 0.000000000000000000e+00
2.030859375000000000e+01 0.000000000000000000e+00
2.031250000000000000e+01 0.000000000000000000e+00
2.031640625000000000e+01 0.000000000000000000e+00
2.032031250000000000e+01 0.000000000000000000e+00
2.032421875000000000e+01 0.000000000000000000e+00
2.032812500000000000e+01 0.000000000000000000e+00
2.033203125000000000e+01 0.000000000000000000e+00
2.033593750000000000e+01 0.000000000000000000e+00
2.033984375000000000e+01 0.000000000000000000e+00
2.034375000000000000e+01 0.000000000000000000e+00
2.034765625000000000e+01 0.000000000000000000e+00
2.035156250000000000e+01 0.000000000000000000e+00
2.035546875000000000e+01 0.000000000000000000e+00
2.035937500000000000e+01 0.000000000000000000e+00
2.036328125000000000e+01 0.000000000000000000e+00
2.036718750000000000e+01 0.000000000000000000e+00
2.037109375000000000e+01 0.000000000000000000e+00
2.037500000000000000e+01 0.000000000000000000e+00
2.037890625000000000e+01 0.000000000000000000e+00
2.038281250000000000e+01 0.000000000000000000e+00
2.038671875000000000e+01 0.000000000000000000e+00
2.039062500000000000e+01 0.000000000000000000e+00
2.039453125000000000e+01 0.000000000000000000e+00
2.039843750000000000e+01 0.000000000000000000e+00
2.040234375000000000e+01 0.000000000000000000e+00
2.040625000000000000e+01 0.000000000000000000e+00
2.041015625000000000e+01 0.000000000000000000e+00
2.041406250000000000e+01 0.000000000000000000e+00
2.041796875000000000e+01 0.000000000000000000e+00
2.042187500000000000e+01 0.000000000000000000e+00
2.042578125000000000e+01 0.000000000000000000e+00
2.042968750000000000e+01 0.000000000000000000e+00
2.043359375000000000e+01 0.000000000000000000e+00
2.043750000000000000e+01 0.000000000000000000e+00
2.044140625000000000e+01 0.000000000000000000e+00
2.044531250000000000e+01 0.000000000000000000e+00
2.044921875000000000e+01 0.000000000000000000e+00
2.045312500000000000e+01 0.000000000000000000e+00
2.045703125000000000e+01 0.000000000000000000e+00
2.046093750000000000e+01 0.000000000000000000e+00
2.046484375000000000e+01 0.000000000000000000e+00
2.046875000000000000e+01 0.000000000000000000e+00
2.047265625000000000e+01 0.000000000000000000e+00
2.047656250000000000e+01 0.000000000000000000e+00
2.048046875000000000e+01 0.000000000000000000e+00
2.048437500000000000e+01 0.000000000000000000e+00
2.048828125000000000e+01 0.000000000000000000e+00
2.049218750000000000e+01 0.000000000000000000e+00
2.049609375000000000e+01 0.000000000000000000e+00
2.050000000000000000e+01 0.000000000000000000e+00
2.050390625000000000e+01 0.000000000000000000e+00
2.050781250000000000e+01 0.000000000000000000e+00
2.051171875000000000e+01 0.000000000000000000e+00
2.051562500000000000e+01 0.000000000000000000e+00
2.051953125000000000e+01 0.000000000000000000e+00
2.052343750000000000e+01 0.000000000000000000e+00
2.052734375000000000e+01 0.000000000000000000e+00
2.053125000000000000e+01 0.000000000000000000e+00
2.053515625000000000e+01 0.000000000000000000e+00
2.053906250000000000e+01 0.000000000000000000e+00
2.054296875000000000e+01 0.000000000000000000e+00
2.054687500000000000e+01 0.000000000000000000e+00
2.055078125000000000e+01 0.000000000000000000e+00
2.055468750000000000e+01 0.000000000000000000e+00
2.055859375000000000e+01 0.000000000000000000e+00
2.056250000000000000e+01 0.000000000000000000e+00
2.056640625000000000e+01 0.000000000000000000e+00
2.057031250000000000e+01 0.000000000000000000e+00
2.057421875000000000e+01 0.000000000000000000e+00
2.057812500000000000e+01 0.000000000000000000e+00
2.058203125000000000e+01 0.000000000000000000e+00
2.058593750000000000e+01 0.000000000000000000e+00
2.058984375000000000e+01 0.000000000000000000e+00
2.059375000000000000e+01 0.000000000000000000e+00
2.059765625000000000e+01 0.000000000000000000e+00
2.060156250000000000e+01 0.000000000000000000e+00
2.060546875000000000e+01 0.000000000000000000e+00
2.060937500000000000e+01 0.000000000000000000e+00
2.061328125000000000e+01 0.000000000000000000e+00
2.061718750000000000e+01 0.000000000000000000e+00
2.062109375000000000e+01 0.000000000000000000e+00
2.062500000000000000e+01 0.000000000000000000e+00
2.062890625000000000e+01 0.000000000000000000e+00
2.063281250000000000e+01 0.000000000000000000e+00
2.063671875000000000e+01 0.000000000000000000e+00
2.064062500000000000e+01 0.000000000000000000e+00
2.064453125000000000e+01 0.000000000000000000e+00
2.064843750000000000e+01 0.000000000000000000e+00
2.065234375000000000e+01 0.000000000000000000e+00
2.065625000000000000e+01 0.000000000000000000e+00
2.066015625000000000e+01 0.000000000000000000e+00
2.066406250000000000e+01 0.000000000000000000e+00
2.066796875000000000e+01 0.000000000000000000e+00
2.067187500000000000e+01 0.000000000000000000e+00
2.067578125000000000e+01 0.000000000000000000e+00
2.067968750000000000e+01 0.000000000000000000e+00
2.068359375000000000e+01 0.000000000000000000e+00
2.068750000000000000e+01 0.000000000000000000e+00
2.069140625000000000e+01 0.000000000000000000e+00
2.069531250000000000e+01 0.000000000000000000e+00
2.069921875000000000e+01 0.000000000000000000e+00
2.070312500000000000e+01 0.000000000000000000e+00
2.070703125000000000e+01 0.000000000000000000e+00
2.071093750000000000e+01 0.000000000000000000e+00
2.071484375000000000e+01 0.000000000000000000e+00
2.071875000000000000e+01 0.000000000000000000e+00
2.072265625000000000e+01 0.000000000000000000e+00
2.072656250000000000e+01 0.000000000000000000e+00
2.073046875000000000e+01 0.000000000000000000e+00
2.073437500000000000e+01 0.000000000000000000e+00
2.073828125000000000e+01 0.000000000000000000e+00
2.074218750000000000e+01 0.000000000000000000e+00
2.074609375000000000e+01 0.000000000000000000e+00
2.075000000000000000e+01 0.000000000000000000e+00
2.075390625000000000e+01 0.000000000000000000e+00
2.075781250000000000e+01 0.000000000000000000e+00
2.076171875000000000e+01 0.000000000000000000e+00
2.076562500000000000e+01 0.000000000000000000e+00
2.076953125000000000e+01 0.000000000000000000e+00
2.077343750000000000e+01 0.000000000000000000e+00
2.077734375000000000e+01 0.000000000000000000e+00
2.078125000000000000e+01 0.000000000000000000e+00
2.078515625000000000e+01 0.000000000000000000e+00
2.078906250000000000e+01 0.000000000000000000e+00
2.079296875000000000e+01 0.000000000000000000e+00
2.079687500000000000e+01 0.000000000000000000e+00
2.080078125000000000e+01 0.000000000000000000e+00
2.080468750000000000e+01 0.000000000000000000e+00
2.080859375000000000e+01 0.000000000000000000e+00
2.081250000000000000e+01 0.000000000000000000e+00
2.081640625000000000e+01 0.000000000000000000e+00
2.082031250000000000e+01 0.000000000000000000e+00
2.082421875000000000e+01 0.000000000000000000e+00
2.082812500000000000e+01 0.000000000000000000e+00
2.083203125000000000e+01 0.000000000000000000e+00
2.083593750000000000e+01 0.000000000000000000e+00
2.083984375000000000e+01 0.000000000000000000e+00
2.084375000000000000e+01 0.000000000000000000e+00
2.084765625000000000e+01 0.000000000000000000e+00
2.085156250000000000e+01 0.000000000000000000e+00
2.085546875000000000e+01 0.000000000000000000e+00
2.085937500000000000e+01 0.000000000000000000e+00
2.086328125000000000e+01 0.000000000000000000e+00
2.086718750000000000e+01 0.000000000000000000e+00
2.087109375000000000e+01 0.000000000000000000e+00
2.087500000000000000e+01 0.000000000000000000e+00
2.087890625000000000e+01 0.000000000000000000e+00
2.088281250000000000e+01 0.000000000000000000e+00
2.088671875000000000e+01 0.000000000000000000e+00
2.089062500000000000e+01 0.000000000000000000e+00
2.089453125000000000e+01 0.000000000000000000e+00
2.089843750000000000e+01 0.000000000000000000e+00
2.090234375000000000e+01 0.000000000000000000e+00
2.090625000000000000e+01 0.000000000000000000e+00
2.091015625000000000e+01 0.000000000000000000e+00
2.091406250000000000e+01 0.000000000000000000e+00
2.091796875000000000e+01 0.000000000000000000e+00
2.092187500000000000e+01 0.000000000000000000e+00
2.092578125000000000e+01 0.000000000000000000e+00
2.092968750000000000e+01 0.000000000000000000e+00
2.093359375000000000e+01 0.000000000000000000e+00
2.093750000000000000e+01 0.000000000000000000e+00
2.094140625000000000e+01 0.000000000000000000e+00
2.094531250000000000e+01 0.000000000000000000e+00
2.094921875000000000e+01 0.000000000000000000e+00
2.095312500000000000e+01 0.000000000000000000e+00
2.095703125000000000e+01 0.000000000000000000e+00
2.096093750000000000e+01 0.000000000000000000e+00
2.096484375000000000e+01 0.000000000000000000e+00
2.096875000000000000e+01 0.000000000000000000e+00
2.097265625000000000e+01 0.000000000000000000e+00
2.097656250000000000e+01 0.000000000000000000e+00
2.098046875000000000e+01 0.000000000000000000e+00
2.098437500000000000e+01 0.000000000000000000e+00
2.098828125000000000e+01 0.000000000000000000e+00
2.099218750000000000e+01 0.000000000000000000e+00
2.099609375000000000e+01 0.000000000000000000e+00
2.100000000000000000e+01 0.000000000000000000e+00
2.100390625000000000e+01 0.000000000000000000e+00
2.100781250000000000e+01 0.000000000000000000e+00
2.101171875000000000e+01 0.000000000000000000e+00
2.101562500000000000e+01 0.000000000000000000e+00
2.101953125000000000e+01 0.000000000000000000e+00
2.102343750000000000e+01 0.000000000000000000e+00
2.102734375000000000e+01 0.000000000000000000e+00
2.103125000000000000e+01 0.000000000000000000e+00
2.103515625000000000e+01 0.000000000000000000e+00
2.103906250000000000e+01 0.000000000000000000e+00
2.104296875000000000e+01 0.000000000000000000e+00
2.104687500000000000e+01 0.000000000000000000e+00
2.105078125000000000e+01 0.000000000000000000e+00
2.105468750000000000e+01 0.000000000000000000e+00
2.105859375000000000e+01 0.000000000000000000e+00
2.106250000000000000e+01 0.000000000000000000e+00
2.106640625000000000e+01 0.000000000000000000e+00
2.107031250000000000e+01 0.000000000000000000e+00
2.107421875000000000e+01 0.000000000000000000e+00
2.107812500000000000e+01 0.000000000000000000e+00
2.108203125000000000e+01 0.000000000000000000e+00
2.108593750000000000e+01 0.000000000000000000e+00
2.108984375000000000e+01 0.000000000000000000e+00
2.109375000000000000e+01 0.000000000000000000e+00
2.109765625000000000e+01 0.000000000000000000e+00
2.110156250000000000e+01 0.000000000000000000e+00
2.110546875000000000e+01 0.000000000000000000e+00
2.110937500000000000e+01 0.000000000000000000e+00
2.111328125000000000e+01 0.000000000000000000e+00
2.111718750000000000e+01 0.000000000000000000e+00
2.112109375000000000e+01 0.000000000000000000e+00
2.112500000000000000e+01 0.000000000000000000e+00
2.112890625000000000e+01 0.000000000000000000e+00
2.113281250000000000e+01 0.000000000000000000e+00
2.113671875000000000e+01 0.000000000000000000e+00
2.114062500000000000e+01 0.000000000000000000e+00
2.114453125000000000e+01 0.000000000000000000e+00
2.114843750000000000e+01 0.000000000000000000e+00
2.115234375000000000e+01 0.000000000000000000e+00
2.115625000000000000e+01 0.000000000000000000e+00
2.116015625000000000e+01 0.000000000000000000e+00
2.116406250000000000e+01 0.000000000000000000e+00
2.116796875000000000e+01 0.000000000000000000e+00
2.117187500000000000e+01 0.000000000000000000e+00
2.117578125000000000e+01 0.000000000000000000e+00
2.117968750000000000e+01 0.000000000000000000e+00
2.118359375000000000e+01 0.000000000000000000e+00
2.118750000000000000e+01 0.000000000000000000e+00
2.119140625000000000e+01 0.000000000000000000e+00
2.119531250000000000e+01 0.000000000000000000e+00
2.119921875000000000e+01 0.000000000000000000e+00
2.120312500000000000e+01 0.000000000000000000e+00
2.120703125000000000e+01 0.000000000000000000e+00
2.121093750000000000e+01 0.000000000000000000e+00
2.121484375000000000e+01 0.000000000000000000e+00
2.121875000000000000e+01 0.000000000000000000e+00
2.122265625000000000e+01 0.000000000000000000e+00
2.122656250000000000e+01 0.000000000000000000e+00
2.123046875000000000e+01 0.000000000000000000e+00
2.123437500000000000e+01 0.000000000000000000e+00
2.123828125000000000e+01 0.000000000000000000e+00
2.124218750000000000e+01 0.000000000000000000e+00
2.124609375000000000e+01 0.000000000000000000e+00
2.125000000000000000e+01 0.000000000000000000e+00
2.125390625000000000e+01 0.000000000000000000e+00
2.125781250000000000e+01 0.000000000000000000e+00
2.126171875000000000e+01 0.000000000000000000e+00
2.126562500000000000e+01 0.000000000000000000e+00
2.126953125000000000e+01 0.000000000000000000e+00
2.127343750000000000e+01 0.000000000000000000e+00
2.127734375000000000e+01 0.000000000000000000e+00
2.128125000000000000e+01 0.000000000000000000e+00
2.128515625000000000e+01 0.000000000000000000e+00
2.128906250000000000e+01 0.000000000000000000e+00
2.129296875000000000e+01 0.000000000000000000e+00
2.129687500000000000e+01 0.000000000000000000e+00
2.130078125000000000e+01 0.000000000000000000e+00
2.130468750000000000e+01 0.000000000000000000e+00
2.130859375000000000e+01 0.000000000000000000e+00
2.131250000000000000e+01 0.000000000000000000e+00
2.131640625000000000e+01 0.000000000000000000e+00
2.132031250000000000e+01 0.000000000000000000e+00
2.132421875000000000e+01 0.000000000000000000e+00
2.132812500000000000e+01 0.000000000000000000e+00
2.133203125000000000e+01 0.000000000000000000e+00
2.133593750000000000e+01 0.000000000000000000e+00
2.133984375000000000e+01 0.000000000000000000e+00
2.134375000000000000e+01 0.000000000000000000e+00
2.134765625000000000e+01 0.000000000000000000e+00
2.135156250000000000e+01 0.000000000000000000e+00
2.135546875000000000e+01 0.000000000000000000e+00
2.135937500000000000e+01 0.000000000000000000e+00
2.136328125000000000e+01 0.000000000000000000e+00
2.136718750000000000e+01 0.000000000000000000e+00
2.137109375000000000e+01 0.000000000000000000e+00
2.137500000000000000e+01 0.000000000000000000e+00
2.137890625000000000e+01 0.000000000000000000e+00
2.138281250000000000e+01 0.000000000000000000e+00
2.138671875000000000e+01 0.000000000000000000e+00
2.139062500000000000e+01 0.000000000000000000e+00
2.139453125000000000e+01 0.000000000000000000e+00
2.139843750000000000e+01 0.000000000000000000e+00
2.140234375000000000e+01 0.000000000000000000e+00
2.140625000000000000e+01 0.000000000000000000e+00
2.141015625000000000e+01 0.000000000000000000e+00
2.141406250000000000e+01 0.000000000000000000e+00
2.141796875000000000e+01 0.000000000000000000e+00
2.142187500000000000e+01 0.000000000000000000e+00
2.142578125000000000e+01 0.000000000000000000e+00
2.142968750000000000e+01 0.000000000000000000e+00
2.143359375000000000e+01 0.000000000000000000e+00
2.143750000000000000e+01 0.000000000000000000e+00
2.144140625000000000e+01 0.000000000000000000e+00
2.144531250000000000e+01 0.000000000000000000e+00
2.144921875000000000e+01 0.000000000000000000e+00
2.145312500000000000e+01 0.000000000000000000e+00
2.145703125000000000e+01 0.000000000000000000e+00
2.146093750000000000e+01 0.000000000000000000e+00
2.146484375000000000e+01 0.000000000000000000e+00
2.146875000000000000e+01 0.000000000000000000e+00
2.147265625000000000e+01 0.000000000000000000e+00
2.147656250000000000e+01 0.000000000000000000e+00
2.148046875000000000e+01 0.000000000000000000e+00
2.148437500000000000e+01 0.000000000000000000e+00
2.148828125000000000e+01 0.000000000000000000e+00
2.149218750000000000e+01 0.000000000000000000e+00
2.149609375000000000e+01 0.000000000000000000e+00
2.150000000000000000e+01 0.000000000000000000e+00
2.150390625000000000e+01 0.000000000000000000e+00
2.150781250000000000e+01 0.000000000000000000e+00
2.151171875000000000e+01 0.000000000000000000e+00
2.151562500000000000e+01 0.000000000000000000e+00
2.151953125000000000e+01 0.000000000000000000e+00
2.152343750000000000e+01 0.000000000000000000e+00
2.152734375000000000e+01 0.000000000000000000e+00
2.153125000000000000e+01 0.000000000000000000e+00
2.153515625000000000e+01 0.000000000000000000e+00
2.153906250000000000e+01 0.000000000000000000e+00
2.154296875000000000e+01 0.000000000000000000e+00
2.154687500000000000e+01 0.000000000000000000e+00
2.155078125000000000e+01 0.000000000000000000e+00
2.155468750000000000e+01 0.000000000000000000e+00
2.155859375000000000e+01 0.000000000000000000e+00
2.156250000000000000e+01 0.000000000000000000e+00
2.156640625000000000e+01 0.000000000000000000e+00
2.157031250000000000e+01 0.000000000000000000e+00
2.157421875000000000e+01 0.000000000000000000e+00
2.157812500000000000e+01 0.000000000000000000e+00
2.158203125000000000e+01 0.000000000000000000e+00
2.158593750000000000e+01 0.000000000000000000e+00
2.158984375000000000e+01 0.000000000000000000e+00
2.159375000000000000e+01 0.000000000000000000e+00
2.159765625000000000e+01 0.000000000000000000e+00
2.160156250000000000e+01 0.000000000000000000e+00
2.160546875000000000e+01 0.000000000000000000e+00
2.160937500000000000e+01 0.000000000000000000e+00
2.161328125000000000e+01 0.000000000000000000e+00
2.161718750000000000e+01 0.000000000000000000e+00
2.162109375000000000e+01 0.000000000000000000e+00
2.162500000000000000e+01 0.000000000000000000e+00
2.162890625000000000e+01 0.000000000000000000e+00
2.163281250000000000e+01 0.000000000000000000e+00
2.163671875000000000e+01 0.000000000000000000e+00
2.164062500000000000e+01 0.000000000000000000e+00
2.164453125000000000e+01 0.000000000000000000e+00
2.164843750000000000e+01 0.000000000000000000e+00
2.165234375000000000e+01 0.000000000000000000e+00
2.165625000000000000e+01 0.000000000000000000e+00
2.166015625000000000e+01 0.000000000000000000e+00
2.166406250000000000e+01 0.000000000000000000e+00
2.166796875000000000e+01 0.000000000000000000e+00
2.167187500000000000e+01 0.000000000000000000e+00
2.167578125000000000e+01 0.000000000000000000e+00
2.167968750000000000e+01 0.000000000000000000e+00
2.168359375000000000e+01 0.000000000000000000e+00
2.168750000000000000e+01 0.000000000000000000e+00
2.169140625000000000e+01 0.000000000000000000e+00
2.169531250000000000e+01 0.000000000000000000e+00
2.169921875000000000e+01 0.000000000000000000e+00
2.170312500000000000e+01 0.000000000000000000e+00
2.170703125000000000e+01 0.000000000000000000e+00
2.171093750000000000e+01 0.000000000000000000e+00
2.171484375000000000e+01 0.000000000000000000e+00
2.171875000000000000e+01 0.000000000000000000e+00
2.172265625000000000e+01 0.000000000000000000e+00
2.172656250000000000e+01 0.000000000000000000e+00
2.173046875000000000e+01 0.000000000000000000e+00
2.173437500000000000e+01 0.000000000000000000e+00
2.173828125000000000e+01 0.000000000000000000e+00
2.174218750000000000e+01 0.000000000000000000e+00
2.174609375000000000e+01 0.000000000000000000e+00
2.175000000000000000e+01 0.000000000000000000e+00
2.175390625000000000e+01 0.000000000000000000e+00
2.175781250000000000e+01 0.000000000000000000e+00
2.176171875000000000e+01 0.000000000000000000e+00
2.176562500000000000e+01 0.000000000000000000e+00
2.176953125000000000e+01 0.000000000000000000e+00
2.177343750000000000e+01 0.000000000000000000e+00
2.177734375000000000e+01 0.000000000000000000e+00
2.178125000000000000e+01 0.000000000000000000e+00
2.178515625000000000e+01 0.000000000000000000e+00
2.178906250000000000e+01 0.000000000000000000e+00
2.179296875000000000e+01 0.000000000000000000e+00
2.179687500000000000e+01 0.000000000000000000e+00
2.180078125000000000e+01 0.000000000000000000e+00
2.180468750000000000e+01 0.000000000000000000e+00
2.180859375000000000e+01 0.000000000000000000e+00
2.181250000000000000e+01 0.000000000000000000e+00
2.181640625000000000e+01 0.000000000000000000e+00
2.182031250000000000e+01 0.000000000000000000e+00
2.182421875000000000e+01 0.000000000000000000e+00
2.182812500000000000e+01 0.000000000000000000e+00
2.183203125000000000e+01 0.000000000000000000e+00
2.183593750000000000e+01 0.000000000000000000e+00
2.183984375000000000e+01 0.000000000000000000e+00
2.184375000000000000e+01 0.000000000000000000e+00
2.184765625000000000e+01 0.000000000000000000e+00
2.185156250000000000e+01 0.000000000000000000e+00
2.185546875000000000e+01 0.000000000000000000e+00
2.185937500000000000e+01 0.000000000000000000e+00
2.186328125000000000e+01 0.000000000000000000e+00
2.186718750000000000e+01 0.000000000000000000e+00
2.187109375000000000e+01 0.000000000000000000e+00
2.187500000000000000e+01 0.000000000000000000e+00
2.187890625000000000e+01 0.000000000000000000e+00
2.188281250000000000e+01 0.000000000000000000e+00
2.188671875000000000e+01 0.000000000000000000e+00
2.189062500000000000e+01 0.000000000000000000e+00
2.189453125000000000e+01 0.000000000000000000e+00
2.189843750000000000e+01 0.000000000000000000e+00
2.190234375000000000e+01 0.000000000000000000e+00
2.190625000000000000e+01 0.000000000000000000e+00
2.191015625000000000e+01 0.000000000000000000e+00
2.191406250000000000e+01 0.000000000000000000e+00
2.191796875000000000e+01 0.000000000000000000e+00
2.192187500000000000e+01 0.000000000000000000e+00
2.192578125000000000e+01 0.000000000000000000e+00
2.192968750000000000e+01 0.000000000000000000e+00
2.193359375000000000e+01 0.000000000000000000e+00
2.193750000000000000e+01 0.000000000000000000e+00
2.194140625000000000e+01 0.000000000000000000e+00
2.194531250000000000e+01 0.000000000000000000e+00
2.194921875000000000e+01 0.000000000000000000e+00
2.195312500000000000e+01 0.000000000000000000e+00
2.195703125000000000e+01 0.000000000000000000e+00
2.196093750000000000e+01 0.000000000000000000e+00
2.196484375000000000e+01 0.000000000000000000e+00
2.196875000000000000e+01 0.000000000000000000e+00
2.197265625000000000e+01 0.000000000000000000e+00
2.197656250000000000e+01 0.000000000000000000e+00
2.198046875000000000e+01 0.000000000000000000e+00
2.198437500000000000e+01 0.000000000000000000e+00
2.198828125000000000e+01 0.000000000000000000e+00
2.199218750000000000e+01 0.000000000000000000e+00
2.199609375000000000e+01 0.000000000000000000e+00
2.200000000000000000e+01 0.000000000000000000e+00
2.200390625000000000e+01 0.000000000000000000e+00
2.200781250000000000e+01 0.000000000000000000e+00
2.201171875000000000e+01 0.000000000000000000e+00
2.201562500000000000e+01 0.000000000000000000e+00
2.201953125000000000e+01 0.000000000000000000e+00
2.202343750000000000e+01 0.000000000000000000e+00
2.202734375000000000e+01 0.000000000000000000e+00
2.203125000000000000e+01 0.000000000000000000e+00
2.203515625000000000e+01 0.000000000000000000e+00
2.203906250000000000e+01 0.000000000000000000e+00
2.204296875000000000e+01 0.000000000000000000e+00
2.204687500000000000e+01 0.000000000000000000e+00
2.205078125000000000e+01 0.000000000000000000e+00
2.205468750000000000e+01 0.000000000000000000e+00
2.205859375000000000e+01 0.000000000000000000e+00
2.206250000000000000e+01 0.000000000000000000e+00
2.206640625000000000e+01 0.000000000000000000e+00
2.207031250000000000e+01 0.000000000000000000e+00
2.207421875000000000e+01 0.000000000000000000e+00
2.207812500000000000e+01 0.000000000000000000e+00
2.208203125000000000e+01 0.000000000000000000e+00
2.208593750000000000e+01 0.000000000000000000e+00
2.208984375000000000e+01 0.000000000000000000e+00
2.209375000000000000e+01 0.000000000000000000e+00
2.209765625000000000e+01 0.000000000000000000e+00
2.210156250000000000e+01 0.000000000000000000e+00
2.210546875000000000e+01 0.000000000000000000e+00
2.210937500000000000e+01 0.000000000000000000e+00
2.211328125000000000e+01 0.000000000000000000e+00
2.211718750000000000e+01 0.000000000000000000e+00
2.212109375000000000e+01 0.000000000000000000e+00
2.212500000000000000e+01 0.000000000000000000e+00
2.212890625000000000e+01 0.000000000000000000e+00
2.213281250000000000e+01 0.000000000000000000e+00
2.213671875000000000e+01 0.000000000000000000e+00
2.214062500000000000e+01 0.000000000000000000e+00
2.214453125000000000e+01 0.000000000000000000e+00
2.214843750000000000e+01 0.000000000000000000e+00
2.215234375000000000e+01 0.000000000000000000e+00
2.215625000000000000e+01 0.000000000000000000e+00
2.216015625000000000e+01 0.000000000000000000e+00
2.216406250000000000e+01 0.000000000000000000e+00
2.216796875000000000e+01 0.000000000000000000e+00
2.217187500000000000e+01 0.000000000000000000e+00
2.217578125000000000e+01 0.000000000000000000e+00
2.217968750000000000e+01 0.000000000000000000e+00
2.218359375000000000e+01 0.000000000000000000e+00
2.218750000000000000e+01 0.000000000000000000e+00
2.219140625000000000e+01 0.000000000000000000e+00
2.219531250000000000e+01 0.000000000000000000e+00
2.219921875000000000e+01 0.000000000000000000e+00
2.220312500000000000e+01 0.000000000000000000e+00
2.220703125000000000e+01 0.000000000000000000e+00
2.221093750000000000e+01 0.000000000000000000e+00
2.221484375000000000e+01 0.000000000000000000e+00
2.221875000000000000e+01 0.000000000000000000e+00
2.222265625000000000e+01 0.000000000000000000e+00
2.222656250000000000e+01 0.000000000000000000e+00
2.223046875000000000e+01 0.000000000000000000e+00
2.223437500000000000e+01 0.000000000000000000e+00
2.223828125000000000e+01 0.000000000000000000e+00
2.224218750000000000e+01 0.000000000000000000e+00
2.224609375000000000e+01 0.000000000000000000e+00
2.225000000000000000e+01 0.000000000000000000e+00
2.225390625000000000e+01 0.000000000000000000e+00
2.225781250000000000e+01 0.000000000000000000e+00
2.226171875000000000e+01 0.000000000000000000e+00
2.226562500000000000e+01 0.000000000000000000e+00
2.226953125000000000e+01 0.000000000000000000e+00
2.227343750000000000e+01 0.000000000000000000e+00
2.227734375000000000e+01 0.000000000000000000e+00
2.228125000000000000e+01 0.000000000000000000e+00
2.228515625000000000e+01 0.000000000000000000e+00
2.228906250000000000e+01 0.000000000000000000e+00
2.229296875000000000e+01 0.000000000000000000e+00
2.229687500000000000e+01 0.000000000000000000e+00
2.230078125000000000e+01 0.000000000000000000e+00
2.230468750000000000e+01 0.000000000000000000e+00
2.230859375000000000e+01 0.000000000000000000e+00
2.231250000000000000e+01 0.000000000000000000e+00
2.231640625000000000e+01 0.000000000000000000e+00
2.232031250000000000e+01 0.000000000000000000e+00
2.232421875000000000e+01 0.000000000000000000e+00
2.232812500000000000e+01 0.000000000000000000e+00
2.233203125000000000e+01 0.000000000000000000e+00
2.233593750000000000e+01 0.000000000000000000e+00
2.233984375000000000e+01 0.000000000000000000e+00
2.234375000000000000e+01 0.000000000000000000e+00
2.234765625000000000e+01 0.000000000000000000e+00
2.235156250000000000e+01 0.000000000000000000e+00
2.235546875000000000e+01 0.000000000000000000e+00
2.235937500000000000e+01 0.000000000000000000e+00
2.236328125000000000e+01 0.000000000000000000e+00
2.236718750000000000e+01 0.000000000000000000e+00
2.237109375000000000e+01 0.000000000000000000e+00
2.237500000000000000e+01 0.000000000000000000e+00
2.237890625000000000e+01 0.000000000000000000e+00
2.238281250000000000e+01 0.000000000000000000e+00
2.238671875000000000e+01 0.000000000000000000e+00
2.239062500000000000e+01 0.000000000000000000e+00
2.239453125000000000e+01 0.000000000000000000e+00
2.239843750000000000e+01 0.000000000000000000e+00
2.240234375000000000e+01 0.000000000000000000e+00
2.240625000000000000e+01 0.000000000000000000e+00
2.241015625000000000e+01 0.000000000000000000e+00
2.241406250000000000e+01 0.000000000000000000e+00
2.241796875000000000e+01 0.000000000000000000e+00
2.242187500000000000e+01 0.000000000000000000e+00
2.242578125000000000e+01 0.000000000000000000e+00
2.242968750000000000e+01 0.000000000000000000e+00
2.243359375000000000e+01 0.000000000000000000e+00
2.243750000000000000e+01 0.000000000000000000e+00
2.244140625000000000e+01 0.000000000000000000e+00
2.244531250000000000e+01 0.000000000000000000e+00
2.244921875000000000e+01 0.000000000000000000e+00
2.245312500000000000e+01 0.000000000000000000e+00
2.245703125000000000e+01 0.000000000000000000e+00
2.246093750000000000e+01 0.000000000000000000e+00
2.246484375000000000e+01 0.000000000000000000e+00
2.246875000000000000e+01 0.000000000000000000e+00
2.247265625000000000e+01 0.000000000000000000e+00
2.247656250000000000e+01 0.000000000000000000e+00
2.248046875000000000e+01 0.000000000000000000e+00
2.248437500000000000e+01 0.000000000000000000e+00
2.248828125000000000e+01 0.000000000000000000e+00
2.249218750000000000e+01 0.000000000000000000e+00
2.249609375000000000e+01 0.000000000000000000e+00
2.250000000000000000e+01 0.000000000000000000e+00
2.250390625000000000e+01 0.000000000000000000e+00
2.250781250000000000e+01 0.000000000000000000e+00
2.251171875000000000e+01 0.000000000000000000e+00
2.251562500000000000e+01 0.000000000000000000e+00
2.251953125000000000e+01 0.000000000000000000e+00
2.252343750000000000e+01 0.000000000000000000e+00
2.252734375000000000e+01 0.000000000000000000e+00
2.253125000000000000e+01 0.000000000000000000e+00
2.253515625000000000e+01 0.000000000000000000e+00
2.253906250000000000e+01 0.000000000000000000e+00
2.254296875000000000e+01 0.000000000000000000e+00
2.254687500000000000e+01 0.000000000000000000e+00
2.255078125000000000e+01 0.000000000000000000e+00
2.255468750000000000e+01 0.000000000000000000e+00
2.255859375000000000e+01 0.000000000000000000e+00
2.256250000000000000e+01 0.000000000000000000e+00
2.256640625000000000e+01 0.000000000000000000e+00
2.257031250000000000e+01 0.000000000000000000e+00
2.257421875000000000e+01 0.000000000000000000e+00
2.257812500000000000e+01 0.000000000000000000e+00
2.258203125000000000e+01 0.000000000000000000e+00
2.258593750000000000e+01 0.000000000000000000e+00
2.258984375000000000e+01 0.000000000000000000e+00
2.259375000000000000e+01 0.000000000000000000e+00
2.259765625000000000e+01 0.000000000000000000e+00
2.260156250000000000e+01 0.000000000000000000e+00
2.260546875000000000e+01 0.000000000000000000e+00
2.260937500000000000e+01 0.000000000000000000e+00
2.261328125000000000e+01 0.000000000000000000e+00
2.261718750000000000e+01 0.000000000000000000e+00
2.262109375000000000e+01 0.000000000000000000e+00
2.262500000000000000e+01 0.000000000000000000e+00
2.262890625000000000e+01 0.000000000000000000e+00
2.263281250000000000e+01 0.000000000000000000e+00
2.263671875000000000e+01 0.000000000000000000e+00
2.264062500000000000e+01 0.000000000000000000e+00
2.264453125000000000e+01 0.000000000000000000e+00
2.264843750000000000e+01 0.000000000000000000e+00
2.265234375000000000e+01 0.000000000000000000e+00
2.265625000000000000e+01 0.000000000000000000e+00
2.266015625000000000e+01 0.000000000000000000e+00
2.266406250000000000e+01 0.000000000000000000e+00
2.266796875000000000e+01 0.000000000000000000e+00
2.267187500000000000e+01 0.000000000000000000e+00
2.267578125000000000e+01 0.000000000000000000e+00
2.267968750000000000e+01 0.000000000000000000e+00
2.268359375000000000e+01 0.000000000000000000e+00
2.268750000000000000e+01 0.000000000000000000e+00
2.269140625000000000e+01 0.000000000000000000e+00
2.269531250000000000e+01 0.000000000000000000e+00
2.269921875000000000e+01 0.000000000000000000e+00
2.270312500000000000e+01 0.000000000000000000e+00
2.270703125000000000e+01 0.000000000000000000e+00
2.271093750000000000e+01 0.000000000000000000e+00
2.271484375000000000e+01 0.000000000000000000e+00
2.271875000000000000e+01 0.000000000000000000e+00
2.272265625000000000e+01 0.000000000000000000e+00
2.272656250000000000e+01 0.000000000000000000e+00
2.273046875000000000e+01 0.000000000000000000e+00
2.273437500000000000e+01 0.000000000000000000e+00
2.273828125000000000e+01 0.000000000000000000e+00
2.274218750000000000e+01 0.000000000000000000e+00
2.274609375000000000e+01 0.000000000000000000e+00
2.275000000000000000e+01 0.000000000000000000e+00
2.275390625000000000e+01 0.000000000000000000e+00
2.275781250000000000e+01 0.000000000000000000e+00
2.276171875000000000e+01 0.000000000000000000e+00
2.276562500000000000e+01 0.000000000000000000e+00
2.276953125000000000e+01 0.000000000000000000e+00
2.277343750000000000e+01 0.000000000000000000e+00
2.277734375000000000e+01 0.000000000000000000e+00
2.278125000000000000e+01 0.000000000000000000e+00
2.278515625000000000e+01 0.000000000000000000e+00
2.278906250000000000e+01 0.000000000000000000e+00
2.279296875000000000e+01 0.000000000000000000e+00
2.279687500000000000e+01 0.000000000000000000e+00
2.280078125000000000e+01 0.000000000000000000e+00
2.280468750000000000e+01 0.000000000000000000e+00
2.280859375000000000e+01 0.000000000000000000e+00
2.281250000000000000e+01 0.000000000000000000e+00
2.281640625000000000e+01 0.000000000000000000e+00
2.282031250000000000e+01 0.000000000000000000e+00
2.282421875000000000e+01 0.000000000000000000e+00
2.282812500000000000e+01 0.000000000000000000e+00
2.283203125000000000e+01 0.000000000000000000e+00
2.283593750000000000e+01 0.000000000000000000e+00
2.283984375000000000e+01 0.000000000000000000e+00
2.284375000000000000e+01 0.000000000000000000e+00
2.284765625000000000e+01 0.000000000000000000e+00
2.285156250000000000e+01 0.000000000000000000e+00
2.285546875000000000e+01 0.000000000000000000e+00
2.285937500000000000e+01 0.000000000000000000e+00
2.286328125000000000e+01 0.000000000000000000e+00
2.286718750000000000e+01 0.000000000000000000e+00
2.287109375000000000e+01 0.000000000000000000e+00
2.287500000000000000e+01 0.000000000000000000e+00
2.287890625000000000e+01 0.000000000000000000e+00
2.288281250000000000e+01 0.000000000000000000e+00
2.288671875000000000e+01 0.000000000000000000e+00
2.289062500000000000e+01 0.000000000000000000e+00
2.289453125000000000e+01 0.000000000000000000e+00
2.289843750000000000e+01 0.000000000000000000e+00
2.290234375000000000e+01 0.000000000000000000e+00
2.290625000000000000e+01 0.000000000000000000e+00
2.291015625000000000e+01 0.000000000000000000e+00
2.291406250000000000e+01 0.000000000000000000e+00
2.291796875000000000e+01 0.000000000000000000e+00
2.292187500000000000e+01 0.000000000000000000e+00
2.292578125000000000e+01 0.000000000000000000e+00
2.292968750000000000e+01 0.000000000000000000e+00
2.293359375000000000e+01 0.000000000000000000e+00
2.293750000000000000e+01 0.000000000000000000e+00
2.294140625000000000e+01 0.000000000000000000e+00
2.294531250000000000e+01 0.000000000000000000e+00
2.294921875000000000e+01 0.000000000000000000e+00
2.295312500000000000e+01 0.000000000000000000e+00
2.295703125000000000e+01 0.000000000000000000e+00
2.296093750000000000e+01 0.000000000000000000e+00
2.296484375000000000e+01 0.000000000000000000e+00
2.296875000000000000e+01 0.000000000000000000e+00
2.297265625000000000e+01 0.000000000000000000e+00
2.297656250000000000e+01 0.000000000000000000e+00
2.298046875000000000e+01 0.000000000000000000e+00
2.298437500000000000e+01 0.000000000000000000e+00
2.298828125000000000e+01 0.000000000000000000e+00
2.299218750000000000e+01 0.000000000000000000e+00
2.299609375000000000e+01 0.000000000000000000e+00
2.300000000000000000e+01 0.000000000000000000e+00
2.300390625000000000e+01 0.000000000000000000e+00
2.300781250000000000e+01 0.000000000000000000e+00
2.301171875000000000e+01 0.000000000000000000e+00
2.301562500000000000e+01 0.000000000000000000e+00
2.301953125000000000e+01 0.000000000000000000e+00
2.302343750000000000e+01 0.000000000000000000e+00
2.302734375000000000e+01 0.000000000000000000e+00
2.303125000000000000e+01 0.000000000000000000e+00
2.303515625000000000e+01 0.000000000000000000e+00
2.303906250000000000e+01 0.000000000000000000e+00
2.304296875000000000e+01 0.000000000000000000e+00
2.304687500000000000e+01 0.000000000000000000e+00
2.305078125000000000e+01 0.000000000000000000e+00
2.305468750000000000e+01 0.000000000000000000e+00
2.305859375000000000e+01 0.000000000000000000e+00
2.306250000000000000e+01 0.000000000000000000e+00
2.306640625000000000e+01 0.000000000000000000e+00
2.307031250000000000e+01 0.000000000000000000e+00
2.307421875000000000e+01 0.000000000000000000e+00
2.307812500000000000e+01 0.000000000000000000e+00
2.308203125000000000e+01 0.000000000000000000e+00
2.308593750000000000e+01 0.000000000000000000e+00
2.308984375000000000e+01 0.000000000000000000e+00
2.309375000000000000e+01 0.000000000000000000e+00
2.309765625000000000e+01 0.000000000000000000e+00
2.310156250000000000e+01 0.000000000000000000e+00
2.310546875000000000e+01 0.000000000000000000e+00
2.310937500000000000e+01 0.000000000000000000e+00
2.311328125000000000e+01 0.000000000000000000e+00
2.311718750000000000e+01 0.000000000000000000e+00
2.312109375000000000e+01 0.000000000000000000e+00
2.312500000000000000e+01 0.000000000000000000e+00
2.312890625000000000e+01 0.000000000000000000e+00
2.313281250000000000e+01 0.000000000000000000e+00
2.313671875000000000e+01 0.000000000000000000e+00
2.314062500000000000e+01 0.000000000000000000e+00
2.314453125000000000e+01 0.000000000000000000e+00
2.314843750000000000e+01 0.000000000000000000e+00
2.315234375000000000e+01 0.000000000000000000e+00
2.315625000000000000e+01 0.000000000000000000e+00
2.316015625000000000e+01 0.000000000000000000e+00
2.316406250000000000e+01 0.000000000000000000e+00
2.316796875000000000e+01 0.000000000000000000e+00
2.317187500000000000e+01 0.000000000000000000e+00
2.317578125000000000e+01 0.000000000000000000e+00
2.317968750000000000e+01 0.000000000000000000e+00
2.318359375000000000e+01 0.000000000000000000e+00
2.318750000000000000e+01 0.000000000000000000e+00
2.319140625000000000e+01 0.000000000000000000e+00
2.319531250000000000e+01 0.000000000000000000e+00
2.319921875000000000e+01 0.000000000000000000e+00
2.320312500000000000e+01 0.000000000000000000e+00
2.320703125000000000e+01 0.000000000000000000e+00
2.321093750000000000e+01 0.000000000000000000e+00
2.321484375000000000e+01 0.000000000000000000e+00
2.321875000000000000e+01 0.000000000000000000e+00
2.322265625000000000e+01 0.000000000000000000e+00
2.322656250000000000e+01 0.000000000000000000e+00
2.323046875000000000e+01 0.000000000000000000e+00
2.323437500000000000e+01 0.000000000000000000e+00
2.323828125000000000e+01 0.000000000000000000e+00
2.324218750000000000e+01 0.000000000000000000e+00
2.324609375000000000e+01 0.000000000000000000e+00
2.325000000000000000e+01 0.000000000000000000e+00
2.325390625000000000e+01 0.000000000000000000e+00
2.325781250000000000e+01 0.000000000000000000e+00
2.326171875000000000e+01 0.000000000000000000e+00
2.326562500000000000e+01 0.000000000000000000e+00
2.326953125000000000e+01 0.000000000000000000e+00
2.327343750000000000e+01 0.000000000000000000e+00
2.327734375000000000e+01 0.000000000000000000e+00
2.328125000000000000e+01 0.000000000000000000e+00
2.328515625000000000e+01 0.000000000000000000e+00
2.328906250000000000e+01 0.000000000000000000e+00
2.329296875000000000e+01 0.000000000000000000e+00
2.329687500000000000e+01 0.000000000000000000e+00
2.330078125000000000e+01 0.000000000000000000e+00
2.330468750000000000e+01 0.000000000000000000e+00
2.330859375000000000e+01 0.000000000000000000e+00
2.331250000000000000e+01 0.000000000000000000e+00
2.331640625000000000e+01 0.000000000000000000e+00
2.332031250000000000e+01 0.000000000000000000e+00
2.332421875000000000e+01 0.000000000000000000e+00
2.332812500000000000e+01 0.000000000000000000e+00
2.333203125000000000e+01 0.000000000000000000e+00
2.333593750000000000e+01 0.000000000000000000e+00
2.333984375000000000e+01 0.000000000000000000e+00
2.334375000000000000e+01 0.000000000000000000e+00
2.334765625000000000e+01 0.000000000000000000e+00
2.335156250000000000e+01 0.000000000000000000e+00
2.335546875000000000e+01 0.000000000000000000e+00
2.335937500000000000e+01 0.000000000000000000e+00
2.336328125000000000e+01 0.000000000000000000e+00
2.336718750000000000e+01 0.000000000000000000e+00
2.337109375000000000e+01 0.000000000000000000e+00
2.337500000000000000e+01 0.000000000000000000e+00
2.337890625000000000e+01 0.000000000000000000e+00
2.338281250000000000e+01 0.000000000000000000e+00
2.338671875000000000e+01 0.000000000000000000e+00
2.339062500000000000e+01 0.000000000000000000e+00
2.339453125000000000e+01 0.000000000000000000e+00
2.339843750000000000e+01 0.000000000000000000e+00
2.340234375000000000e+01 0.000000000000000000e+00
2.340625000000000000e+01 0.000000000000000000e+00
2.341015625000000000e+01 0.000000000000000000e+00
2.341406250000000000e+01 0.000000000000000000e+00
2.341796875000000000e+01 0.000000000000000000e+00
2.342187500000000000e+01 0.000000000000000000e+00
2.342578125000000000e+01 0.000000000000000000e+00
2.342968750000000000e+01 0.000000000000000000e+00
2.343359375000000000e+01 0.000000000000000000e+00
2.343750000000000000e+01 0.000000000000000000e+00
2.344140625000000000e+01 0.000000000000000000e+00
2.344531250000000000e+01 0.000000000000000000e+00
2.344921875000000000e+01 0.000000000000000000e+00
2.345312500000000000e+01 0.000000000000000000e+00
2.345703125000000000e+01 0.000000000000000000e+00
2.346093750000000000e+01 0.000000000000000000e+00
2.346484375000000000e+01 0.000000000000000000e+00
2.346875000000000000e+01 0.000000000000000000e+00
2.347265625000000000e+01 0.000000000000000000e+00
2.347656250000000000e+01 0.000000000000000000e+00
2.348046875000000000e+01 0.000000000000000000e+00
2.348437500000000000e+01 0.000000000000000000e+00
2.348828125000000000e+01 0.000000000000000000e+00
2.349218750000000000e+01 0.000000000000000000e+00
2.349609375000000000e+01 0.000000000000000000e+00
2.350000000000000000e+01 0.000000000000000000e+00
2.350390625000000000e+01 0.000000000000000000e+00
2.350781250000000000e+01 0.000000000000000000e+00
2.351171875000000000e+01 0.000000000000000000e+00
2.351562500000000000e+01 0.000000000000000000e+00
2.351953125000000000e+01 0.000000000000000000e+00
2.352343750000000000e+01 0.000000000000000000e+00
2.352734375000000000e+01 0.000000000000000000e+00
2.353125000000000000e+01 0.000000000000000000e+00
2.353515625000000000e+01 0.000000000000000000e+00
2.353906250000000000e+01 0.000000000000000000e+00
2.354296875000000000e+01 0.000000000000000000e+00
2.354687500000000000e+01 0.000000000000000000e+00
2.355078125000000000e+01 0.000000000000000000e+00
2.355468750000000000e+01 0.000000000000000000e+00
2.355859375000000000e+01 0.000000000000000000e+00
2.356250000000000000e+01 0.000000000000000000e+00
2.356640625000000000e+01 0.000000000000000000e+00
2.357031250000000000e+01 0.000000000000000000e+00
2.357421875000000000e+01 0.000000000000000000e+00
2.357812500000000000e+01 0.000000000000000000e+00
2.358203125000000000e+01 0.000000000000000000e+00
2.358593750000000000e+01 0.000000000000000000e+00
2.358984375000000000e+01 0.000000000000000000e+00
2.359375000000000000e+01 0.000000000000000000e+00
2.359765625000000000e+01 0.000000000000000000e+00
2.360156250000000000e+01 0.000000000000000000e+00
2.360546875000000000e+01 0.000000000000000000e+00
2.360937500000000000e+01 0.000000000000000000e+00
2.361328125000000000e+01 0.000000000000000000e+00
2.361718750000000000e+01 0.000000000000000000e+00
2.362109375000000000e+01 0.000000000000000000e+00
2.362500000000000000e+01 0.000000000000000000e+00
2.362890625000000000e+01 0.000000000000000000e+00
2.363281250000000000e+01 0.000000000000000000e+00
2.363671875000000000e+01 0.000000000000000000e+00
2.364062500000000000e+01 0.000000000000000000e+00
2.364453125000000000e+01 0.000000000000000000e+00
2.364843750000000000e+01 0.000000000000000000e+00
2.365234375000000000e+01 0.000000000000000000e+00
2.365625000000000000e+01 0.000000000000000000e+00
2.366015625000000000e+01 0.000000000000000000e+00
2.366406250000000000e+01 0.000000000000000000e+00
2.366796875000000000e+01 0.000000000000000000e+00
2.367187500000000000e+01 0.000000000000000000e+00
2.367578125000000000e+01 0.000000000000000000e+00
2.367968750000000000e+01 0.000000000000000000e+00
2.368359375000000000e+01 0.000000000000000000e+00
2.368750000000000000e+01 0.000000000000000000e+00
2.369140625000000000e+01 0.000000000000000000e+00
2.369531250000000000e+01 0.000000000000000000e+00
2.369921875000000000e+01 0.000000000000000000e+00
2.370312500000000000e+01 0.000000000000000000e+00
2.370703125000000000e+01 0.000000000000000000e+00
2.371093750000000000e+01 0.000000000000000000e+00
2.371484375000000000e+01 0.000000000000000000e+00
2.371875000000000000e+01 0.000000000000000000e+00
2.372265625000000000e+01 0.000000000000000000e+00
2.372656250000000000e+01 0.000000000000000000e+00
2.373046875000000000e+01 0.000000000000000000e+00
2.373437500000000000e+01 0.000000000000000000e+00
2.373828125000000000e+01 0.000000000000000000e+00
2.374218750000000000e+01 0.000000000000000000e+00
2.374609375000000000e+01 0.000000000000000000e+00
2.375000000000000000e+01 0.000000000000000000e+00
2.375390625000000000e+01 0.000000000000000000e+00
2.375781250000000000e+01 0.000000000000000000e+00
2.376171875000000000e+01 0.000000000000000000e+00
2.376562500000000000e+01 0.000000000000000000e+00
2.376953125000000000e+01 0.000000000000000000e+00
2.377343750000000000e+01 0.000000000000000000e+00
2.377734375000000000e+01 0.000000000000000000e+00
2.378125000000000000e+01 0.000000000000000000e+00
2.378515625000000000e+01 0.000000000000000000e+00
2.378906250000000000e+01 0.000000000000000000e+00
2.379296875000000000e+01 0.000000000000000000e+00
2.379687500000000000e+01 0.000000000000000000e+00
2.380078125000000000e+01 0.000000000000000000e+00
2.380468750000000000e+01 0.000000000000000000e+00
2.380859375000000000e+01 0.000000000000000000e+00
2.381250000000000000e+01 0.000000000000000000e+00
2.381640625000000000e+01 0.000000000000000000e+00
2.382031250000000000e+01 0.000000000000000000e+00
2.382421875000000000e+01 0.000000000000000000e+00
2.382812500000000000e+01 0.000000000000000000e+00
2.383203125000000000e+01 0.000000000000000000e+00
2.383593750000000000e+01 0.000000000000000000e+00
2.383984375000000000e+01 0.000000000000000000e+00
2.384375000000000000e+01 0.000000000000000000e+00
2.384765625000000000e+01 0.000000000000000000e+00
2.385156250000000000e+01 0.000000000000000000e+00
2.385546875000000000e+01 0.000000000000000000e+00
2.385937500000000000e+01 0.000000000000000000e+00
2.386328125000000000e+01 0.000000000000000000e+00
2.386718750000000000e+01 0.000000000000000000e+00
2.387109375000000000e+01 0.000000000000000000e+00
2.387500000000000000e+01 0.000000000000000000e+00
2.387890625000000000e+01 0.000000000000000000e+00
2.388281250000000000e+01 0.000000000000000000e+00
2.388671875000000000e+01 0.000000000000000000e+00
2.389062500000000000e+01 0.000000000000000000e+00
2.389453125000000000e+01 0.000000000000000000e+00
2.389843750000000000e+01 0.000000000000000000e+00
2.390234375000000000e+01 0.000000000000000000e+00
2.390625000000000000e+01 0.000000000000000000e+00
2.391015625000000000e+01 0.000000000000000000e+00
2.391406250000000000e+01 0.000000000000000000e+00
2.391796875000000000e+01 0.000000000000000000e+00
2.392187500000000000e+01 0.000000000000000000e+00
2.392578125000000000e+01 0.000000000000000000e+00
2.392968750000000000e+01 0.000000000000000000e+00
2.393359375000000000e+01 0.000000000000000000e+00
2.393750000000000000e+01 0.000000000000000000e+00
2.394140625000000000e+01 0.000000000000000000e+00
2.394531250000000000e+01 0.000000000000000000e+00
2.394921875000000000e+01 0.000000000000000000e+00
2.395312500000000000e+01 0.000000000000000000e+00
2.395703125000000000e+01 0.000000000000000000e+00
2.396093750000000000e+01 0.000000000000000000e+00
2.396484375000000000e+01 0.000000000000000000e+00
2.396875000000000000e+01 0.000000000000000000e+00
2.397265625000000000e+01 0.000000000000000000e+00
2.397656250000000000e+01 0.000000000000000000e+00
2.398046875000000000e+01 0.000000000000000000e+00
2.398437500000000000e+01 0.000000000000000000e+00
2.398828125000000000e+01 0.000000000000000000e+00
2.399218750000000000e+01 0.000000000000000000e+00
2.399609375000000000e+01 0.000000000000000000e+00


==> mozart-mock-orig-100.dat <==
0.000000000000000000e+00 8.886893126469863321e-05
3.906250000000000000e-03 7.455597727235793455e-05
7.812500000000000000e-03 4.416296341271387210e-05
1.171875000000000000e-02 4.072609610189529070e-05
1.562500000000000000e-02 6.696848876830652176e-05
1.953125000000000000e-02 6.871940566328700996e-05
2.343750000000000000e-02 2.083708747489078223e-05
2.734375000000000000e-02 1.019823356605753848e-04
3.125000000000000000e-02 2.240089474527809041e-04
3.515625000000000000e-02 2.963070589939283345e-04
3.906250000000000000e-02 2.954962631345635815e-04
4.296875000000000000e-02 2.762861074676547200e-04
4.687500000000000000e-02 3.438959333366912855e-04
5.078125000000000000e-02 5.447548816623064716e-04
5.468750000000000000e-02 8.247339418529081850e-04
5.859375000000000000e-02 1.029816035944581534e-03
6.250000000000000000e-02 1.021180272695968241e-03
6.640625000000000000e-02 8.212637961645822063e-04
7.031250000000000000e-02 5.761485630011832851e-04
7.421875000000000000e-02 4.078472359941512772e-04
7.812500000000000000e-02 3.512368172001643593e-04
8.203125000000000000e-02 3.504731914036743941e-04
8.593750000000000000e-02 3.458173812650654710e-04
8.984375000000000000e-02 3.357933999259121315e-04
9.375000000000000000e-02 2.646355984177520813e-04
9.765625000000000000e-02 1.007527017847679529e-04
1.015625000000000000e-01 9.140075386915298792e-05
1.054687500000000000e-01 1.902989049259756109e-04
1.093750000000000000e-01 2.416401627211722542e-04
1.132812500000000000e-01 3.024447960208589492e-04
1.171875000000000000e-01 3.611444172807897661e-04
1.210937500000000000e-01 3.829801814430958953e-04
1.250000000000000000e-01 3.440247763526631578e-04
1.289062500000000000e-01 2.506120933038466828e-04
1.328125000000000000e-01 1.437405120505527592e-04
1.367187500000000000e-01 4.866562350630714083e-05
1.406250000000000000e-01 7.213039664983902065e-05
1.445312500000000000e-01 1.688936554575779002e-04
1.484375000000000000e-01 2.218208874604296751e-04
1.523437500000000000e-01 2.124180819303955715e-04
1.562500000000000000e-01 1.977376061236398529e-04
1.601562500000000000e-01 2.302905844085814972e-04
1.640625000000000000e-01 2.846977168122773834e-04
1.679687500000000000e-01 3.706910032943175966e-04
1.718750000000000000e-01 5.139393834601585238e-04
1.757812500000000000e-01 6.843717190470951107e-04
1.796875000000000000e-01 8.143372386144245986e-04
1.835937500000000000e-01 8.664816233742862186e-04
1.875000000000000000e-01 8.420426511235633640e-04
1.914062500000000000e-01 7.311399617692707856e-04
1.953125000000000000e-01 5.362773165377577450e-04
1.992187500000000000e-01 3.216119709539359806e-04
2.031250000000000000e-01 2.398091281753693600e-04
2.070312500000000000e-01 3.604283374403000257e-04
2.109375000000000000e-01 4.841113591975548520e-04
2.148437500000000000e-01 5.150853682295821129e-04
2.187500000000000000e-01 4.299432455258928704e-04
2.226562500000000000e-01 2.708016084037503241e-04
2.265625000000000000e-01 1.440403861677512422e-04
2.304687500000000000e-01 1.357458912394724090e-04
2.343750000000000000e-01 2.371452784237260711e-04
2.382812500000000000e-01 4.149258251523687581e-04
2.421875000000000000e-01 5.784655545018852841e-04
2.460937500000000000e-01 6.541740910532525995e-04
2.500000000000000000e-01 6.188389512102380986e-04
2.539062500000000000e-01 5.140966933684879697e-04
2.578125000000000000e-01 4.411223694359240818e-04
2.617187500000000000e-01 4.650558204858929031e-04
2.656250000000000000e-01 5.243127474140059884e-04
2.695312500000000000e-01 5.372361129390699520e-04
2.734375000000000000e-01 4.955660264199364612e-04
2.773437500000000000e-01 4.441720477778755166e-04
2.812500000000000000e-01 4.092221286424058027e-04
2.851562500000000000e-01 3.698792207274005910e-04
2.890625000000000000e-01 2.867468330576627782e-04
2.929687500000000000e-01 1.422249775398617868e-04
2.968750000000000000e-01 1.044333861292544194e-04
3.007812500000000000e-01 3.206033799092143101e-04
3.046875000000000000e-01 5.175158417544598304e-04
3.085937500000000000e-01 6.344216415647111092e-04
3.125000000000000000e-01 6.488155372628445251e-04
3.164062500000000000e-01 5.876350943174676617e-04
3.203125000000000000e-01 5.130042826926890917e-04
3.242187500000000000e-01 4.702698440422275420e-04
3.281250000000000000e-01 4.638253956285030605e-04
3.320312500000000000e-01 4.878708582118125451e-04
3.359375000000000000e-01 5.284036509977985173e-04
3.398437500000000000e-01 5.411371519783822644e-04
3.437500000000000000e-01 4.845561023520489558e-04
3.476562500000000000e-01 3.921035671298529366e-04
3.515625000000000000e-01 3.742749167816642711e-04
3.554687500000000000e-01 4.490816248023813198e-04
3.593750000000000000e-01 5.194761025579864612e-04
3.632812500000000000e-01 5.405618921715130490e-04
3.671875000000000000e-01 5.565036136293416424e-04
3.710937500000000000e-01 6.307430905590380400e-04
3.750000000000000000e-01 7.121178917342960634e-04
3.789062500000000000e-01 6.787796171445027249e-04
3.828125000000000000e-01 4.864300538172070822e-04
3.867187500000000000e-01 2.798596498517595134e-04
3.906250000000000000e-01 4.316096815150991363e-04
3.945312500000000000e-01 7.627812598187354558e-04
3.984375000000000000e-01 1.044589298382657405e-03
4.023437500000000000e-01 1.152598756426843592e-03
4.062500000000000000e-01 1.091347602939950678e-03
4.101562500000000000e-01 1.003412020984191348e-03
4.140625000000000000e-01 9.790712958841025701e-04
4.179687500000000000e-01 8.429279356781027490e-04
4.218750000000000000e-01 1.187351484479276043e-03
4.257812500000000000e-01 5.145283445902351128e-03
4.296875000000000000e-01 1.420716648061005546e-02
4.335937500000000000e-01 2.895849027164346806e-02
4.375000000000000000e-01 4.509825372577936503e-02
4.414062500000000000e-01 5.365643043498589254e-02
4.453125000000000000e-01 4.866796934178024836e-02
4.492187500000000000e-01 3.375602421689430366e-02
4.531250000000000000e-01 1.818027500908276500e-02
4.570312500000000000e-01 7.957183352842948920e-03
4.609375000000000000e-01 3.121400418716832777e-03
4.648437500000000000e-01 1.303826814612940588e-03
4.687500000000000000e-01 1.018860621202417101e-03
4.726562500000000000e-01 1.236201074009109528e-03
4.765625000000000000e-01 1.315135860480325927e-03
4.804687500000000000e-01 1.288619893242724541e-03
4.843750000000000000e-01 1.328258728651339265e-03
4.882812500000000000e-01 1.353022887796291509e-03
4.921875000000000000e-01 1.186349402776037953e-03
4.960937500000000000e-01 8.085013318548464351e-04
5.000000000000000000e-01 3.725450738397211806e-04
5.039062500000000000e-01 6.689201544093194903e-05
5.078125000000000000e-01 8.566445758991452592e-05
5.117187500000000000e-01 1.593531682506653163e-04
5.156250000000000000e-01 2.562484072303752793e-04
5.195312500000000000e-01 3.397951359464872981e-04
5.234375000000000000e-01 3.408950061237135372e-04
5.273437500000000000e-01 2.891021701682713581e-04
5.312500000000000000e-01 3.200755803218518938e-04
5.351562500000000000e-01 4.156569373861430244e-04
5.390625000000000000e-01 4.621067509609721687e-04
5.429687500000000000e-01 4.372399433442013305e-04
5.468750000000000000e-01 3.884015828685575340e-04
5.507812500000000000e-01 3.637055666674311066e-04
5.546875000000000000e-01 3.444992614838929788e-04
5.585937500000000000e-01 2.954083752475915596e-04
5.625000000000000000e-01 2.401351896710299846e-04
5.664062500000000000e-01 2.202782090662729411e-04
5.703125000000000000e-01 2.155127301511797309e-04
5.742187500000000000e-01 1.913159120717890867e-04
5.781250000000000000e-01 1.552745579277078631e-04
5.820312500000000000e-01 1.350767550194536474e-04
5.859375000000000000e-01 1.175916756609435824e-04
5.898437500000000000e-01 7.630874922870917274e-05
5.937500000000000000e-01 1.982440228648208236e-05
5.976562500000000000e-01 5.547997529648922852e-05
6.015625000000000000e-01 9.908447209604436098e-05
6.054687500000000000e-01 1.073405351238532142e-04
6.093750000000000000e-01 7.744747245167837109e-05
6.132812500000000000e-01 4.424509877146928929e-05
6.171875000000000000e-01 6.681979308232883878e-05
6.210937500000000000e-01 8.173829218038132548e-05
6.250000000000000000e-01 6.899796039452816318e-05
6.289062500000000000e-01 7.558419803775733557e-05
6.328125000000000000e-01 1.364125682197528334e-04
6.367187500000000000e-01 2.119906717973307449e-04
6.406250000000000000e-01 2.791114400038279333e-04
6.445312500000000000e-01 3.306540307698977474e-04
6.484375000000000000e-01 3.532483478441774695e-04
6.523437500000000000e-01 3.327473304862243152e-04
6.562500000000000000e-01 2.843152292590510788e-04
6.601562500000000000e-01 2.411105798435750651e-04
6.640625000000000000e-01 2.110019251383404414e-04
6.679687500000000000e-01 1.697366332708279775e-04
6.718750000000000000e-01 9.439408984702754113e-05
6.757812500000000000e-01 3.664606686455617007e-05
6.796875000000000000e-01 1.307830690021901765e-04
6.835937500000000000e-01 1.790600862364402537e-04
6.875000000000000000e-01 1.502263844521055619e-04
6.914062500000000000e-01 1.037443267224239380e-04
6.953125000000000000e-01 1.349060041255063997e-04
6.992187500000000000e-01 1.680171680280904251e-04
7.031250000000000000e-01 1.786913575440934811e-04
7.070312500000000000e-01 2.156995298351835626e-04
7.109375000000000000e-01 2.640028269333371245e-04
7.148437500000000000e-01 2.630648855303896580e-04
7.187500000000000000e-01 1.969473608438283656e-04
7.226562500000000000e-01 9.906285951292729728e-05
7.265625000000000000e-01 3.743448382596678618e-05
7.304687500000000000e-01 8.876023429563052855e-05
7.343750000000000000e-01 1.240447694189227468e-04
7.382812500000000000e-01 1.139904765762928587e-04
7.421875000000000000e-01 7.203138271857699264e-05
7.460937500000000000e-01 4.137239196807472033e-05
7.500000000000000000e-01 4.651909356478458864e-05
7.539062500000000000e-01 7.514218703452547432e-05
7.578125000000000000e-01 1.021868974370926440e-04
7.617187500000000000e-01 1.069349737650355684e-04
7.656250000000000000e-01 8.308546767173896283e-05
7.695312500000000000e-01 3.701996841586018390e-05
7.734375000000000000e-01 4.365213119957559216e-05
7.773437500000000000e-01 8.676217936925636641e-05
7.812500000000000000e-01 9.573653286499433663e-05
7.851562500000000000e-01 6.980342178027915546e-05
7.890625000000000000e-01 6.978437495758804438e-05
7.929687500000000000e-01 1.189745074868327928e-04
7.968750000000000000e-01 1.388608171386253006e-04
8.007812500000000000e-01 1.248920832416580424e-04
8.046875000000000000e-01 1.769353389414693456e-04
8.085937500000000000e-01 2.822311527126621523e-04
8.125000000000000000e-01 3.465671487170017030e-04
8.164062500000000000e-01 3.411600596285653433e-04
8.203125000000000000e-01 2.882956340753341121e-04
8.242187500000000000e-01 2.177500766258221769e-04
8.281250000000000000e-01 1.357569217750028768e-04
8.320312500000000000e-01 4.225861635660019928e-05
8.359375000000000000e-01 4.106870313100959344e-05
8.398437500000000000e-01 8.828739899521870400e-05
8.437500000000000000e-01 1.065159907005404361e-04
8.476562500000000000e-01 1.232597664924134514e-04
8.515625000000000000e-01 1.486224053363620779e-04
8.554687500000000000e-01 1.908654228849718281e-04
8.593750000000000000e-01 2.938576543135108863e-04
8.632812500000000000e-01 6.103727789739446779e-04
8.671875000000000000e-01 1.608797405894795123e-03
8.710937500000000000e-01 4.149148949062277623e-03
8.750000000000000000e-01 8.805465670373026355e-03
8.789062500000000000e-01 1.453700469349475041e-02
8.828125000000000000e-01 1.838289074673864903e-02
8.867187500000000000e-01 1.772219861853082529e-02
8.906250000000000000e-01 1.299751808798045409e-02
8.945312500000000000e-01 7.239669723650844768e-03
8.984375000000000000e-01 3.067525087000654276e-03
9.023437500000000000e-01 1.024038293699408879e-03
9.062500000000000000e-01 3.426668100568865745e-04
9.101562500000000000e-01 2.009596546088739815e-04
9.140625000000000000e-01 1.735551305001108678e-04
9.179687500000000000e-01 1.542821995369418717e-04
9.218750000000000000e-01 1.437717553528898042e-04
9.257812500000000000e-01 1.232525317956242926e-04
9.296875000000000000e-01 9.188935103225948098e-05
9.335937500000000000e-01 7.577897241426693900e-05
9.375000000000000000e-01 6.579267589030768034e-05
9.414062500000000000e-01 4.913548549711624694e-05
9.453125000000000000e-01 3.105052803593857816e-05
9.492187500000000000e-01 2.158600815116687154e-05
9.531250000000000000e-01 2.568840748825842936e-05
9.570312500000000000e-01 2.506844217142729188e-05
9.609375000000000000e-01 1.755608885701692462e-05
9.648437500000000000e-01 2.867711808942175901e-05
9.687500000000000000e-01 4.628630042397349634e-05
9.726562500000000000e-01 5.813366884856697260e-05
9.765625000000000000e-01 6.411533961610611689e-05
9.804687500000000000e-01 6.162099562011390968e-05
9.843750000000000000e-01 4.669828079497800730e-05
9.882812500000000000e-01 2.135392668737724195e-05
9.921875000000000000e-01 7.382788293360301192e-06
9.960937500000000000e-01 2.660400719949958354e-05
1.000000000000000000e+00 3.286421878266335481e-05
1.003906250000000000e+00 2.604741242937453334e-05
1.007812500000000000e+00 1.885845129591764329e-05
1.011718750000000000e+00 3.020794571592428404e-05
1.015625000000000000e+00 4.474533166111039929e-05
1.019531250000000000e+00 5.193968416344017374e-05
1.023437500000000000e+00 4.919610287987341102e-05
1.027343750000000000e+00 3.812688297644142789e-05
1.031250000000000000e+00 2.433857837529006073e-05
1.035156250000000000e+00 1.548384735159204068e-05
1.039062500000000000e+00 1.519193688865775513e-05
1.042968750000000000e+00 2.313579029090209410e-05
1.046875000000000000e+00 3.607463120376922530e-05
1.050781250000000000e+00 4.500612227731781728e-05
1.054687500000000000e+00 4.318938215848186442e-05
1.058593750000000000e+00 3.215048218123094646e-05
1.062500000000000000e+00 2.038508209251461203e-05
1.066406250000000000e+00 1.653057417743325269e-05
1.070312500000000000e+00 1.805196415717978488e-05
1.074218750000000000e+00 1.443972186508473126e-05
1.078125000000000000e+00 9.689448495485129841e-06
1.082031250000000000e+00 2.349754371359008675e-05
1.085937500000000000e+00 3.863240627308410258e-05
1.089843750000000000e+00 4.810721211194269383e-05
1.093750000000000000e+00 5.129365896287750820e-05
1.097656250000000000e+00 4.809593716679333962e-05
1.101562500000000000e+00 3.808326419442131886e-05
1.105468750000000000e+00 2.181500759302953461e-05
1.109375000000000000e+00 6.402721056157954553e-06
1.113281250000000000e+00 2.654548353669993529e-05
1.117187500000000000e+00 4.925182679143932154e-05
1.121093750000000000e+00 6.210002912346067403e-05
1.125000000000000000e+00 5.797096704368024311e-05
1.128906250000000000e+00 3.851565753513379667e-05
1.132812500000000000e+00 1.465817764843512244e-05
1.136718750000000000e+00 4.499902118497953048e-06
1.140625000000000000e+00 1.106489460501581702e-05
1.144531250000000000e+00 1.361188269768538717e-05
1.148437500000000000e+00 1.380601547571005327e-05
1.152343750000000000e+00 1.149035559868384549e-05
1.156250000000000000e+00 5.600968553009327518e-06
1.160156250000000000e+00 6.842151435327509965e-06
1.164062500000000000e+00 1.974428475334870066e-05
1.167968750000000000e+00 3.056760737679250421e-05
1.171875000000000000e+00 3.812888929967685170e-05
1.175781250000000000e+00 4.379555466970333233e-05
1.179687500000000000e+00 4.823992908932943433e-05
1.183593750000000000e+00 5.089472912559143698e-05
1.187500000000000000e+00 5.193032394439682590e-05
1.191406250000000000e+00 5.239716349065422864e-05
1.195312500000000000e+00 5.102115292820314630e-05
1.199218750000000000e+00 4.627966030646814228e-05
1.203125000000000000e+00 3.936720029877160531e-05
1.207031250000000000e+00 3.187927087087221806e-05
1.210937500000000000e+00 2.487206939809586678e-05
1.214843750000000000e+00 2.200787019171828541e-05
1.218750000000000000e+00 2.490756024980342545e-05
1.222656250000000000e+00 3.160968665008604203e-05
1.226562500000000000e+00 4.503065515622533979e-05
1.230468750000000000e+00 5.763849471732990649e-05
1.234375000000000000e+00 5.680809182072492841e-05
1.238281250000000000e+00 4.236922010017368291e-05
1.242187500000000000e+00 3.620436667642204178e-05
1.246093750000000000e+00 5.266487724242163753e-05
1.250000000000000000e+00 6.565603113531524231e-05
1.253906250000000000e+00 6.425187534489565355e-05
1.257812500000000000e+00 5.822505503865626233e-05
1.261718750000000000e+00 5.607955788637186776e-05
1.265625000000000000e+00 4.727868836180083216e-05
1.269531250000000000e+00 3.847951763695046311e-05
1.273437500000000000e+00 5.622883046894124612e-05
1.277343750000000000e+00 8.189595012077849551e-05
1.281250000000000000e+00 9.932800271207639447e-05
1.285156250000000000e+00 1.074527301931046985e-04
1.289062500000000000e+00 1.057732340854977221e-04
1.292968750000000000e+00 9.323341085032810346e-05
1.296875000000000000e+00 7.299854526564748824e-05
1.300781250000000000e+00 5.220756767832123086e-05
1.304687500000000000e+00 8.427156437142498027e-05
1.308593750000000000e+00 3.266506058565161585e-04
1.312500000000000000e+00 1.042320355517065448e-03
1.316406250000000000e+00 2.558533194182305206e-03
1.320312500000000000e+00 4.807069454213906690e-03
1.324218750000000000e+00 6.902429472536244365e-03
1.328125000000000000e+00 7.561549449581482160e-03
1.332031250000000000e+00 6.298679484292912800e-03
1.335937500000000000e+00 3.961549997215259994e-03
1.339843750000000000e+00 1.848307978096565100e-03
1.343750000000000000e+00 6.036796221893317178e-04
1.347656250000000000e+00 1.019835363903992629e-04
1.351562500000000000e+00 2.468754138777136056e-05
1.355468750000000000e+00 2.069737375121243544e-05
1.359375000000000000e+00 3.291460945246432219e-05
1.363281250000000000e+00 8.177474602853638489e-05
1.367187500000000000e+00 1.186515750805579349e-04
1.371093750000000000e+00 1.340270184889605213e-04
1.375000000000000000e+00 1.288509992147798345e-04
1.378906250000000000e+00 1.105232026916413426e-04
1.382812500000000000e+00 8.862445341937643718e-05
1.386718750000000000e+00 6.734582665031826562e-05
1.390625000000000000e+00 4.362250933001316638e-05
1.394531250000000000e+00 1.845971536481115421e-05
1.398437500000000000e+00 1.783583535125315739e-05
1.402343750000000000e+00 3.425651341798209110e-05
1.406250000000000000e+00 4.232376216946517596e-05
1.410156250000000000e+00 3.853142337297892165e-05
1.414062500000000000e+00 2.259724578458989947e-05
1.417968750000000000e+00 2.107951127371734211e-06
1.421875000000000000e+00 1.016847458482796057e-05
1.425781250000000000e+00 8.536542283460567062e-06
1.429687500000000000e+00 9.338826735308370340e-06
1.433593750000000000e+00 2.194571821940759641e-05
1.437500000000000000e+00 3.072847303092453774e-05
1.441406250000000000e+00 3.215330540754138782e-05
1.445312500000000000e+00 2.590847234803621347e-05
1.449218750000000000e+00 1.464633681089030127e-05
1.453125000000000000e+00 9.927549328543826100e-06
1.457031250000000000e+00 1.945488119114478580e-05
1.460937500000000000e+00 2.563694134491820677e-05
1.464843750000000000e+00 2.401517275274658956e-05
1.468750000000000000e+00 1.658585519012377202e-05
1.472656250000000000e+00 8.281793712555857019e-06
1.476562500000000000e+00 5.867164546735301099e-06
1.480468750000000000e+00 8.627547832621650884e-06
1.484375000000000000e+00 9.517236822313538636e-06
1.488281250000000000e+00 1.211622036785479009e-05
1.492187500000000000e+00 1.952979943058989453e-05
1.496093750000000000e+00 2.447289033909639969e-05
1.500000000000000000e+00 2.188043678236117526e-05
1.503906250000000000e+00 1.403949464965265622e-05
1.507812500000000000e+00 7.524180973275117369e-06
1.511718750000000000e+00 6.365398715817366221e-06
1.515625000000000000e+00 8.941541728557574290e-06
1.519531250000000000e+00 1.080239009396486419e-05
1.523437500000000000e+00 8.902488297115715820e-06
1.527343750000000000e+00 3.681091424233363103e-06
1.531250000000000000e+00 1.874937385300793916e-06
1.535156250000000000e+00 5.248856277529254508e-06
1.539062500000000000e+00 6.286869262842605920e-06
1.542968750000000000e+00 5.616552921431124039e-06
1.546875000000000000e+00 3.955407880559229005e-06
1.550781250000000000e+00 3.941922582081550081e-06
1.554687500000000000e+00 7.736808265098692042e-06
1.558593750000000000e+00 1.204984291759544802e-05
1.562500000000000000e+00 1.198300907464923209e-05
1.566406250000000000e+00 6.196804986404723132e-06
1.570312500000000000e+00 1.314896376424508652e-06
1.574218750000000000e+00 5.301885007784357106e-06
1.578125000000000000e+00 5.018807350575061575e-06
1.582031250000000000e+00 7.937715153058372061e-06
1.585937500000000000e+00 1.387248592356455638e-05
1.589843750000000000e+00 1.683698105686695580e-05
1.593750000000000000e+00 1.410795428598917221e-05
1.597656250000000000e+00 6.325910590821634189e-06
1.601562500000000000e+00 5.182342198807327743e-06
1.605468750000000000e+00 1.211270079728600609e-05
1.609375000000000000e+00 1.377448720312745163e-05
1.613281250000000000e+00 1.038982474913522619e-05
1.617187500000000000e+00 6.137843009395070114e-06
1.621093750000000000e+00 4.410994387051596866e-06
1.625000000000000000e+00 3.609359300739097521e-06
1.628906250000000000e+00 5.196206700623866514e-06
1.632812500000000000e+00 1.107898258261752922e-05
1.636718750000000000e+00 1.798107229327976044e-05
1.640625000000000000e+00 2.154972897182801014e-05
1.644531250000000000e+00 1.846911540674473688e-05
1.648437500000000000e+00 8.591942362081510820e-06
1.652343750000000000e+00 6.102381664433754338e-06
1.656250000000000000e+00 1.483671688366046983e-05
1.660156250000000000e+00 1.635993756360464753e-05
1.664062500000000000e+00 1.395841748032140320e-05
1.667968750000000000e+00 1.462911915151050840e-05
1.671875000000000000e+00 1.538118772734951148e-05
1.675781250000000000e+00 1.276560907673242315e-05
1.679687500000000000e+00 1.018240709927076397e-05
1.683593750000000000e+00 8.204446340065130614e-06
1.687500000000000000e+00 1.037889344500064682e-05
1.691406250000000000e+00 2.432903617381182364e-05
1.695312500000000000e+00 3.850498671633980198e-05
1.699218750000000000e+00 4.278865869947353734e-05
1.703125000000000000e+00 3.324816218388524275e-05
1.707031250000000000e+00 1.454634804231399634e-05
1.710937500000000000e+00 9.117955804432929519e-06
1.714843750000000000e+00 2.728815228959669144e-05
1.718750000000000000e+00 4.313670274962222234e-05
1.722656250000000000e+00 5.204597406183939363e-05
1.726562500000000000e+00 4.944671556695897209e-05
1.730468750000000000e+00 4.301906892697089760e-05
1.734375000000000000e+00 5.178182730738789742e-05
1.738281250000000000e+00 6.334215733838478401e-05
1.742187500000000000e+00 6.032721793961291030e-05
1.746093750000000000e+00 4.276369784144373970e-05
1.750000000000000000e+00 1.831224660612436271e-05
1.753906250000000000e+00 6.469758103932314890e-05
1.757812500000000000e+00 2.645826024258314101e-04
1.761718750000000000e+00 7.451789997438126780e-04
1.765625000000000000e+00 1.512178811182328863e-03
1.769531250000000000e+00 2.288988610321924123e-03
1.773437500000000000e+00 2.651218715654754098e-03
1.777343750000000000e+00 2.402464884533536248e-03
1.781250000000000000e+00 1.752862322568112625e-03
1.785156250000000000e+00 1.078873159535907863e-03
1.789062500000000000e+00 5.982152479808192872e-04
1.792968750000000000e+00 3.121420320525028578e-04
1.796875000000000000e+00 1.487405738985585744e-04
1.800781250000000000e+00 6.158417189364616612e-05
1.804687500000000000e+00 2.870219642721638821e-05
1.808593750000000000e+00 3.413524444957079213e-05
1.812500000000000000e+00 5.171253904965309508e-05
1.816406250000000000e+00 6.878893909996624026e-05
1.820312500000000000e+00 8.156852170994380302e-05
1.824218750000000000e+00 8.671289159139251846e-05
1.828125000000000000e+00 8.254054945995016027e-05
1.832031250000000000e+00 7.224971898435599850e-05
1.835937500000000000e+00 6.226659688547232579e-05
1.839843750000000000e+00 5.774977124661333217e-05
1.843750000000000000e+00 5.958448001488316555e-05
1.847656250000000000e+00 6.366460568866497312e-05
1.851562500000000000e+00 6.341985018088405084e-05
1.855468750000000000e+00 5.608263687206483338e-05
1.859375000000000000e+00 4.568122379625230077e-05
1.863281250000000000e+00 3.754487979986072987e-05
1.867187500000000000e+00 3.273684970297276376e-05
1.871093750000000000e+00 3.077663458896699814e-05
1.875000000000000000e+00 3.177362426655465740e-05
1.878906250000000000e+00 3.466679341020965959e-05
1.882812500000000000e+00 3.685225605468473082e-05
1.886718750000000000e+00 3.575173888316082949e-05
1.890625000000000000e+00 3.045175418519558468e-05
1.894531250000000000e+00 2.241334158694240723e-05
1.898437500000000000e+00 1.439143400393520036e-05
1.902343750000000000e+00 8.272005901621379850e-06
1.906250000000000000e+00 5.081734969630942232e-06
1.910156250000000000e+00 5.116868701430727211e-06
1.914062500000000000e+00 6.958642866836516213e-06
1.917968750000000000e+00 1.068917085767707550e-05
1.921875000000000000e+00 1.551288725995096876e-05
1.925781250000000000e+00 2.011948428266944209e-05
1.929687500000000000e+00 2.200051671198678899e-05
1.933593750000000000e+00 1.968164743644293160e-05
1.937500000000000000e+00 1.468947652177410128e-05
1.941406250000000000e+00 1.153735333749139461e-05
1.945312500000000000e+00 1.351694949894752230e-05
1.949218750000000000e+00 1.561327601660802853e-05
1.953125000000000000e+00 1.654359733229248932e-05
1.957031250000000000e+00 2.068902677557483792e-05
1.960937500000000000e+00 2.423530719016158414e-05
1.964843750000000000e+00 2.085594393336378085e-05
1.968750000000000000e+00 1.335647644799800360e-05
1.972656250000000000e+00 1.393280995466547920e-05
1.976562500000000000e+00 1.919782688388609602e-05
1.980468750000000000e+00 2.158168015061181843e-05
1.984375000000000000e+00 2.254947699187991383e-05
1.988281250000000000e+00 2.407874875549693760e-05
1.992187500000000000e+00 2.564049884691476321e-05
1.996093750000000000e+00 2.619760749602044800e-05
2.000000000000000000e+00 2.624192424546955104e-05
2.003906250000000000e+00 2.689018280395843137e-05
2.007812500000000000e+00 2.606946411157900288e-05
2.011718750000000000e+00 2.077759324503997051e-05
2.015625000000000000e+00 1.434544413307138350e-05
2.019531250000000000e+00 1.631002924224635837e-05
2.023437500000000000e+00 2.130827011673004943e-05
2.027343750000000000e+00 2.287304482971738449e-05
2.031250000000000000e+00 2.179901525142294001e-05
2.035156250000000000e+00 1.968850557856892424e-05
2.039062500000000000e+00 1.767555957580356344e-05
2.042968750000000000e+00 1.606420156260068339e-05
2.046875000000000000e+00 1.362610880894338342e-05
2.050781250000000000e+00 1.054603817197074041e-05
2.054687500000000000e+00 8.581927928389596649e-06
2.058593750000000000e+00 7.164389262558400305e-06
2.062500000000000000e+00 5.922473596249368175e-06
2.066406250000000000e+00 5.345825090208236150e-06
2.070312500000000000e+00 5.030466695851444660e-06
2.074218750000000000e+00 9.048573579091912438e-06
2.078125000000000000e+00 1.529066254299443685e-05
2.082031250000000000e+00 1.891928317679326268e-05
2.085937500000000000e+00 1.894328130120022694e-05
2.089843750000000000e+00 1.753952580437278212e-05
2.093750000000000000e+00 1.666762029521689879e-05
2.097656250000000000e+00 1.495335946200148778e-05
2.101562500000000000e+00 1.056562594606257710e-05
2.105468750000000000e+00 4.795848523220090331e-06
2.109375000000000000e+00 2.202045798576248960e-06
2.113281250000000000e+00 3.544991169131606884e-06
2.117187500000000000e+00 2.814182387628876482e-06
2.121093750000000000e+00 3.176133307043441545e-06
2.125000000000000000e+00 5.013115041471829695e-06
2.128906250000000000e+00 3.287509126153906880e-06
2.132812500000000000e+00 2.452332579041795069e-06
2.136718750000000000e+00 9.356002868797559131e-06
2.140625000000000000e+00 1.467037372670208523e-05
2.144531250000000000e+00 1.706324010935324331e-05
2.148437500000000000e+00 1.692850673303490153e-05
2.152343750000000000e+00 1.544831512064766317e-05
2.156250000000000000e+00 1.177209645794034091e-05
2.160156250000000000e+00 2.293049859424943751e-06
2.164062500000000000e+00 1.474996857281222089e-05
2.167968750000000000e+00 3.352266773174138848e-05
2.171875000000000000e+00 4.620617481187048905e-05
2.175781250000000000e+00 4.861675846612063530e-05
2.179687500000000000e+00 4.276179624710609077e-05
2.183593750000000000e+00 3.250711191055701249e-05
2.187500000000000000e+00 2.014687003869387088e-05
2.191406250000000000e+00 1.504388917410838971e-05
2.195312500000000000e+00 3.425865262419252423e-05
2.199218750000000000e+00 4.988687848933140613e-05
2.203125000000000000e+00 1.353071696439149272e-05
2.207031250000000000e+00 2.799944863629703950e-04
2.210937500000000000e+00 9.373556841241750207e-04
2.214843750000000000e+00 1.973392223828115792e-03
2.218750000000000000e+00 3.004876042412114694e-03
2.222656250000000000e+00 3.428542400253710952e-03
2.226562500000000000e+00 2.955848797866454398e-03
2.230468750000000000e+00 1.916460976237926257e-03
2.234375000000000000e+00 9.124176338103508850e-04
2.238281250000000000e+00 2.891750656020198240e-04
2.242187500000000000e+00 4.303795907862958546e-05
2.246093750000000000e+00 7.063681177805087317e-05
2.250000000000000000e+00 6.669101974653837759e-05
2.253906250000000000e+00 3.972612473252437712e-05
2.257812500000000000e+00 3.401748200699510462e-05
2.261718750000000000e+00 5.800247477111268753e-05
2.265625000000000000e+00 7.332534096205787025e-05
2.269531250000000000e+00 7.432785783495798372e-05
2.273437500000000000e+00 6.609042807301929168e-05
2.277343750000000000e+00 5.453531435463013455e-05
2.281250000000000000e+00 4.298413792684027148e-05
2.285156250000000000e+00 3.187998639796660712e-05
2.289062500000000000e+00 2.197053977228589038e-05
2.292968750000000000e+00 1.751062121341757653e-05
2.296875000000000000e+00 1.779968171464892080e-05
2.300781250000000000e+00 1.659373926064753864e-05
2.304687500000000000e+00 1.379663089150322704e-05
2.308593750000000000e+00 1.229089288912490715e-05
2.312500000000000000e+00 1.210881400981335609e-05
2.316406250000000000e+00 1.136320168814838671e-05
2.320312500000000000e+00 1.045919728324411590e-05
2.324218750000000000e+00 1.117360318483396721e-05
2.328125000000000000e+00 1.231677818574030714e-05
2.332031250000000000e+00 1.206129578488500034e-05
2.335937500000000000e+00 1.024902378113828598e-05
2.339843750000000000e+00 8.152141222833800683e-06
2.343750000000000000e+00 6.898982019054584952e-06
2.347656250000000000e+00 6.425750428414080230e-06
2.351562500000000000e+00 7.049879353807670483e-06
2.355468750000000000e+00 8.600782060002954901e-06
2.359375000000000000e+00 9.294139373910912020e-06
2.363281250000000000e+00 9.173082336960563081e-06
2.367187500000000000e+00 9.910855546919162618e-06
2.371093750000000000e+00 1.115643695497878430e-05
2.375000000000000000e+00 1.112781993061128640e-05
2.378906250000000000e+00 9.569766503551368033e-06
2.382812500000000000e+00 8.188870700306866143e-06
2.386718750000000000e+00 6.466508265816397948e-06
2.390625000000000000e+00 3.412685463496440770e-06
2.394531250000000000e+00 9.998380495270120431e-07
2.398437500000000000e+00 1.571354739494879354e-06
2.402343750000000000e+00 3.180783742223792245e-06
2.406250000000000000e+00 5.239331789663370770e-06
2.410156250000000000e+00 6.938938656797129370e-06
2.414062500000000000e+00 7.515767791507193853e-06
2.417968750000000000e+00 6.615770972762302110e-06
2.421875000000000000e+00 4.965826701117139722e-06
2.425781250000000000e+00 3.411669194087382186e-06
2.429687500000000000e+00 2.078577243248516105e-06
2.433593750000000000e+00 1.377233154993901377e-06
2.437500000000000000e+00 1.536638888194026942e-06
2.441406250000000000e+00 4.013232085259548885e-06
2.445312500000000000e+00 6.635173786304444822e-06
2.449218750000000000e+00 7.895877170675946749e-06
2.453125000000000000e+00 7.606502826557303441e-06
2.457031250000000000e+00 5.758524063240894210e-06
2.460937500000000000e+00 2.620362492978365651e-06
2.464843750000000000e+00 3.399105517828818555e-06
2.468750000000000000e+00 7.470626431007866340e-06
2.472656250000000000e+00 1.009753901721535290e-05
2.476562500000000000e+00 1.028465542778312618e-05
2.480468750000000000e+00 8.610794367531045824e-06
2.484375000000000000e+00 6.607999543159018387e-06
2.488281250000000000e+00 5.902643904867557456e-06
2.492187500000000000e+00 6.526722340692060493e-06
2.496093750000000000e+00 6.132257543282762860e-06
2.500000000000000000e+00 3.145602540334398343e-06
2.503906250000000000e+00 2.817063149391949821e-06
2.507812500000000000e+00 8.518854230368802451e-06
2.511718750000000000e+00 1.217106305408708541e-05
2.515625000000000000e+00 1.173082035828891186e-05
2.519531250000000000e+00 7.106939515367427611e-06
2.523437500000000000e+00 2.454786034184501709e-06
2.527343750000000000e+00 7.423660333901773048e-06
2.531250000000000000e+00 1.017573791954927699e-05
2.535156250000000000e+00 8.966060760712530437e-06
2.539062500000000000e+00 5.889445425304979957e-06
2.542968750000000000e+00 3.262367633111551803e-06
2.546875000000000000e+00 1.735287876368725718e-06
2.550781250000000000e+00 5.418109652086010819e-06
2.554687500000000000e+00 8.959973115116976698e-06
2.558593750000000000e+00 9.489896619003904921e-06
2.562500000000000000e+00 7.770669156684829011e-06
2.566406250000000000e+00 6.096224625099772050e-06
2.570312500000000000e+00 3.709150606426668460e-06
2.574218750000000000e+00 3.648450426776693472e-07
2.578125000000000000e+00 2.919631767780894182e-06
2.582031250000000000e+00 4.875705897405726526e-06
2.585937500000000000e+00 8.398173114049952074e-06
2.589843750000000000e+00 1.075699285841322991e-05
2.593750000000000000e+00 8.732772139843629041e-06
2.597656250000000000e+00 5.129312356135901030e-06
2.601562500000000000e+00 7.936067676289715951e-06
2.605468750000000000e+00 1.037632459736962172e-05
2.609375000000000000e+00 1.007174958182314982e-05
2.613281250000000000e+00 1.026193205829307678e-05
2.617187500000000000e+00 1.259450928486498886e-05
2.621093750000000000e+00 1.481704494969074952e-05
2.625000000000000000e+00 1.444484865010541266e-05
2.628906250000000000e+00 1.114338316537503032e-05
2.632812500000000000e+00 6.479087509343790179e-06
2.636718750000000000e+00 1.695390060648734536e-06
2.640625000000000000e+00 4.199897669541227930e-06
2.644531250000000000e+00 7.159164695131014334e-06
2.648437500000000000e+00 1.561332301839845482e-05
2.652343750000000000e+00 3.567442840012425111e-05
2.656250000000000000e+00 6.583213517282302419e-05
2.660156250000000000e+00 1.232244363303133089e-04
2.664062500000000000e+00 2.710213567702505827e-04
2.667968750000000000e+00 5.617296579700667382e-04
2.671875000000000000e+00 9.172912811976688657e-04
2.675781250000000000e+00 1.125122771388542553e-03
2.679687500000000000e+00 1.027707696902093208e-03
2.683593750000000000e+00 6.971250931217603478e-04
2.687500000000000000e+00 3.475918764098086711e-04
2.691406250000000000e+00 1.231592502314881091e-04
2.695312500000000000e+00 3.365491361181419919e-05
2.699218750000000000e+00 2.687425237769849287e-05
2.703125000000000000e+00 2.880119430317366953e-05
2.707031250000000000e+00 2.624252677755301927e-05
2.710937500000000000e+00 2.270391870490124611e-05
2.714843750000000000e+00 2.032039992676878682e-05
2.718750000000000000e+00 1.802640064358074337e-05
2.722656250000000000e+00 1.547036191893610383e-05
2.726562500000000000e+00 1.352236261510086461e-05
2.730468750000000000e+00 1.141619380776912640e-05
2.734375000000000000e+00 7.834611145482300989e-06
2.738281250000000000e+00 5.126021915655280474e-06
2.742187500000000000e+00 8.112709919504968367e-06
2.746093750000000000e+00 1.157928860093425995e-05
2.750000000000000000e+00 1.207951790816244936e-05
2.753906250000000000e+00 9.228919117519669593e-06
2.757812500000000000e+00 4.884331463125086724e-06
2.761718750000000000e+00 1.583347612630921881e-06
2.765625000000000000e+00 3.488013790875982992e-06
2.769531250000000000e+00 7.840238338199446473e-06
2.773437500000000000e+00 1.122631732331954301e-05
2.777343750000000000e+00 1.224391568375147241e-05
2.781250000000000000e+00 1.101261028184034451e-05
2.785156250000000000e+00 8.426477975373976865e-06
2.789062500000000000e+00 5.265018777411272000e-06
2.792968750000000000e+00 2.193875577286404390e-06
2.796875000000000000e+00 1.571902233646222281e-06
2.800781250000000000e+00 3.668115430849430413e-06
2.804687500000000000e+00 6.001714126063645485e-06
2.808593750000000000e+00 7.009147432668931196e-06
2.812500000000000000e+00 5.706775254344979957e-06
2.816406250000000000e+00 2.741424368098425661e-06
2.820312500000000000e+00 3.068661295334839578e-06
2.824218750000000000e+00 6.881601098069363381e-06
2.828125000000000000e+00 9.556381388827767532e-06
2.832031250000000000e+00 1.013190828954197766e-05
2.835937500000000000e+00 8.803145908912802226e-06
2.839843750000000000e+00 6.567459505167996463e-06
2.843750000000000000e+00 4.882758967308478375e-06
2.847656250000000000e+00 5.084543781499205304e-06
2.851562500000000000e+00 6.665837782459726953e-06
2.855468750000000000e+00 8.329348340158288901e-06
2.859375000000000000e+00 9.352042408363477174e-06
2.863281250000000000e+00 9.360041556802683714e-06
2.867187500000000000e+00 8.282568588287123090e-06
2.871093750000000000e+00 6.962042387246120802e-06
2.875000000000000000e+00 6.565927134735020105e-06
2.878906250000000000e+00 6.550049580164995914e-06
2.882812500000000000e+00 5.943856459626240774e-06
2.886718750000000000e+00 4.805894671996665400e-06
2.890625000000000000e+00 4.367828581850472904e-06
2.894531250000000000e+00 5.523762802474437459e-06
2.898437500000000000e+00 6.919204057022598381e-06
2.902343750000000000e+00 8.147150602561902029e-06
2.906250000000000000e+00 9.720593539270226498e-06
2.910156250000000000e+00 1.084254335416081544e-05
2.914062500000000000e+00 1.013959228641461125e-05
2.917968750000000000e+00 7.667615706920716430e-06
2.921875000000000000e+00 4.993537699149814066e-06
2.925781250000000000e+00 3.689904522553246894e-06
2.929687500000000000e+00 3.635523792541344769e-06
2.933593750000000000e+00 3.877879958974125265e-06
2.937500000000000000e+00 3.727067954817590795e-06
2.941406250000000000e+00 2.720060208774792981e-06
2.945312500000000000e+00 1.990725451936936549e-06
2.949218750000000000e+00 3.210414653506943187e-06
2.953125000000000000e+00 4.334864672571350358e-06
2.957031250000000000e+00 4.693720308109227470e-06
2.960937500000000000e+00 4.821479759130558560e-06
2.964843750000000000e+00 4.628354023277907485e-06
2.968750000000000000e+00 3.611475877594951405e-06
2.972656250000000000e+00 2.118989020966840189e-06
2.976562500000000000e+00 1.018799454151778585e-06
2.980468750000000000e+00 1.957101366217789059e-06
2.984375000000000000e+00 3.459224074357162173e-06
2.988281250000000000e+00 4.375287534011410540e-06
2.992187500000000000e+00 4.657080284212209607e-06
2.996093750000000000e+00 4.641190178696662868e-06
3.000000000000000000e+00 4.275126004345073431e-06
3.003906250000000000e+00 2.985228191027570611e-06
3.007812500000000000e+00 1.638551937634150384e-06
3.011718750000000000e+00 3.575389762900315581e-06
3.015625000000000000e+00 4.927852495501671372e-06
3.019531250000000000e+00 4.017663005579831362e-06
3.023437500000000000e+00 1.007840137327777317e-06
3.027343750000000000e+00 3.445126209516718419e-06
3.031250000000000000e+00 7.154350433775569346e-06
3.035156250000000000e+00 8.578997874201161917e-06
3.039062500000000000e+00 6.605544779331642647e-06
3.042968750000000000e+00 2.080474289846050430e-06
3.046875000000000000e+00 4.462477932433499647e-06
3.050781250000000000e+00 7.444331410410895090e-06
3.054687500000000000e+00 7.294536872380522906e-06
3.058593750000000000e+00 6.724784095014727343e-06
3.062500000000000000e+00 8.170969012030998891e-06
3.066406250000000000e+00 9.699812265810098702e-06
3.070312500000000000e+00 1.048984119281255389e-05
3.074218750000000000e+00 1.074660731033985015e-05
3.078125000000000000e+00 9.975586381884541558e-06
3.082031250000000000e+00 7.829761647192490229e-06
3.085937500000000000e+00 4.689947499984244892e-06
3.089843750000000000e+00 5.346156521558968783e-06
3.093750000000000000e+00 1.369232960424042140e-05
3.097656250000000000e+00 2.284971293854829976e-05
3.101562500000000000e+00 2.614121241546712209e-05
3.105468750000000000e+00 1.631256871561613390e-05
3.109375000000000000e+00 1.351093926257867175e-05
3.113281250000000000e+00 5.836365552916916504e-05
3.117187500000000000e+00 1.093785085438565570e-04
3.121093750000000000e+00 1.444497031150404457e-04
3.125000000000000000e+00 1.443258159341120753e-04
3.128906250000000000e+00 1.363379583609018871e-04
3.132812500000000000e+00 1.820346159651195397e-04
3.136718750000000000e+00 2.253797220003264396e-04
3.140625000000000000e+00 2.092018936043550409e-04
3.144531250000000000e+00 1.489821600396382302e-04
3.148437500000000000e+00 8.775364692690010944e-05
3.152343750000000000e+00 5.222209538284343106e-05
3.156250000000000000e+00 3.638218957416521554e-05
3.160156250000000000e+00 2.232139923864093485e-05
3.164062500000000000e+00 8.267015085309668666e-06
3.167968750000000000e+00 6.312894228904083126e-06
3.171875000000000000e+00 9.359618177801639930e-06
3.175781250000000000e+00 8.653569781671365094e-06
3.179687500000000000e+00 7.595761731223934722e-06
3.183593750000000000e+00 7.617490406982546834e-06
3.187500000000000000e+00 8.021961821982476814e-06
3.191406250000000000e+00 8.451008950231476871e-06
3.195312500000000000e+00 7.312037783912595824e-06
3.199218750000000000e+00 3.642547256422903396e-06
3.203125000000000000e+00 4.966639215992864566e-06
3.207031250000000000e+00 9.700149722114342083e-06
3.210937500000000000e+00 1.140462120572546825e-05
3.214843750000000000e+00 1.005321168817886942e-05
3.218750000000000000e+00 7.208486871636257284e-06
3.222656250000000000e+00 4.233793978979408090e-06
3.226562500000000000e+00 1.673094677309864961e-06
3.230468750000000000e+00 7.383814911157641853e-07
3.234375000000000000e+00 3.205614323563641380e-06
3.238281250000000000e+00 5.947877206053287640e-06
3.242187500000000000e+00 7.898554152176172460e-06
3.246093750000000000e+00 7.830429687106861924e-06
3.250000000000000000e+00 5.917578552693191450e-06
3.253906250000000000e+00 4.150477907245482765e-06
3.257812500000000000e+00 4.277588174936396628e-06
3.261718750000000000e+00 5.112591417568519695e-06
3.265625000000000000e+00 5.726953492125606338e-06
3.269531250000000000e+00 6.241689299382355894e-06
3.273437500000000000e+00 6.310800361426879760e-06
3.277343750000000000e+00 5.032057858185067257e-06
3.281250000000000000e+00 2.547455585839033033e-06
3.285156250000000000e+00 1.148924236548330545e-06
3.289062500000000000e+00 2.144343763785922896e-06
3.292968750000000000e+00 1.898111874545314692e-06
3.296875000000000000e+00 1.733317886858931292e-06
3.300781250000000000e+00 3.462468912649409340e-06
3.304687500000000000e+00 4.317069031172994333e-06
3.308593750000000000e+00 3.423958809341100310e-06
3.312500000000000000e+00 2.066331909771827053e-06
3.316406250000000000e+00 2.047970263308244966e-06
3.320312500000000000e+00 2.227466038104765377e-06
3.324218750000000000e+00 2.084146368077707800e-06
3.328125000000000000e+00 1.972117799173099669e-06
3.332031250000000000e+00 1.915963105409957434e-06
3.335937500000000000e+00 2.127861601368722264e-06
3.339843750000000000e+00 2.541161626762115612e-06
3.343750000000000000e+00 2.333097639323141970e-06
3.347656250000000000e+00 1.339058251478571586e-06
3.351562500000000000e+00 4.768702813104337848e-07
3.355468750000000000e+00 1.701328183132995371e-06
3.359375000000000000e+00 2.421286041013845266e-06
3.363281250000000000e+00 2.356938119039968666e-06
3.367187500000000000e+00 2.526887146690955335e-06
3.371093750000000000e+00 2.976598173839930631e-06
3.375000000000000000e+00 3.292196418881054802e-06
3.378906250000000000e+00 4.361266388885284647e-06
3.382812500000000000e+00 5.978993197847960920e-06
3.386718750000000000e+00 7.062425328906330234e-06
3.390625000000000000e+00 7.157701881684015141e-06
3.394531250000000000e+00 6.376087663956470941e-06
3.398437500000000000e+00 5.463582643362154353e-06
3.402343750000000000e+00 5.401424464022218822e-06
3.406250000000000000e+00 6.617167825105232414e-06
3.410156250000000000e+00 8.265689368588595450e-06
3.414062500000000000e+00 8.411840276255656213e-06
3.417968750000000000e+00 5.868219598831515447e-06
3.421875000000000000e+00 1.531586578583523214e-06
3.425781250000000000e+00 2.345180940857246797e-06
3.429687500000000000e+00 4.101095731971768159e-06
3.433593750000000000e+00 3.923956585243870519e-06
3.437500000000000000e+00 2.995684936206033095e-06
3.441406250000000000e+00 2.220820472476666648e-06
3.445312500000000000e+00 1.986430771517111574e-06
3.449218750000000000e+00 2.202156619502917062e-06
3.453125000000000000e+00 2.438747014887366662e-06
3.457031250000000000e+00 2.932287670879909922e-06
3.460937500000000000e+00 4.187852059248655005e-06
3.464843750000000000e+00 5.419327138808500482e-06
3.468750000000000000e+00 6.446144421999918251e-06
3.472656250000000000e+00 8.021009945461653201e-06
3.476562500000000000e+00 9.661714610100921035e-06
3.480468750000000000e+00 1.030814351961741633e-05
3.484375000000000000e+00 1.002209483065108143e-05
3.488281250000000000e+00 9.206801839755530614e-06
3.492187500000000000e+00 7.574931483278203797e-06
3.496093750000000000e+00 5.006832485521731706e-06
3.500000000000000000e+00 2.820999635341837743e-06
3.503906250000000000e+00 4.571468132442101434e-06
3.507812500000000000e+00 7.016468542365638812e-06
3.511718750000000000e+00 7.603925730396187066e-06
3.515625000000000000e+00 6.675423523803669476e-06
3.519531250000000000e+00 5.066564287184203045e-06
3.523437500000000000e+00 3.159793836639453010e-06
3.527343750000000000e+00 3.456254147264128647e-06
3.531250000000000000e+00 5.809798659096979505e-06
3.535156250000000000e+00 7.590441132449987857e-06
3.539062500000000000e+00 7.825159638680923404e-06
3.542968750000000000e+00 6.235054200094398128e-06
3.546875000000000000e+00 3.812900748407495815e-06
3.550781250000000000e+00 4.137638804101075317e-06
3.554687500000000000e+00 6.003000508829976771e-06
3.558593750000000000e+00 6.953577137198190652e-06
3.562500000000000000e+00 8.797801657784026661e-06
3.566406250000000000e+00 1.198426582732924382e-05
3.570312500000000000e+00 1.102895837681657489e-05
3.574218750000000000e+00 7.715326870428493549e-06
3.578125000000000000e+00 4.891621850193914804e-05
3.582031250000000000e+00 1.239869240892995761e-04
3.585937500000000000e+00 2.174811151485799346e-04
3.589843750000000000e+00 2.913506323951259649e-04
3.593750000000000000e+00 3.065749128663426259e-04
3.597656250000000000e+00 2.572726597735498799e-04
3.601562500000000000e+00 1.761373871626969870e-04
3.605468750000000000e+00 1.025178451993480854e-04
3.609375000000000000e+00 5.320725732866284124e-05
3.613281250000000000e+00 2.463663028963322216e-05
3.617187500000000000e+00 9.148877038380069307e-06
3.621093750000000000e+00 2.398053923632719423e-06
3.625000000000000000e+00 8.468862561787112525e-07
3.628906250000000000e+00 1.027297093330921198e-06
3.632812500000000000e+00 3.239637274442873904e-06
3.636718750000000000e+00 4.807488439619446437e-06
3.640625000000000000e+00 5.420505963203483311e-06
3.644531250000000000e+00 5.134745696276055557e-06
3.648437500000000000e+00 4.686565654790746207e-06
3.652343750000000000e+00 4.306109154438557356e-06
3.656250000000000000e+00 2.979989669817121205e-06
3.660156250000000000e+00 8.362721893760785619e-07
3.664062500000000000e+00 2.254079165363746295e-06
3.667968750000000000e+00 3.801189658125681997e-06
3.671875000000000000e+00 4.132232722844302026e-06
3.675781250000000000e+00 3.316843107692928367e-06
3.679687500000000000e+00 1.797904846661912602e-06
3.683593750000000000e+00 1.711189402721129454e-06
3.687500000000000000e+00 2.469721088940346429e-06
3.691406250000000000e+00 1.698075809667555467e-06
3.695312500000000000e+00 7.847913332583520301e-07
3.699218750000000000e+00 3.543598321579793197e-06
3.703125000000000000e+00 5.958529207618952771e-06
3.707031250000000000e+00 7.612497539694705963e-06
3.710937500000000000e+00 8.563483099224453607e-06
3.714843750000000000e+00 8.862349089698667002e-06
3.718750000000000000e+00 8.667556252328885048e-06
3.722656250000000000e+00 8.245221342882937801e-06
3.726562500000000000e+00 7.228549177022904934e-06
3.730468750000000000e+00 5.063567251166509735e-06
3.734375000000000000e+00 2.174624085621541258e-06
3.738281250000000000e+00 1.014389070731386620e-06
3.742187500000000000e+00 2.243433904963842754e-06
3.746093750000000000e+00 2.282148901158106291e-06
3.750000000000000000e+00 1.456627416737027598e-06
3.753906250000000000e+00 1.819164765810326846e-06
3.757812500000000000e+00 3.479445307913379147e-06
3.761718750000000000e+00 4.588210120820971266e-06
3.765625000000000000e+00 4.690478246998967253e-06
3.769531250000000000e+00 4.343530180171389284e-06
3.773437500000000000e+00 4.429773503692291511e-06
3.777343750000000000e+00 4.869115160327587067e-06
3.781250000000000000e+00 4.783512691577353332e-06
3.785156250000000000e+00 3.758239994695837030e-06
3.789062500000000000e+00 2.253961601091303248e-06
3.792968750000000000e+00 1.213696027068238254e-06
3.796875000000000000e+00 1.125562059869785079e-06
3.800781250000000000e+00 1.339309349064866591e-06
3.804687500000000000e+00 1.764229764082476399e-06
3.808593750000000000e+00 2.409931203004081220e-06
3.812500000000000000e+00 3.053574964947304813e-06
3.816406250000000000e+00 3.309221431063326233e-06
3.820312500000000000e+00 2.762038397117254172e-06
3.824218750000000000e+00 1.463489224472769244e-06
3.828125000000000000e+00 9.964383359137640454e-07
3.832031250000000000e+00 1.791448526822294044e-06
3.835937500000000000e+00 1.766641971687954706e-06
3.839843750000000000e+00 1.390833521966585965e-06
3.843750000000000000e+00 2.259303069819949628e-06
3.847656250000000000e+00 3.512120598839403488e-06
3.851562500000000000e+00 4.091102806069317690e-06
3.855468750000000000e+00 3.877080898825809334e-06
3.859375000000000000e+00 3.238785163705485572e-06
3.863281250000000000e+00 2.577052495377217662e-06
3.867187500000000000e+00 2.674267714023358995e-06
3.871093750000000000e+00 4.078843061546210944e-06
3.875000000000000000e+00 5.724452690212667217e-06
3.878906250000000000e+00 6.525233403527355038e-06
3.882812500000000000e+00 6.111479852112096369e-06
3.886718750000000000e+00 4.876796441430285697e-06
3.890625000000000000e+00 3.530182165075070507e-06
3.894531250000000000e+00 2.454924136379440992e-06
3.898437500000000000e+00 1.722767915864003485e-06
3.902343750000000000e+00 1.862968082342491038e-06
3.906250000000000000e+00 2.898201852544214003e-06
3.910156250000000000e+00 3.818423079243267983e-06
3.914062500000000000e+00 4.038836252392569261e-06
3.917968750000000000e+00 3.660922571509375754e-06
3.921875000000000000e+00 3.200114464818709463e-06
3.925781250000000000e+00 2.867287418066987547e-06
3.929687500000000000e+00 2.523741749218128994e-06
3.933593750000000000e+00 2.752568323719161136e-06
3.937500000000000000e+00 3.834162421257916044e-06
3.941406250000000000e+00 5.195339475219116612e-06
3.945312500000000000e+00 6.510918770155731987e-06
3.949218750000000000e+00 7.425063421371214352e-06
3.953125000000000000e+00 7.492131898225405741e-06
3.957031250000000000e+00 6.535925727967265264e-06
3.960937500000000000e+00 4.781897898305336435e-06
3.964843750000000000e+00 2.875649904543736516e-06
3.968750000000000000e+00 2.042615900509505789e-06
3.972656250000000000e+00 2.528666847183415821e-06
3.976562500000000000e+00 3.012050458418050566e-06
3.980468750000000000e+00 3.015862803956855492e-06
3.984375000000000000e+00 2.379755488728294982e-06
3.988281250000000000e+00 1.780553050416636758e-06
3.992187500000000000e+00 3.356425338156283477e-06
3.996093750000000000e+00 5.323079021616611120e-06
4.000000000000000000e+00 5.688163482113157996e-06
4.003906250000000000e+00 4.013126750734092545e-06
4.007812500000000000e+00 1.592339836284043675e-06
4.011718750000000000e+00 1.803228792238766511e-06
4.015625000000000000e+00 3.800493764956436684e-06
4.019531250000000000e+00 5.984358134473023644e-06
4.023437500000000000e+00 7.583736238284522891e-06
4.027343750000000000e+00 7.775943733384951581e-06
4.031250000000000000e+00 6.500332042788244013e-06
4.035156250000000000e+00 4.508250003771368027e-06
4.039062500000000000e+00 2.515141910365631567e-06
4.042968750000000000e+00 6.833503054715476184e-07
4.046875000000000000e+00 1.038793632712370689e-06
4.050781250000000000e+00 2.896535572400291254e-06
4.054687500000000000e+00 5.417389037840101617e-06
4.058593750000000000e+00 8.830451905678910366e-06
4.062500000000000000e+00 1.205550259937776804e-05
4.066406250000000000e+00 1.305430453609412065e-05
4.070312500000000000e+00 1.104169641633742088e-05
4.074218750000000000e+00 7.498934371815433281e-06
4.078125000000000000e+00 4.450765696417773472e-06
4.082031250000000000e+00 2.579657902210389027e-06
4.085937500000000000e+00 1.304939408420882632e-06
4.089843750000000000e+00 2.461426560062229976e-07
4.093750000000000000e+00 3.717046907212073603e-07
4.097656250000000000e+00 5.130221047344498076e-07
4.101562500000000000e+00 9.643695538833835966e-07
4.105468750000000000e+00 1.607590619296993077e-06
4.109375000000000000e+00 1.863118236672036870e-06
4.113281250000000000e+00 1.694745165373204929e-06
4.117187500000000000e+00 1.560834913339292244e-06
4.121093750000000000e+00 1.602797630050185866e-06
4.125000000000000000e+00 1.766953755750091766e-06
4.128906250000000000e+00 1.970374457184700830e-06
4.132812500000000000e+00 1.909945459454851999e-06
4.136718750000000000e+00 2.244516883339963244e-06
4.140625000000000000e+00 3.384486717191271841e-06
4.144531250000000000e+00 4.293266916142119309e-06
4.148437500000000000e+00 4.486984161442855951e-06
4.152343750000000000e+00 4.166713342398477087e-06
4.156250000000000000e+00 3.435581039433667442e-06
4.160156250000000000e+00 2.379159146138788734e-06
4.164062500000000000e+00 1.616243145269507672e-06
4.167968750000000000e+00 1.466891519970258168e-06
4.171875000000000000e+00 1.115623998898216373e-06
4.175781250000000000e+00 2.910647457190751417e-07
4.179687500000000000e+00 5.831108162681565826e-07
4.183593750000000000e+00 6.810416677901045786e-07
4.187500000000000000e+00 5.644667226374734413e-07
4.191406250000000000e+00 1.718838686605067930e-06
4.195312500000000000e+00 2.621468045420995105e-06
4.199218750000000000e+00 2.897466507314506668e-06
4.203125000000000000e+00 2.921339510329849296e-06
4.207031250000000000e+00 3.231233537926908236e-06
4.210937500000000000e+00 3.906147120702928505e-06
4.214843750000000000e+00 4.557444453493487303e-06
4.218750000000000000e+00 4.918061857201408759e-06
4.222656250000000000e+00 5.117855864372102145e-06
4.226562500000000000e+00 5.336074413835606337e-06
4.230468750000000000e+00 5.490640705765728961e-06
4.234375000000000000e+00 5.389437483266329326e-06
4.238281250000000000e+00 5.135094899404888945e-06
4.242187500000000000e+00 5.034633329287680477e-06
4.246093750000000000e+00 4.963180099616517264e-06
4.250000000000000000e+00 4.526679600851899904e-06
4.253906250000000000e+00 3.789026404580917768e-06
4.257812500000000000e+00 3.189626332008863925e-06
4.261718750000000000e+00 2.794011402688039695e-06
4.265625000000000000e+00 2.280520412565557918e-06
4.269531250000000000e+00 1.463269069426723933e-06
4.273437500000000000e+00 2.914770092790530089e-07
4.277343750000000000e+00 1.082468744846078898e-06
4.281250000000000000e+00 2.161778854675595117e-06
4.285156250000000000e+00 2.593879382601008646e-06
4.289062500000000000e+00 2.763917628245048658e-06
4.292968750000000000e+00 3.004514434569534623e-06
4.296875000000000000e+00 2.934908434410517851e-06
4.300781250000000000e+00 2.821447059633367114e-06
4.304687500000000000e+00 3.248251477169193505e-06
4.308593750000000000e+00 3.378694484888865199e-06
4.312500000000000000e+00 2.388612303709785382e-06
4.316406250000000000e+00 6.038445998218159753e-07
4.320312500000000000e+00 2.400590295736140230e-06
4.324218750000000000e+00 4.753864449235313824e-06
4.328125000000000000e+00 6.440429539032020276e-06
4.332031250000000000e+00 7.213319226086289899e-06
4.335937500000000000e+00 7.028497901432787706e-06
4.339843750000000000e+00 5.987707075254322289e-06
4.343750000000000000e+00 4.442292199739417397e-06
4.347656250000000000e+00 2.908707589633006456e-06
4.351562500000000000e+00 1.703782510134236908e-06
4.355468750000000000e+00 1.371444277912612681e-06
4.359375000000000000e+00 2.816721884037103263e-06
4.363281250000000000e+00 4.944664877789838560e-06
4.367187500000000000e+00 6.816799903331703893e-06
4.371093750000000000e+00 7.828830078652041261e-06
4.375000000000000000e+00 7.880926876622385290e-06
4.378906250000000000e+00 7.129304397184561957e-06
4.382812500000000000e+00 5.565022857744561746e-06
4.386718750000000000e+00 3.514558014998991653e-06
4.390625000000000000e+00 2.706205713603385506e-06
4.394531250000000000e+00 3.730883247087871238e-06
4.398437500000000000e+00 4.458465256685532487e-06
4.402343750000000000e+00 4.402649725854595954e-06
4.406250000000000000e+00 3.889435783748121814e-06
4.410156250000000000e+00 3.382811692585294358e-06
4.414062500000000000e+00 3.413254815110196542e-06
4.417968750000000000e+00 4.144648728987481847e-06
4.421875000000000000e+00 4.884130102493063484e-06
4.425781250000000000e+00 4.753717456962368887e-06
4.429687500000000000e+00 3.338289307856026470e-06
4.433593750000000000e+00 1.203007267215316155e-06
4.437500000000000000e+00 2.685693685722254231e-06
4.441406250000000000e+00 5.422245349674732484e-06
4.445312500000000000e+00 7.485531705946390626e-06
4.449218750000000000e+00 8.373819660566966520e-06
4.453125000000000000e+00 7.848252234264553847e-06
4.457031250000000000e+00 6.022621118495884744e-06
4.460937500000000000e+00 3.453026168255700473e-06
4.464843750000000000e+00 1.279555779826581541e-06
4.468750000000000000e+00 2.056121015628138240e-06
4.472656250000000000e+00 3.769419522112194755e-06
4.476562500000000000e+00 4.882678638042026890e-06
4.480468750000000000e+00 4.591278557232891307e-06
4.484375000000000000e+00 3.141180739307499431e-06
4.488281250000000000e+00 3.000075338662439041e-06
4.492187500000000000e+00 4.299535317371431760e-06
4.496093750000000000e+00 4.659164051473219033e-06
4.500000000000000000e+00 3.813517204275545046e-06
4.503906250000000000e+00 2.787171727366136140e-06
4.507812500000000000e+00 2.725515218890211227e-06
4.511718750000000000e+00 2.753763494069896873e-06
4.515625000000000000e+00 2.352143351076353797e-06
4.519531250000000000e+00 2.910224797063482744e-06
4.523437500000000000e+00 6.370000104586473282e-06
4.527343750000000000e+00 1.286992034478876758e-05
4.531250000000000000e+00 1.951146463558934183e-05
4.535156250000000000e+00 2.228269182921095189e-05
4.539062500000000000e+00 1.969482514524235046e-05
4.542968750000000000e+00 1.409918452029273734e-05
4.546875000000000000e+00 9.126690510130940168e-06
4.550781250000000000e+00 6.017787188021559436e-06
4.554687500000000000e+00 3.412731216976220828e-06
4.558593750000000000e+00 3.868795735467593641e-07
4.562500000000000000e+00 2.674239243120267565e-06
4.566406250000000000e+00 4.703552728844815200e-06
4.570312500000000000e+00 5.178447562487244475e-06
4.574218750000000000e+00 4.478013928906581762e-06
4.578125000000000000e+00 3.528053584817853848e-06
4.582031250000000000e+00 3.223029348538722741e-06
4.585937500000000000e+00 3.898111952866149789e-06
4.589843750000000000e+00 4.979320170320586747e-06
4.593750000000000000e+00 5.633702714984222904e-06
4.597656250000000000e+00 5.381216027659479571e-06
4.601562500000000000e+00 4.441308393242734653e-06
4.605468750000000000e+00 3.834386175845205488e-06
4.609375000000000000e+00 4.280563773548218277e-06
4.613281250000000000e+00 4.938576767905953969e-06
4.617187500000000000e+00 5.081680118834955175e-06
4.621093750000000000e+00 4.969175760134837431e-06
4.625000000000000000e+00 5.472570170599289279e-06
4.628906250000000000e+00 6.504526842442710139e-06
4.632812500000000000e+00 7.020563605596403702e-06
4.636718750000000000e+00 6.689404555118228401e-06
4.640625000000000000e+00 6.225437623126356496e-06
4.644531250000000000e+00 6.131570733655226901e-06
4.648437500000000000e+00 5.753050880945811956e-06
4.652343750000000000e+00 4.425284529452132531e-06
4.656250000000000000e+00 2.199859086642795013e-06
4.660156250000000000e+00 4.915698554217725426e-07
4.664062500000000000e+00 2.394465556551998348e-06
4.667968750000000000e+00 3.232547892822646075e-06
4.671875000000000000e+00 3.028101094629224580e-06
4.675781250000000000e+00 2.375508566045205626e-06
4.679687500000000000e+00 1.834681595140510726e-06
4.683593750000000000e+00 1.942697748169851634e-06
4.687500000000000000e+00 2.253423346414943738e-06
4.691406250000000000e+00 1.991893027576160863e-06
4.695312500000000000e+00 1.181705549185906327e-06
4.699218750000000000e+00 5.063651328896280875e-07
4.703125000000000000e+00 1.114248897603238320e-06
4.707031250000000000e+00 1.763815739936383253e-06
4.710937500000000000e+00 2.242476837028954406e-06
4.714843750000000000e+00 2.996861110049241638e-06
4.718750000000000000e+00 4.210971921913954586e-06
4.722656250000000000e+00 5.685240735509756569e-06
4.726562500000000000e+00 7.124378028046555737e-06
4.730468750000000000e+00 8.121027379398214907e-06
4.734375000000000000e+00 8.355236529047775954e-06
4.738281250000000000e+00 7.632306076092423348e-06
4.742187500000000000e+00 5.929470528943455332e-06
4.746093750000000000e+00 3.568849683685005656e-06
4.750000000000000000e+00 1.287816816312244711e-06
4.753906250000000000e+00 9.463055968578531782e-07
4.757812500000000000e+00 1.732602142066209896e-06
4.761718750000000000e+00 2.466602028657307701e-06
4.765625000000000000e+00 3.625919313454737633e-06
4.769531250000000000e+00 5.040855638347799882e-06
4.773437500000000000e+00 6.192481052217091035e-06
4.777343750000000000e+00 6.521830686511282323e-06
4.781250000000000000e+00 5.793300527232424975e-06
4.785156250000000000e+00 4.331008069579639110e-06
4.789062500000000000e+00 2.877809352824763436e-06
4.792968750000000000e+00 2.352122499172495593e-06
4.796875000000000000e+00 2.827602159177923226e-06
4.800781250000000000e+00 3.370174035564842526e-06
4.804687500000000000e+00 3.597887982518260627e-06
4.808593750000000000e+00 3.536812610741306257e-06
4.812500000000000000e+00 3.363358413755239645e-06
4.816406250000000000e+00 3.427695851280934259e-06
4.820312500000000000e+00 3.968567228033294029e-06
4.824218750000000000e+00 4.809388593138461597e-06
4.828125000000000000e+00 5.407160631605125948e-06
4.832031250000000000e+00 5.342828382637093872e-06
4.835937500000000000e+00 4.693227594273828976e-06
4.839843750000000000e+00 3.812343060130567415e-06
4.843750000000000000e+00 3.060961951899383968e-06
4.847656250000000000e+00 2.672693842801071404e-06
4.851562500000000000e+00 2.412670486842140148e-06
4.855468750000000000e+00 1.724499103736977949e-06
4.859375000000000000e+00 3.832782464266597781e-07
4.863281250000000000e+00 1.666989071377396316e-06
4.867187500000000000e+00 3.354242552301176743e-06
4.871093750000000000e+00 4.112456972761088955e-06
4.875000000000000000e+00 3.809197769542994861e-06
4.878906250000000000e+00 3.215691005062072543e-06
4.882812500000000000e+00 3.111322200492023893e-06
4.886718750000000000e+00 3.139051509440466776e-06
4.890625000000000000e+00 2.993008037084651001e-06
4.894531250000000000e+00 2.933271952703514485e-06
4.898437500000000000e+00 3.232043232104880307e-06
4.902343750000000000e+00 3.617028626010946765e-06
4.906250000000000000e+00 3.648010349859356227e-06
4.910156250000000000e+00 3.431815469216685014e-06
4.914062500000000000e+00 3.523670478736166168e-06
4.917968750000000000e+00 3.793629671134290021e-06
4.921875000000000000e+00 3.455771479934820288e-06
4.925781250000000000e+00 2.824127113685086369e-06
4.929687500000000000e+00 3.115613439282975091e-06
4.933593750000000000e+00 3.486853880810837970e-06
4.937500000000000000e+00 2.896492602140187957e-06
4.941406250000000000e+00 1.593583951892978124e-06
4.945312500000000000e+00 5.588078356009883988e-07
4.949218750000000000e+00 1.068278845274446325e-06
4.953125000000000000e+00 1.604879187150537737e-06
4.957031250000000000e+00 1.999200148904632844e-06
4.960937500000000000e+00 2.574674950678546734e-06
4.964843750000000000e+00 3.727471895130096323e-06
4.968750000000000000e+00 5.237066043969574020e-06
4.972656250000000000e+00 6.062653993647286346e-06
4.976562500000000000e+00 5.381384874983431326e-06
4.980468750000000000e+00 3.492737650684638545e-06
4.984375000000000000e+00 1.689615906147518183e-06
4.988281250000000000e+00 1.648442145031013325e-06
4.992187500000000000e+00 2.266197036101317686e-06
4.996093750000000000e+00 1.788352615678241998e-06
5.000000000000000000e+00 5.144442493648862301e-07
5.003906250000000000e+00 4.747898804283344591e-06
5.007812500000000000e+00 1.044556132828637919e-05
5.011718750000000000e+00 1.613663286762151775e-05
5.015625000000000000e+00 1.922377743242029854e-05
5.019531250000000000e+00 1.790341874413844224e-05
5.023437500000000000e+00 1.328553020419094662e-05
5.027343750000000000e+00 8.462192611562210961e-06
5.031250000000000000e+00 5.589678081234875919e-06
5.035156250000000000e+00 4.731454616727108377e-06
5.039062500000000000e+00 4.799288577547801098e-06
5.042968750000000000e+00 4.427371875218589449e-06
5.046875000000000000e+00 3.137991524813576442e-06
5.050781250000000000e+00 1.666858596485872525e-06
5.054687500000000000e+00 1.125334336571886032e-06
5.058593750000000000e+00 1.772287583786067450e-06
5.062500000000000000e+00 2.737728932855378321e-06
5.066406250000000000e+00 3.005890391135408666e-06
5.070312500000000000e+00 2.858518500753138089e-06
5.074218750000000000e+00 3.618559425627374067e-06
5.078125000000000000e+00 4.725131585746011131e-06
5.082031250000000000e+00 5.149202294584478814e-06
5.085937500000000000e+00 4.731284848065515466e-06
5.089843750000000000e+00 3.938274105998258433e-06
5.093750000000000000e+00 3.573088396452220706e-06
5.097656250000000000e+00 3.559048968198658348e-06
5.101562500000000000e+00 3.035747311714849851e-06
5.105468750000000000e+00 1.981574521527430493e-06
5.109375000000000000e+00 1.582564929161033501e-06
5.113281250000000000e+00 2.420950138957966689e-06
5.117187500000000000e+00 3.362555658420325787e-06
5.121093750000000000e+00 3.709909399416013187e-06
5.125000000000000000e+00 3.275861693513023405e-06
5.128906250000000000e+00 2.813829933618595056e-06
5.132812500000000000e+00 3.116217357233696055e-06
5.136718750000000000e+00 3.501280524593587472e-06
5.140625000000000000e+00 3.385891837572493038e-06
5.144531250000000000e+00 3.052645021083186205e-06
5.148437500000000000e+00 3.034506549255091868e-06
5.152343750000000000e+00 3.140458009080008485e-06
5.156250000000000000e+00 2.986577976423565247e-06
5.160156250000000000e+00 2.595449504125075179e-06
5.164062500000000000e+00 2.255673044540602161e-06
5.167968750000000000e+00 2.516637762061019561e-06
5.171875000000000000e+00 3.572190496637875644e-06
5.175781250000000000e+00 4.915897612016135170e-06
5.179687500000000000e+00 6.013278904359238755e-06
5.183593750000000000e+00 6.496252384171026142e-06
5.187500000000000000e+00 6.237688212054947476e-06
5.191406250000000000e+00 5.425082000682624573e-06
5.195312500000000000e+00 4.485003795366632859e-06
5.199218750000000000e+00 3.845799919390141586e-06
5.203125000000000000e+00 3.627133427447691421e-06
5.207031250000000000e+00 3.561655134400133933e-06
5.210937500000000000e+00 3.306283882591301614e-06
5.214843750000000000e+00 2.790306275942978265e-06
5.218750000000000000e+00 2.159626403689175862e-06
5.222656250000000000e+00 1.593365456122411204e-06
5.226562500000000000e+00 1.106802386285483466e-06
5.230468750000000000e+00 8.691179654074069852e-07
5.234375000000000000e+00 1.901416477602284333e-06
5.238281250000000000e+00 3.063322360794747901e-06
5.242187500000000000e+00 3.362685728798545299e-06
5.246093750000000000e+00 2.761137947579856976e-06
5.250000000000000000e+00 1.963399741118797567e-06
5.253906250000000000e+00 1.520309145787785436e-06
5.257812500000000000e+00 1.204902052663546475e-06
5.261718750000000000e+00 6.760246460181096767e-07
5.265625000000000000e+00 2.629144303070714587e-07
5.269531250000000000e+00 1.443573456094894469e-06
5.273437500000000000e+00 2.704700692133042712e-06
5.277343750000000000e+00 3.669147607251955196e-06
5.281250000000000000e+00 3.997753813747212796e-06
5.285156250000000000e+00 3.570465604130104377e-06
5.289062500000000000e+00 2.820725533046705531e-06
5.292968750000000000e+00 2.924033594071337088e-06
5.296875000000000000e+00 3.831111882923602347e-06
5.300781250000000000e+00 4.239256377124071537e-06
5.304687500000000000e+00 3.714921981757299767e-06
5.308593750000000000e+00 2.655612794336572848e-06
5.312500000000000000e+00 1.712422346376328550e-06
5.316406250000000000e+00 1.616352715660869498e-06
5.320312500000000000e+00 2.478210224825839415e-06
5.324218750000000000e+00 3.332028320306624504e-06
5.328125000000000000e+00 3.518532782584957540e-06
5.332031250000000000e+00 3.198157134896615581e-06
5.335937500000000000e+00 3.322652368520201451e-06
5.339843750000000000e+00 3.938351034398877447e-06
5.343750000000000000e+00 4.192124733388186620e-06
5.347656250000000000e+00 4.031700175650724780e-06
5.351562500000000000e+00 3.961225584207649204e-06
5.355468750000000000e+00 4.100851378975419855e-06
5.359375000000000000e+00 4.141060610853665309e-06
5.363281250000000000e+00 3.929977800636592274e-06
5.367187500000000000e+00 3.532599933072419977e-06
5.371093750000000000e+00 3.023375640085284225e-06
5.375000000000000000e+00 2.451942739292250832e-06
5.378906250000000000e+00 1.748475031807761772e-06
5.382812500000000000e+00 1.127705060289944835e-06
5.386718750000000000e+00 1.284956711858251230e-06
5.390625000000000000e+00 2.349953295663103168e-06
5.394531250000000000e+00 4.198173734841172012e-06
5.398437500000000000e+00 5.817790169095535823e-06
5.402343750000000000e+00 6.088589723871172243e-06
5.406250000000000000e+00 4.710495619059602675e-06
5.410156250000000000e+00 2.279443439102763165e-06
5.414062500000000000e+00 2.921695129927523447e-07
5.417968750000000000e+00 2.139822804847400943e-06
5.421875000000000000e+00 3.160622005167122097e-06
5.425781250000000000e+00 3.529236544082006791e-06
5.429687500000000000e+00 3.373160988992129792e-06
5.433593750000000000e+00 2.820774168132819482e-06
5.437500000000000000e+00 2.374129466864696774e-06
5.441406250000000000e+00 2.094794942985010710e-06
5.445312500000000000e+00 1.517185977729880575e-06
5.449218750000000000e+00 1.103647598859721271e-06
5.453125000000000000e+00 1.719574662308746694e-06
5.457031250000000000e+00 2.389709714967426872e-06
5.460937500000000000e+00 2.431804483578762803e-06
5.464843750000000000e+00 1.720072780790043296e-06
5.468750000000000000e+00 7.979102362367681404e-07
5.472656250000000000e+00 1.215405576609895851e-06
5.476562500000000000e+00 1.776500037179190754e-06
5.480468750000000000e+00 2.223137441323199525e-06
5.484375000000000000e+00 4.635581073840284196e-06
5.488281250000000000e+00 8.307211514011756716e-06
5.492187500000000000e+00 1.080270812644894861e-05
5.496093750000000000e+00 1.059386146936711785e-05
5.500000000000000000e+00 9.737568163793317906e-06
5.503906250000000000e+00 1.183337403960002503e-05
5.507812500000000000e+00 1.362750074865242812e-05
5.511718750000000000e+00 1.199665079591540309e-05
5.515625000000000000e+00 8.140250241534738713e-06
5.519531250000000000e+00 4.825944905358035300e-06
5.523437500000000000e+00 3.186940807433397369e-06
5.527343750000000000e+00 2.799041435039483455e-06
5.531250000000000000e+00 3.271207354595512772e-06
5.535156250000000000e+00 3.310824060339465984e-06
5.539062500000000000e+00 2.177622174234257853e-06
5.542968750000000000e+00 6.336323836607463729e-07
5.546875000000000000e+00 2.033832366007255474e-06
5.550781250000000000e+00 3.497054677410925927e-06
5.554687500000000000e+00 4.411085541838721820e-06
5.558593750000000000e+00 4.523101922325202134e-06
5.562500000000000000e+00 3.408015715142067503e-06
5.566406250000000000e+00 1.793439803956973719e-06
5.570312500000000000e+00 3.132230264177277578e-06
5.574218750000000000e+00 4.959387803989653197e-06
5.578125000000000000e+00 5.358862762262623278e-06
5.582031250000000000e+00 4.518250807312102384e-06
5.585937500000000000e+00 3.354097102104005555e-06
5.589843750000000000e+00 2.363029571701573127e-06
5.593750000000000000e+00 1.608127402348021684e-06
5.597656250000000000e+00 2.320405849533962570e-06
5.601562500000000000e+00 4.047753295089790687e-06
5.605468750000000000e+00 5.325615652065196036e-06
5.609375000000000000e+00 5.463886440837126310e-06
5.613281250000000000e+00 4.555758018773162816e-06
5.617187500000000000e+00 3.599564715879106516e-06
5.621093750000000000e+00 4.044363722050598454e-06
5.625000000000000000e+00 5.364775217900077605e-06
5.628906250000000000e+00 5.960358666078189104e-06
5.632812500000000000e+00 5.203103665783471864e-06
5.636718750000000000e+00 3.540166880436154768e-06
5.640625000000000000e+00 1.801535987984712884e-06
5.644531250000000000e+00 5.162419847312151342e-07
5.648437500000000000e+00 1.021433874104633059e-06
5.652343750000000000e+00 2.106475166942543947e-06
5.656250000000000000e+00 3.473376063853434137e-06
5.660156250000000000e+00 5.145645964141753286e-06
5.664062500000000000e+00 6.269953923511158908e-06
5.667968750000000000e+00 6.199804464381422763e-06
5.671875000000000000e+00 5.178155679917510836e-06
5.675781250000000000e+00 3.803061947663087233e-06
5.679687500000000000e+00 2.556849058457887906e-06
5.683593750000000000e+00 1.818603685820739528e-06
5.687500000000000000e+00 1.417396683164874868e-06
5.691406250000000000e+00 7.008762200922537062e-07
5.695312500000000000e+00 4.983144972355035622e-07
5.699218750000000000e+00 1.217020283747316572e-06
5.703125000000000000e+00 1.227782187370181342e-06
5.707031250000000000e+00 8.590162424126155816e-07
5.710937500000000000e+00 1.356830564910581371e-06
5.714843750000000000e+00 2.000849336238471327e-06
5.718750000000000000e+00 2.073453302795558691e-06
5.722656250000000000e+00 1.619004620812088294e-06
5.726562500000000000e+00 9.992948694800900460e-07
5.730468750000000000e+00 1.052187001052958433e-06
5.734375000000000000e+00 1.758880158060748596e-06
5.738281250000000000e+00 2.538588066184219338e-06
5.742187500000000000e+00 3.234604215942468636e-06
5.746093750000000000e+00 3.565740908645694239e-06
5.750000000000000000e+00 3.295551387272482235e-06
5.753906250000000000e+00 2.613146469283805085e-06
5.757812500000000000e+00 2.047789631968555792e-06
5.761718750000000000e+00 1.872219845927308098e-06
5.765625000000000000e+00 1.960291983473988129e-06
5.769531250000000000e+00 2.407421249817495556e-06
5.773437500000000000e+00 3.293230438094094094e-06
5.777343750000000000e+00 4.121129135774572392e-06
5.781250000000000000e+00 4.257882036179478640e-06
5.785156250000000000e+00 3.727034233582217882e-06
5.789062500000000000e+00 4.299582285533735254e-06
5.792968750000000000e+00 9.995861028279811363e-06
5.796875000000000000e+00 2.368560728905212253e-05
5.800781250000000000e+00 4.544767978659349183e-05
5.804687500000000000e+00 6.726937421704193916e-05
5.808593750000000000e+00 7.529680031658656728e-05
5.812500000000000000e+00 6.289348498031307978e-05
5.816406250000000000e+00 3.837047740781187130e-05
5.820312500000000000e+00 1.604829272008236803e-05
5.824218750000000000e+00 3.497058963060048123e-06
5.828125000000000000e+00 2.265672998540255674e-06
5.832031250000000000e+00 2.364061170825280205e-06
5.835937500000000000e+00 1.760823016632174777e-06
5.839843750000000000e+00 3.253209794653066418e-06
5.843750000000000000e+00 4.959855153385843828e-06
5.847656250000000000e+00 5.713844789781060924e-06
5.851562500000000000e+00 5.360345205123951972e-06
5.855468750000000000e+00 4.106911919310151437e-06
5.859375000000000000e+00 2.679361503401632456e-06
5.863281250000000000e+00 2.631667937058240914e-06
5.867187500000000000e+00 3.999857302018826086e-06
5.871093750000000000e+00 5.619986160065391963e-06
5.875000000000000000e+00 6.946279110847867825e-06
5.878906250000000000e+00 7.465611998688890884e-06
5.882812500000000000e+00 6.837722579760321805e-06
5.886718750000000000e+00 5.419691897979266337e-06
5.890625000000000000e+00 4.071727334371372029e-06
5.894531250000000000e+00 2.895495197917384858e-06
5.898437500000000000e+00 1.516506476743168067e-06
5.902343750000000000e+00 1.223207848768161774e-06
5.906250000000000000e+00 1.970963978247654903e-06
5.910156250000000000e+00 1.783880466360948115e-06
5.914062500000000000e+00 5.854927696136348943e-07
5.917968750000000000e+00 1.217799755609752202e-06
5.921875000000000000e+00 2.742642947459252208e-06
5.925781250000000000e+00 3.389047636786664145e-06
5.929687500000000000e+00 2.941645233092759848e-06
5.933593750000000000e+00 1.798319675835566567e-06
5.937500000000000000e+00 6.443120419457006083e-07
5.941406250000000000e+00 1.376001151597640010e-07
5.945312500000000000e+00 3.442861555777324236e-07
5.949218750000000000e+00 1.170854035592925291e-06
5.953125000000000000e+00 2.028849083941399850e-06
5.957031250000000000e+00 2.073980052753148686e-06
5.960937500000000000e+00 1.012977435995663587e-06
5.964843750000000000e+00 7.641548362632251133e-07
5.968750000000000000e+00 2.568288817370801829e-06
5.972656250000000000e+00 3.808135183892009393e-06
5.976562500000000000e+00 4.165996232155197928e-06
5.980468750000000000e+00 3.643930276588962431e-06
5.984375000000000000e+00 2.442192581646885599e-06
5.988281250000000000e+00 1.042608547898612132e-06
5.992187500000000000e+00 1.246916750028733754e-06
5.996093750000000000e+00 2.169362298844854130e-06
6.000000000000000000e+00 2.774509061797955027e-06
6.003906250000000000e+00 3.080626271519192124e-06
6.007812500000000000e+00 2.820742768055230016e-06
6.011718750000000000e+00 1.976329627958259424e-06
6.015625000000000000e+00 1.081576897418603148e-06
6.019531250000000000e+00 9.425386643159807100e-07
6.023437500000000000e+00 1.279234219408998229e-06
6.027343750000000000e+00 1.632097994259265283e-06
6.031250000000000000e+00 1.981583748929243560e-06
6.035156250000000000e+00 2.312982750895552291e-06
6.039062500000000000e+00 2.688071853009579950e-06
6.042968750000000000e+00 3.128412346037323746e-06
6.046875000000000000e+00 3.386368170765232263e-06
6.050781250000000000e+00 3.004759179277111759e-06
6.054687500000000000e+00 1.772907764378728336e-06
6.058593750000000000e+00 5.950155129084732918e-07
6.062500000000000000e+00 1.769159748255222495e-06
6.066406250000000000e+00 2.370770851140744327e-06
6.070312500000000000e+00 1.942719436346468491e-06
6.074218750000000000e+00 1.143707580256189693e-06
6.078125000000000000e+00 1.594598914547526997e-06
6.082031250000000000e+00 2.487144969796380636e-06
6.085937500000000000e+00 3.053790582980469248e-06
6.089843750000000000e+00 3.486183899892775594e-06
6.093750000000000000e+00 3.739543394170174441e-06
6.097656250000000000e+00 3.411040579719916555e-06
6.101562500000000000e+00 2.750408177197613502e-06
6.105468750000000000e+00 2.557912548591417771e-06
6.109375000000000000e+00 2.930546579209104295e-06
6.113281250000000000e+00 3.397670743782735899e-06
6.117187500000000000e+00 3.604121732629222652e-06
6.121093750000000000e+00 3.614480122870916705e-06
6.125000000000000000e+00 3.350843157848682885e-06
6.128906250000000000e+00 2.209687082244213719e-06
6.132812500000000000e+00 6.581917937105455376e-07
6.136718750000000000e+00 2.559891633014484134e-06
6.140625000000000000e+00 4.332363421019145902e-06
6.144531250000000000e+00 5.219261134168036079e-06
6.148437500000000000e+00 5.443761283542492977e-06
6.152343750000000000e+00 5.468170803846966537e-06
6.156250000000000000e+00 5.674658906188915315e-06
6.160156250000000000e+00 6.097303275656538804e-06
6.164062500000000000e+00 6.434262203071240304e-06
6.167968750000000000e+00 6.584033368454643138e-06
6.171875000000000000e+00 6.577732584465862372e-06
6.175781250000000000e+00 5.833921880771087888e-06
6.179687500000000000e+00 3.859460752346486443e-06
6.183593750000000000e+00 1.854121949093159501e-06
6.187500000000000000e+00 2.912362684487394625e-06
6.191406250000000000e+00 4.264576680564778602e-06
6.195312500000000000e+00 4.752898295513402034e-06
6.199218750000000000e+00 4.823015985487791126e-06
6.203125000000000000e+00 4.921165377043410093e-06
6.207031250000000000e+00 4.877471906080101197e-06
6.210937500000000000e+00 4.029266085078119533e-06
6.214843750000000000e+00 2.074664764999800733e-06
6.218750000000000000e+00 3.804861562661371895e-07
6.222656250000000000e+00 2.233950624489242157e-06
6.226562500000000000e+00 2.910317255956223884e-06
6.230468750000000000e+00 2.586180917125394366e-06
6.234375000000000000e+00 1.716828444275576103e-06
6.238281250000000000e+00 6.434630011686314482e-07
6.242187500000000000e+00 7.717560992288363871e-07
6.246093750000000000e+00 1.450008047126273298e-06
6.250000000000000000e+00 1.326666413133763620e-06
6.253906250000000000e+00 8.004080944078827069e-07
6.257812500000000000e+00 1.462710759843065604e-06
6.261718750000000000e+00 2.267188548788750769e-06
6.265625000000000000e+00 2.745771969687989698e-06
6.269531250000000000e+00 3.117171267343205518e-06
6.273437500000000000e+00 3.325327299246895474e-06
6.277343750000000000e+00 3.038318761589757665e-06
6.281250000000000000e+00 2.155422599816056600e-06
6.285156250000000000e+00 1.504518996910252137e-06
6.289062500000000000e+00 2.408742244324740410e-06
6.292968750000000000e+00 3.409407694704122906e-06
6.296875000000000000e+00 3.813208612811650348e-06
6.300781250000000000e+00 3.912644196482045864e-06
6.304687500000000000e+00 4.236089881898851049e-06
6.308593750000000000e+00 4.728658262338611308e-06
6.312500000000000000e+00 5.027665918704910543e-06
6.316406250000000000e+00 5.399365624173887555e-06
6.320312500000000000e+00 6.165465597898192170e-06
6.324218750000000000e+00 6.815985149941880165e-06
6.328125000000000000e+00 6.684107725715259239e-06
6.332031250000000000e+00 5.579694357905083384e-06
6.335937500000000000e+00 3.806694334922569546e-06
6.339843750000000000e+00 2.005860427261541596e-06
6.343750000000000000e+00 9.660250865273691622e-07
6.347656250000000000e+00 6.302364926440521332e-07
6.351562500000000000e+00 4.926612853002851656e-07
6.355468750000000000e+00 1.562476299656137947e-06
6.359375000000000000e+00 2.590200114151225857e-06
6.363281250000000000e+00 3.011830591987402205e-06
6.367187500000000000e+00 2.964386039996635286e-06
6.371093750000000000e+00 3.256014557708053063e-06
6.375000000000000000e+00 3.892443133708243921e-06
6.378906250000000000e+00 4.055473425935778304e-06
6.382812500000000000e+00 3.498278554165215846e-06
6.386718750000000000e+00 2.670845791584926327e-06
6.390625000000000000e+00 2.720464588361598275e-06
6.394531250000000000e+00 3.949745984759209611e-06
6.398437500000000000e+00 5.252337225609260131e-06
6.402343750000000000e+00 5.981478624546048890e-06
6.406250000000000000e+00 5.869595412424661209e-06
6.410156250000000000e+00 4.947025257532917405e-06
6.414062500000000000e+00 3.576904916235428202e-06
6.417968750000000000e+00 2.161357625139359459e-06
6.421875000000000000e+00 1.090771313659461330e-06
6.425781250000000000e+00 1.480389956685168798e-06
6.429687500000000000e+00 2.476721830178876133e-06
6.433593750000000000e+00 2.970621658741171180e-06
6.437500000000000000e+00 2.720147095736082073e-06
6.441406250000000000e+00 2.114610967559764391e-06
6.445312500000000000e+00 2.025700669395960089e-06
6.449218750000000000e+00 3.211994574956547452e-06
6.453125000000000000e+00 5.036547766685661128e-06
6.457031250000000000e+00 6.406728247549848556e-06
6.460937500000000000e+00 6.610851898853440212e-06
6.464843750000000000e+00 5.591844395162813051e-06
6.468750000000000000e+00 3.842414096094877156e-06
6.472656250000000000e+00 2.202471719171319709e-06
6.476562500000000000e+00 1.637538808369156601e-06
6.480468750000000000e+00 1.446125492512428197e-06
6.484375000000000000e+00 7.649754875429642118e-07
6.488281250000000000e+00 1.511550804078340500e-06
6.492187500000000000e+00 2.810331884929239663e-06
6.496093750000000000e+00 3.288957854344593314e-06
6.500000000000000000e+00 3.477776207751029554e-06
6.503906250000000000e+00 7.702418351051632919e-06
6.507812500000000000e+00 1.434285702471847822e-05
6.511718750000000000e+00 1.865492299288622037e-05
6.515625000000000000e+00 1.767823191636149052e-05
6.519531250000000000e+00 1.221823372304744889e-05
6.523437500000000000e+00 5.679985772800160993e-06
6.527343750000000000e+00 1.787656115225671809e-06
6.531250000000000000e+00 2.447668631289779405e-06
6.535156250000000000e+00 2.359271063726436387e-06
6.539062500000000000e+00 1.657141871222696329e-06
6.542968750000000000e+00 1.341392657759447755e-06
6.546875000000000000e+00 8.101562053794104567e-07
6.550781250000000000e+00 3.145908699265335959e-07
6.554687500000000000e+00 1.397591163889764482e-06
6.558593750000000000e+00 1.939023454991616539e-06
6.562500000000000000e+00 2.148054877769314634e-06
6.566406250000000000e+00 2.212289262279083157e-06
6.570312500000000000e+00 1.947739428151288858e-06
6.574218750000000000e+00 1.874910069649320248e-06
6.578125000000000000e+00 2.567139771211331240e-06
6.582031250000000000e+00 3.522505605014098069e-06
6.585937500000000000e+00 4.292041294745507393e-06
6.589843750000000000e+00 4.597600928893338346e-06
6.593750000000000000e+00 4.369260318628841580e-06
6.597656250000000000e+00 3.723503435787969211e-06
6.601562500000000000e+00 2.964215111488767872e-06
6.605468750000000000e+00 2.906647932509698754e-06
6.609375000000000000e+00 3.451245000378907336e-06
6.613281250000000000e+00 3.521393059907329611e-06
6.617187500000000000e+00 2.764816177236718504e-06
6.621093750000000000e+00 1.407053902668548186e-06
6.625000000000000000e+00 8.401733950264160911e-08
6.628906250000000000e+00 8.918609208694492464e-07
6.632812500000000000e+00 8.667929635933803513e-07
6.636718750000000000e+00 3.628776385074368840e-07
6.640625000000000000e+00 6.650147452016687022e-07
6.644531250000000000e+00 7.490382503238015255e-07
6.648437500000000000e+00 7.981415707361793661e-07
6.652343750000000000e+00 2.135736470928907673e-06
6.656250000000000000e+00 3.547591884316241786e-06
6.660156250000000000e+00 4.169835186242659510e-06
6.664062500000000000e+00 3.662843425040437119e-06
6.667968750000000000e+00 2.299187671309241358e-06
6.671875000000000000e+00 1.275045605995954062e-06
6.675781250000000000e+00 1.781131407253927650e-06
6.679687500000000000e+00 2.473746845948441131e-06
6.683593750000000000e+00 3.283934394929406534e-06
6.687500000000000000e+00 4.079840725336684287e-06
6.691406250000000000e+00 4.353026231812968296e-06
6.695312500000000000e+00 3.790055870177432801e-06
6.699218750000000000e+00 2.379777990052476715e-06
6.703125000000000000e+00 5.394522696990664046e-07
6.707031250000000000e+00 9.531475877457439701e-07
6.710937500000000000e+00 1.402520752590319300e-06
6.714843750000000000e+00 1.317950363608604567e-06
6.718750000000000000e+00 2.106886581412722760e-06
6.722656250000000000e+00 3.702711227103913894e-06
6.726562500000000000e+00 5.384207937165107411e-06
6.730468750000000000e+00 6.123776583224139317e-06
6.734375000000000000e+00 5.463959154109903763e-06
6.738281250000000000e+00 3.805536541330223545e-06
6.742187500000000000e+00 1.657313856824003253e-06
6.746093750000000000e+00 6.080136396406077042e-07
6.750000000000000000e+00 2.476114694732359128e-06
6.753906250000000000e+00 3.625884914569817273e-06
6.757812500000000000e+00 4.177551159025363553e-06
6.761718750000000000e+00 4.256166645317094441e-06
6.765625000000000000e+00 3.706940820697524309e-06
6.769531250000000000e+00 2.608352999487703525e-06
6.773437500000000000e+00 1.667111594475271049e-06
6.777343750000000000e+00 1.584992072814464642e-06
6.781250000000000000e+00 2.127940305065587008e-06
6.785156250000000000e+00 3.044093144752040650e-06
6.789062500000000000e+00 4.026482353095379456e-06
6.792968750000000000e+00 4.594907192471997762e-06
6.796875000000000000e+00 4.408361159918537177e-06
6.800781250000000000e+00 3.768268804706659162e-06
6.804687500000000000e+00 3.373070512135739696e-06
6.808593750000000000e+00 3.304645280230676313e-06
6.812500000000000000e+00 3.107811077799579590e-06
6.816406250000000000e+00 2.449777809258446802e-06
6.820312500000000000e+00 1.510873177900181948e-06
6.824218750000000000e+00 1.012735736441754038e-06
6.828125000000000000e+00 1.159082204431858135e-06
6.832031250000000000e+00 1.369783701264825757e-06
6.835937500000000000e+00 1.738792266504047372e-06
6.839843750000000000e+00 2.574778925451485074e-06
6.843750000000000000e+00 3.646894183242155226e-06
6.847656250000000000e+00 4.330816130208193884e-06
6.851562500000000000e+00 4.013754971898710253e-06
6.855468750000000000e+00 2.686064674459379392e-06
6.859375000000000000e+00 2.733772245305347323e-06
6.863281250000000000e+00 4.601871971680109021e-06
6.867187500000000000e+00 5.173421069150225925e-06
6.871093750000000000e+00 3.903295363079667452e-06
6.875000000000000000e+00 2.006233302076891374e-06
6.878906250000000000e+00 1.240118234738444451e-06
6.882812500000000000e+00 1.409793151289807739e-06
6.886718750000000000e+00 1.384936900046825771e-06
6.890625000000000000e+00 1.247812926632158080e-06
6.894531250000000000e+00 1.331604372172689335e-06
6.898437500000000000e+00 1.569671652487087630e-06
6.902343750000000000e+00 1.459089837449401392e-06
6.906250000000000000e+00 1.475100237924620933e-06
6.910156250000000000e+00 2.690055094064663587e-06
6.914062500000000000e+00 4.015381894997664511e-06
6.917968750000000000e+00 4.655265955099603861e-06
6.921875000000000000e+00 4.512880786940369196e-06
6.925781250000000000e+00 3.987701400382581015e-06
6.929687500000000000e+00 3.605146202296139341e-06
6.933593750000000000e+00 3.598609187599098486e-06
6.937500000000000000e+00 3.902563249931432693e-06
6.941406250000000000e+00 4.361677416358828059e-06
6.945312500000000000e+00 4.739213246606496197e-06
6.949218750000000000e+00 4.760267103538771157e-06
6.953125000000000000e+00 4.266518336554107100e-06
6.957031250000000000e+00 3.404516177979355479e-06
6.960937500000000000e+00 2.752228919422787673e-06
6.964843750000000000e+00 2.503710787327493550e-06
6.968750000000000000e+00 2.240665367610912178e-06
6.972656250000000000e+00 2.197394330783704842e-06
6.976562500000000000e+00 2.359663392537922055e-06
6.980468750000000000e+00 1.904682296345794104e-06
6.984375000000000000e+00 6.664787403063817217e-07
6.988281250000000000e+00 8.048463079445544524e-07
6.992187500000000000e+00 1.649512732743046593e-06
6.996093750000000000e+00 1.521780342791581547e-06
7.000000000000000000e+00 5.131194074450937887e-07
7.003906250000000000e+00 1.640590855785336953e-06
7.007812500000000000e+00 4.498769748497481907e-06
7.011718750000000000e+00 8.514350722523023288e-06
7.015625000000000000e+00 1.325482607999026619e-05
7.019531250000000000e+00 1.715402534155824037e-05
7.023437500000000000e+00 1.842621543147521644e-05
7.027343750000000000e+00 1.664991080237608818e-05
7.031250000000000000e+00 1.289391015958044587e-05
7.035156250000000000e+00 8.666074673954507718e-06
7.039062500000000000e+00 5.460344128157697242e-06
7.042968750000000000e+00 4.185108625992104506e-06
7.046875000000000000e+00 4.266827074317503649e-06
7.050781250000000000e+00 4.074586440516203758e-06
7.054687500000000000e+00 2.740076421840419046e-06
7.058593750000000000e+00 1.252755440929108777e-06
7.062500000000000000e+00 1.812720337242165449e-06
7.066406250000000000e+00 2.436583201543976036e-06
7.070312500000000000e+00 2.680269005335515357e-06
7.074218750000000000e+00 2.830793379751008085e-06
7.078125000000000000e+00 2.751431147415161387e-06
7.082031250000000000e+00 2.209468528183251719e-06
7.085937500000000000e+00 1.150505662376593003e-06
7.089843750000000000e+00 1.389210467010828823e-07
7.093750000000000000e+00 1.226643827233197795e-06
7.097656250000000000e+00 2.148044668491866794e-06
7.101562500000000000e+00 2.780405735892366826e-06
7.105468750000000000e+00 2.969433519964494859e-06
7.109375000000000000e+00 2.708659323390764610e-06
7.113281250000000000e+00 2.155268485460814576e-06
7.117187500000000000e+00 1.779461864543661969e-06
7.121093750000000000e+00 1.996695309061785239e-06
7.125000000000000000e+00 2.414468277805931458e-06
7.128906250000000000e+00 2.664642807685698404e-06
7.132812500000000000e+00 2.645606940220005269e-06
7.136718750000000000e+00 2.339255728638551575e-06
7.140625000000000000e+00 2.009036128883976215e-06
7.144531250000000000e+00 1.970476619750691861e-06
7.148437500000000000e+00 1.997117651178940456e-06
7.152343750000000000e+00 2.091619691548655403e-06
7.156250000000000000e+00 2.488219799883104786e-06
7.160156250000000000e+00 2.826112434501117749e-06
7.164062500000000000e+00 2.728335055877500292e-06
7.167968750000000000e+00 2.261305634909123171e-06
7.171875000000000000e+00 2.010340954762500496e-06
7.175781250000000000e+00 2.480703663429120945e-06
7.179687500000000000e+00 2.985975204787163521e-06
7.183593750000000000e+00 2.783686158582253518e-06
7.187500000000000000e+00 1.789358068144528500e-06
7.191406250000000000e+00 1.068566831955298672e-06
7.195312500000000000e+00 1.738600496503063948e-06
7.199218750000000000e+00 2.062484963211047927e-06
7.203125000000000000e+00 1.708731718647838234e-06
7.207031250000000000e+00 1.165667900618844111e-06
7.210937500000000000e+00 1.141628471144070615e-06
7.214843750000000000e+00 1.567790220694912966e-06
7.218750000000000000e+00 2.003368557674059851e-06
7.222656250000000000e+00 2.322628934360430450e-06
7.226562500000000000e+00 2.404642622982691679e-06
7.230468750000000000e+00 2.019326169905173120e-06
7.234375000000000000e+00 1.062240489767855896e-06
7.238281250000000000e+00 1.300959406366152054e-06
7.242187500000000000e+00 3.081541155822388899e-06
7.246093750000000000e+00 4.535523765549329398e-06
7.250000000000000000e+00 5.241507762919078728e-06
7.253906250000000000e+00 5.261268604206090700e-06
7.257812500000000000e+00 4.840356514690251252e-06
7.261718750000000000e+00 4.152484149474246593e-06
7.265625000000000000e+00 3.290573310470721038e-06
7.269531250000000000e+00 2.477529811665832516e-06
7.273437500000000000e+00 2.075851692529413373e-06
7.277343750000000000e+00 2.235318081669396435e-06
7.281250000000000000e+00 2.732819908720531243e-06
7.285156250000000000e+00 3.201395877298477615e-06
7.289062500000000000e+00 3.361596239114724836e-06
7.292968750000000000e+00 3.068064627200685413e-06
7.296875000000000000e+00 2.438375857924836107e-06
7.300781250000000000e+00 1.892323609294270955e-06
7.304687500000000000e+00 1.636753433146227216e-06
7.308593750000000000e+00 1.502468987047147400e-06
7.312500000000000000e+00 1.580886970105429698e-06
7.316406250000000000e+00 2.009955030033116822e-06
7.320312500000000000e+00 2.539902955537607839e-06
7.324218750000000000e+00 2.628611788601879700e-06
7.328125000000000000e+00 1.880503284407631944e-06
7.332031250000000000e+00 8.147023474388699515e-07
7.335937500000000000e+00 1.431636454439587522e-06
7.339843750000000000e+00 1.986351086814937563e-06
7.343750000000000000e+00 1.658908558323374554e-06
7.347656250000000000e+00 7.686882127309556139e-07
7.351562500000000000e+00 5.799632969621823169e-07
7.355468750000000000e+00 1.591249620905977874e-06
7.359375000000000000e+00 2.549324418584204711e-06
7.363281250000000000e+00 3.300625306175698670e-06
7.367187500000000000e+00 3.681009652247891669e-06
7.371093750000000000e+00 3.466387589896469332e-06
7.375000000000000000e+00 2.522817427392609107e-06
7.378906250000000000e+00 1.055272817485464917e-06
7.382812500000000000e+00 3.457075492207289969e-07
7.386718750000000000e+00 1.035577512373462372e-06
7.390625000000000000e+00 9.407492217008289028e-07
7.394531250000000000e+00 5.420984505373437845e-07
7.398437500000000000e+00 2.866860839096519361e-07
7.402343750000000000e+00 2.723925167030011229e-07
7.406250000000000000e+00 9.943419026227186244e-07
7.410156250000000000e+00 1.988882445000503436e-06
7.414062500000000000e+00 2.836408436375101516e-06
7.417968750000000000e+00 3.172093647025283529e-06
7.421875000000000000e+00 2.918090677642944191e-06
7.425781250000000000e+00 2.256645961368801415e-06
7.429687500000000000e+00 1.486633258069910742e-06
7.433593750000000000e+00 1.048457629878631440e-06
7.437500000000000000e+00 9.894561442694013260e-07
7.441406250000000000e+00 1.201580057857962887e-06
7.445312500000000000e+00 1.902254007120619299e-06
7.449218750000000000e+00 2.569880436274598685e-06
7.453125000000000000e+00 2.740935496175553824e-06
7.457031250000000000e+00 2.374179045339071284e-06
7.460937500000000000e+00 1.788337865199856705e-06
7.464843750000000000e+00 1.454904734173953732e-06
7.468750000000000000e+00 1.764545436186016769e-06
7.472656250000000000e+00 2.500145856351041271e-06
7.476562500000000000e+00 3.125534465448251060e-06
7.480468750000000000e+00 3.341786074742711960e-06
7.484375000000000000e+00 3.183343802255845822e-06
7.488281250000000000e+00 2.895484634956466228e-06
7.492187500000000000e+00 2.544282320899302253e-06
7.496093750000000000e+00 1.916556645099474448e-06
7.500000000000000000e+00 1.001758512930595018e-06
7.503906250000000000e+00 2.209372126097251690e-07
7.507812500000000000e+00 1.723522393880503576e-07
7.511718750000000000e+00 6.185664268408084910e-07
7.515625000000000000e+00 1.517514654795901468e-06
7.519531250000000000e+00 2.516783604531260771e-06
7.523437500000000000e+00 3.244217498937773415e-06
7.527343750000000000e+00 3.562171691011120140e-06
7.531250000000000000e+00 3.897490363907790026e-06
7.535156250000000000e+00 5.155713900548835482e-06
7.539062500000000000e+00 7.376369275380825000e-06
7.542968750000000000e+00 9.356508659757843213e-06
7.546875000000000000e+00 9.535645254740747956e-06
7.550781250000000000e+00 7.477766113815945996e-06
7.554687500000000000e+00 5.039799440679110457e-06
7.558593750000000000e+00 3.934860666484344079e-06
7.562500000000000000e+00 2.889631388258925029e-06
7.566406250000000000e+00 2.933798179250613793e-06
7.570312500000000000e+00 4.406266869180122033e-06
7.574218750000000000e+00 5.281659180210244931e-06
7.578125000000000000e+00 5.176691595656110904e-06
7.582031250000000000e+00 4.429543011944850815e-06
7.585937500000000000e+00 3.423440797130617762e-06
7.589843750000000000e+00 2.332343640316747978e-06
7.593750000000000000e+00 1.208161857205821542e-06
7.597656250000000000e+00 2.908924522783235653e-08
7.601562500000000000e+00 1.367709832155143543e-06
7.605468750000000000e+00 2.877016979981565089e-06
7.609375000000000000e+00 4.215817451142202676e-06
7.613281250000000000e+00 4.874227682684899089e-06
7.617187500000000000e+00 4.638566732915867888e-06
7.621093750000000000e+00 3.867478702969130056e-06
7.625000000000000000e+00 3.056339590999125871e-06
7.628906250000000000e+00 2.376914634927885625e-06
7.632812500000000000e+00 1.936236170812573009e-06
7.636718750000000000e+00 1.832208874111709681e-06
7.640625000000000000e+00 1.998816983787516722e-06
7.644531250000000000e+00 2.328177378871530303e-06
7.648437500000000000e+00 2.670244107726224750e-06
7.652343750000000000e+00 2.974354414621046542e-06
7.656250000000000000e+00 3.174246881003925733e-06
7.660156250000000000e+00 3.019443091670653139e-06
7.664062500000000000e+00 2.328991208309112326e-06
7.667968750000000000e+00 1.533352172421606990e-06
7.671875000000000000e+00 2.097600591375929914e-06
7.675781250000000000e+00 3.328264166837558669e-06
7.679687500000000000e+00 4.174820644775687532e-06
7.683593750000000000e+00 4.592693932463481707e-06
7.687500000000000000e+00 4.544685960239442426e-06
7.691406250000000000e+00 3.797723362673707893e-06
7.695312500000000000e+00 2.501073227404987252e-06
7.699218750000000000e+00 1.458821677120613552e-06
7.703125000000000000e+00 1.935578279030141908e-06
7.707031250000000000e+00 2.935575944483310948e-06
7.710937500000000000e+00 3.586625561251817780e-06
7.714843750000000000e+00 3.828082080588329642e-06
7.718750000000000000e+00 3.837263584814975842e-06
7.722656250000000000e+00 3.650774282671255335e-06
7.726562500000000000e+00 3.216485754570926704e-06
7.730468750000000000e+00 2.785383779226100802e-06
7.734375000000000000e+00 2.512149096757028770e-06
7.738281250000000000e+00 1.990355486874621790e-06
7.742187500000000000e+00 1.198675251173888203e-06
7.746093750000000000e+00 6.260776979661659234e-07
7.750000000000000000e+00 4.994963648074061900e-07
7.753906250000000000e+00 6.395802096939127673e-07
7.757812500000000000e+00 1.058193421749747451e-06
7.761718750000000000e+00 1.531494796034951588e-06
7.765625000000000000e+00 1.797714830609641554e-06
7.769531250000000000e+00 1.667110300932115270e-06
7.773437500000000000e+00 1.039940814065130290e-06
7.777343750000000000e+00 4.218709169906885630e-07
7.781250000000000000e+00 1.526326668484042768e-06
7.785156250000000000e+00 2.455874758773555574e-06
7.789062500000000000e+00 2.661825381403268713e-06
7.792968750000000000e+00 2.240905692684612166e-06
7.796875000000000000e+00 1.486165664050155806e-06
7.800781250000000000e+00 6.121564914837038557e-07
7.804687500000000000e+00 7.539824095249495518e-07
7.808593750000000000e+00 1.339994511707415000e-06
7.812500000000000000e+00 1.535055134495462618e-06
7.816406250000000000e+00 1.349269781712605124e-06
7.820312500000000000e+00 9.400788089758545900e-07
7.824218750000000000e+00 9.262753032235501150e-07
7.828125000000000000e+00 1.152419963064252813e-06
7.832031250000000000e+00 1.257833349222611912e-06
7.835937500000000000e+00 2.506981372782122768e-06
7.839843750000000000e+00 4.487321504430360797e-06
7.843750000000000000e+00 6.146891488037382110e-06
7.847656250000000000e+00 6.801003958705707131e-06
7.851562500000000000e+00 6.173969839579667057e-06
7.855468750000000000e+00 4.597682850724636986e-06
7.859375000000000000e+00 2.822388329498640021e-06
7.863281250000000000e+00 1.448518969408419669e-06
7.867187500000000000e+00 1.043101256548354644e-06
7.871093750000000000e+00 1.485255082877887923e-06
7.875000000000000000e+00 1.555220240925882288e-06
7.878906250000000000e+00 1.001860544241434791e-06
7.882812500000000000e+00 7.299881762305392749e-07
7.886718750000000000e+00 1.433559426804807629e-06
7.890625000000000000e+00 1.954226751318893521e-06
7.894531250000000000e+00 2.221349241843465266e-06
7.898437500000000000e+00 2.391733310559789496e-06
7.902343750000000000e+00 2.399598214797683484e-06
7.906250000000000000e+00 2.030507809338636713e-06
7.910156250000000000e+00 1.388619403300208707e-06
7.914062500000000000e+00 1.731849945563038363e-06
7.917968750000000000e+00 2.759569134502077789e-06
7.921875000000000000e+00 3.333702092468267678e-06
7.925781250000000000e+00 3.650384721843935110e-06
7.929687500000000000e+00 4.137129384427010092e-06
7.933593750000000000e+00 4.534101406408278080e-06
7.937500000000000000e+00 4.554779583322119161e-06
7.941406250000000000e+00 4.419149468144433568e-06
7.945312500000000000e+00 4.197490035401476255e-06
7.949218750000000000e+00 3.613859146376219068e-06
7.953125000000000000e+00 3.019060605658828322e-06
7.957031250000000000e+00 3.164567103477527047e-06
7.960937500000000000e+00 3.611313418308474385e-06
7.964843750000000000e+00 3.709212571354507814e-06
7.968750000000000000e+00 3.308267200130314508e-06
7.972656250000000000e+00 2.520166325821773317e-06
7.976562500000000000e+00 1.614301994497878955e-06
7.980468750000000000e+00 7.760176565824223464e-07
7.984375000000000000e+00 6.571587441914867131e-07
7.988281250000000000e+00 1.558903836390346407e-06
7.992187500000000000e+00 2.205948652790371324e-06
7.996093750000000000e+00 2.148924901004147807e-06
8.000000000000000000e+00 1.574700531108957719e-06
8.003906250000000000e+00 1.301448939359877313e-06
8.007812500000000000e+00 1.404190006761622166e-06
8.011718750000000000e+00 1.346267100706189380e-06
8.015625000000000000e+00 1.188349178510581091e-06
8.019531250000000000e+00 9.357742778534941918e-07
8.023437500000000000e+00 3.854035941790400648e-07
8.027343750000000000e+00 8.006969439327188446e-07
8.031250000000000000e+00 1.793130699656484321e-06
8.035156250000000000e+00 2.453466109607000413e-06
8.039062500000000000e+00 2.664028782023221238e-06
8.042968750000000000e+00 2.566506587641775455e-06
8.046875000000000000e+00 2.376612300674330105e-06
8.050781250000000000e+00 2.347439622277399598e-06
8.054687500000000000e+00 2.742884152360545220e-06
8.058593750000000000e+00 3.220931030116266344e-06
8.062500000000000000e+00 3.123109553292719801e-06
8.066406250000000000e+00 2.378113114501739197e-06
8.070312500000000000e+00 2.133723022851814741e-06
8.074218750000000000e+00 2.967671119111782442e-06
8.078125000000000000e+00 3.652122958560864771e-06
8.082031250000000000e+00 3.816180382537269795e-06
8.085937500000000000e+00 3.558053232566346179e-06
8.089843750000000000e+00 2.843624934112955867e-06
8.093750000000000000e+00 1.578161182742867368e-06
8.097656250000000000e+00 1.502273674726095705e-06
8.101562500000000000e+00 3.392953714220707118e-06
8.105468750000000000e+00 4.623242476220512720e-06
8.109375000000000000e+00 4.483148436636593809e-06
8.113281250000000000e+00 3.275988178471029678e-06
8.117187500000000000e+00 1.958250997375133071e-06
8.121093750000000000e+00 1.232284042229660455e-06
8.125000000000000000e+00 8.442876460861049051e-07
8.128906250000000000e+00 1.010534700886524998e-06
8.132812500000000000e+00 1.469155564249447825e-06
8.136718750000000000e+00 2.193438431512191299e-06
8.140625000000000000e+00 3.431062208227799541e-06
8.144531250000000000e+00 4.509124579052836288e-06
8.148437500000000000e+00 4.935691527806185942e-06
8.152343750000000000e+00 4.791898396831395369e-06
8.156250000000000000e+00 4.335291318046564658e-06
8.160156250000000000e+00 3.756283201570604891e-06
8.164062500000000000e+00 3.154918651905686657e-06
8.167968750000000000e+00 2.513244131087186399e-06
8.171875000000000000e+00 1.751517187665715238e-06
8.175781250000000000e+00 9.454202915777093999e-07
8.179687500000000000e+00 5.295687112380602834e-07
8.183593750000000000e+00 9.718890876870348553e-07
8.187500000000000000e+00 1.658416955486388198e-06
8.191406250000000000e+00 1.969803162243101426e-06
8.195312500000000000e+00 1.497056991517197871e-06
8.199218750000000000e+00 4.615329026193384434e-07
8.203125000000000000e+00 1.216237293526731850e-06
8.207031250000000000e+00 2.189550502542414472e-06
8.210937500000000000e+00 2.548746801106613170e-06
8.214843750000000000e+00 2.414464572554781326e-06
8.218750000000000000e+00 2.388588597610141042e-06
8.222656250000000000e+00 2.854908535159400290e-06
8.226562500000000000e+00 3.253252375334509805e-06
8.230468750000000000e+00 3.212115582891803834e-06
8.234375000000000000e+00 3.007963816924201747e-06
8.238281250000000000e+00 2.963644757837815460e-06
8.242187500000000000e+00 2.627614623536588010e-06
8.246093750000000000e+00 1.405430237690836490e-06
8.250000000000000000e+00 1.243118005484257835e-06
8.253906250000000000e+00 3.407809891170810330e-06
8.257812500000000000e+00 5.131176196999983107e-06
8.261718750000000000e+00 5.910278972909263119e-06
8.265625000000000000e+00 5.715857646604320396e-06
8.269531250000000000e+00 4.913805166877249756e-06
8.273437500000000000e+00 3.999562822452301857e-06
8.277343750000000000e+00 3.216597332558952278e-06
8.281250000000000000e+00 2.666444517757079762e-06
8.285156250000000000e+00 2.467894539726407732e-06
8.289062500000000000e+00 2.489251543221738950e-06
8.292968750000000000e+00 2.419462578505639146e-06
8.296875000000000000e+00 2.169810689551671377e-06
8.300781250000000000e+00 2.051315790882447874e-06
8.304687500000000000e+00 2.357782662847085571e-06
8.308593750000000000e+00 2.635287328571639008e-06
8.312500000000000000e+00 2.391479490340555341e-06
8.316406250000000000e+00 1.664158666824977346e-06
8.320312500000000000e+00 9.681908230517115306e-07
8.324218750000000000e+00 1.084210985822254764e-06
8.328125000000000000e+00 1.290282538691934153e-06
8.332031250000000000e+00 9.203489635592991931e-07
8.335937500000000000e+00 4.399978473375122897e-07
8.339843750000000000e+00 1.091043921475866700e-06
8.343750000000000000e+00 2.029472800338977311e-06
8.347656250000000000e+00 2.708521032289597224e-06
8.351562500000000000e+00 2.832209927397390458e-06
8.355468750000000000e+00 2.602199126068441798e-06
8.359375000000000000e+00 2.256380840984997318e-06
8.363281250000000000e+00 2.031131043566185173e-06
8.367187500000000000e+00 2.257460829018686906e-06
8.371093750000000000e+00 2.398771069498994936e-06
8.375000000000000000e+00 2.102874419345657918e-06
8.378906250000000000e+00 1.633136202714163665e-06
8.382812500000000000e+00 1.030539523660846667e-06
8.386718750000000000e+00 1.048721087098417349e-06
8.390625000000000000e+00 2.155423216526802063e-06
8.394531250000000000e+00 2.840558998571701167e-06
8.398437500000000000e+00 2.750410265341380779e-06
8.402343750000000000e+00 2.278294340446655371e-06
8.406250000000000000e+00 1.938138004233711136e-06
8.410156250000000000e+00 1.919266637255449874e-06
8.414062500000000000e+00 2.086855151177542685e-06
8.417968750000000000e+00 2.129946253844219207e-06
8.421875000000000000e+00 1.709389022791427863e-06
8.425781250000000000e+00 7.338123243191127716e-07
8.429687500000000000e+00 5.015318151762208483e-07
8.433593750000000000e+00 1.530322325873856123e-06
8.437500000000000000e+00 2.223735251419753593e-06
8.441406250000000000e+00 2.313808321163460195e-06
8.445312500000000000e+00 1.625489618425424385e-06
8.449218750000000000e+00 6.253996916926359066e-07
8.453125000000000000e+00 7.615334561092724982e-07
8.457031250000000000e+00 1.248032907276516231e-06
8.460937500000000000e+00 1.504927529815404949e-06
8.464843750000000000e+00 1.779784110778969667e-06
8.468750000000000000e+00 2.053366345650079469e-06
8.472656250000000000e+00 1.952874726845039013e-06
8.476562500000000000e+00 1.306176342737615169e-06
8.480468750000000000e+00 1.672105671314942495e-06
8.484375000000000000e+00 3.375609580040929844e-06
8.488281250000000000e+00 4.812028454479760236e-06
8.492187500000000000e+00 5.647235225794504298e-06
8.496093750000000000e+00 6.018670852972713374e-06
8.500000000000000000e+00 5.859238534693590359e-06
8.503906250000000000e+00 4.908488789493930729e-06
8.507812500000000000e+00 3.201964166115488533e-06
8.511718750000000000e+00 1.242569770922270438e-06
8.515625000000000000e+00 6.171545567347606364e-07
8.519531250000000000e+00 1.714775577637537032e-06
8.523437500000000000e+00 2.446255387847462642e-06
8.527343750000000000e+00 2.931898525573781268e-06
8.531250000000000000e+00 3.240343955906391762e-06
8.535156250000000000e+00 3.405280850174146609e-06
8.539062500000000000e+00 3.574763894246394427e-06
8.542968750000000000e+00 3.994139634537543201e-06
8.546875000000000000e+00 4.588450680626119993e-06
8.550781250000000000e+00 4.756239108842295782e-06
8.554687500000000000e+00 4.127505868562826691e-06
8.558593750000000000e+00 3.064368647665554152e-06
8.562500000000000000e+00 2.133974410308956485e-06
8.566406250000000000e+00 1.551370863122584469e-06
8.570312500000000000e+00 1.432936584588975481e-06
8.574218750000000000e+00 1.558506710196617709e-06
8.578125000000000000e+00 1.352598814828951243e-06
8.582031250000000000e+00 5.465944221649709687e-07
8.585937500000000000e+00 1.286352183963092507e-06
8.589843750000000000e+00 2.944185078193709223e-06
8.593750000000000000e+00 4.024991380014337801e-06
8.597656250000000000e+00 4.111313492983219912e-06
8.601562500000000000e+00 3.327236242039971545e-06
8.605468750000000000e+00 2.144789195492013138e-06
8.609375000000000000e+00 1.392042762271075402e-06
8.613281250000000000e+00 1.447008998060976105e-06
8.617187500000000000e+00 8.633646812055818410e-07
8.621093750000000000e+00 1.061070608587873046e-06
8.625000000000000000e+00 3.213590323783409946e-06
8.628906250000000000e+00 4.730032268172261281e-06
8.632812500000000000e+00 5.118060912670968518e-06
8.636718750000000000e+00 4.726754475075346470e-06
8.640625000000000000e+00 4.133452165094449590e-06
8.644531250000000000e+00 3.602585851591971480e-06
8.648437500000000000e+00 3.254728099573478907e-06
8.652343750000000000e+00 3.387598371002011803e-06
8.656250000000000000e+00 3.967222076696094996e-06
8.660156250000000000e+00 4.586063600015378845e-06
8.664062500000000000e+00 5.032026813035216263e-06
8.667968750000000000e+00 5.097408658989865954e-06
8.671875000000000000e+00 4.552654110281671727e-06
8.675781250000000000e+00 3.640431704058839284e-06
8.679687500000000000e+00 3.017760709915115572e-06
8.683593750000000000e+00 3.124775295042119122e-06
8.687500000000000000e+00 3.747424782139835198e-06
8.691406250000000000e+00 4.009473265687873135e-06
8.695312500000000000e+00 3.372521578693998691e-06
8.699218750000000000e+00 2.642174810464723547e-06
8.703125000000000000e+00 3.251004233490780932e-06
8.707031250000000000e+00 4.024822961824386415e-06
8.710937500000000000e+00 3.947575280455722592e-06
8.714843750000000000e+00 3.481985706395077661e-06
8.718750000000000000e+00 3.407886118213655860e-06
8.722656250000000000e+00 3.606860664538193901e-06
8.726562500000000000e+00 3.637749244175446183e-06
8.730468750000000000e+00 3.447233892246130326e-06
8.734375000000000000e+00 3.462649515020970671e-06
8.738281250000000000e+00 3.773130414852478024e-06
8.742187500000000000e+00 3.526228312944526872e-06
8.746093750000000000e+00 2.445223296812774825e-06
8.750000000000000000e+00 1.806772234534960045e-06
8.753906250000000000e+00 2.399953869139163860e-06
8.757812500000000000e+00 2.549399141367197947e-06
8.761718750000000000e+00 1.751330394857694339e-06
8.765625000000000000e+00 5.354213072977672220e-07
8.769531250000000000e+00 5.187591528177797798e-07
8.773437500000000000e+00 5.869404796841252485e-07
8.777343750000000000e+00 1.831309737789929590e-06
8.781250000000000000e+00 3.095915940996582213e-06
8.785156250000000000e+00 3.334309543548564782e-06
8.789062500000000000e+00 2.862115272878784835e-06
8.792968750000000000e+00 2.691956850597065670e-06
8.796875000000000000e+00 2.812155814704789817e-06
8.800781250000000000e+00 2.443358927474387534e-06
8.804687500000000000e+00 1.293133842797049851e-06
8.808593750000000000e+00 4.621061796121941310e-07
8.812500000000000000e+00 1.853340229189008660e-06
8.816406250000000000e+00 2.517954794137532731e-06
8.820312500000000000e+00 2.458484111730580646e-06
8.824218750000000000e+00 2.224005170970245030e-06
8.828125000000000000e+00 2.163836864407742005e-06
8.832031250000000000e+00 2.097559777049733680e-06
8.835937500000000000e+00 1.658462545552439821e-06
8.839843750000000000e+00 7.176993131728444551e-07
8.843750000000000000e+00 8.439490633045014350e-07
8.847656250000000000e+00 1.802858663494908651e-06
8.851562500000000000e+00 2.263411082644780932e-06
8.855468750000000000e+00 2.315971982709834516e-06
8.859375000000000000e+00 2.213185192612965461e-06
8.863281250000000000e+00 2.286582289937548023e-06
8.867187500000000000e+00 2.523851007615596796e-06
8.871093750000000000e+00 2.318483180834094824e-06
8.875000000000000000e+00 1.379324074173122259e-06
8.878906250000000000e+00 9.242462290757982918e-07
8.882812500000000000e+00 2.010184983398800993e-06
8.886718750000000000e+00 2.676645975793526657e-06
8.890625000000000000e+00 2.796579567625788507e-06
8.894531250000000000e+00 2.726277568339010111e-06
8.898437500000000000e+00 2.568484136124837518e-06
8.902343750000000000e+00 2.214542666312584922e-06
8.906250000000000000e+00 1.676909723833060080e-06
8.910156250000000000e+00 1.475284591904355681e-06
8.914062500000000000e+00 1.796305570192083719e-06
8.917968750000000000e+00 2.289129711838499218e-06
8.921875000000000000e+00 3.158488968119347072e-06
8.925781250000000000e+00 4.130176823709809546e-06
8.929687500000000000e+00 4.732653217893610905e-06
8.933593750000000000e+00 4.724019619427588286e-06
8.937500000000000000e+00 4.093312673081832666e-06
8.941406250000000000e+00 3.211036321312211031e-06
8.945312500000000000e+00 2.509037630183965767e-06
8.949218750000000000e+00 1.993482482160767103e-06
8.953125000000000000e+00 1.424309909438719988e-06
8.957031250000000000e+00 1.423773195212865196e-06
8.960937500000000000e+00 2.298862766013761699e-06
8.964843750000000000e+00 2.689353277958131754e-06
8.968750000000000000e+00 2.384770829591375086e-06
8.972656250000000000e+00 1.902825327479335616e-06
8.976562500000000000e+00 1.451410936406561473e-06
8.980468750000000000e+00 1.097808980705055469e-06
8.984375000000000000e+00 1.147045030211916064e-06
8.988281250000000000e+00 1.823540147404294582e-06
8.992187500000000000e+00 2.683157824739675645e-06
8.996093750000000000e+00 3.346723290764362178e-06
9.000000000000000000e+00 3.721274136705983794e-06
9.003906250000000000e+00 3.738395463870468043e-06
9.007812500000000000e+00 3.465155017238185311e-06
9.011718750000000000e+00 2.977303984086373972e-06
9.015625000000000000e+00 2.298232349478360802e-06
9.019531250000000000e+00 1.641079754799214638e-06
9.023437500000000000e+00 1.519174070991530373e-06
9.027343750000000000e+00 2.065842474525015905e-06
9.031250000000000000e+00 2.441078688789793846e-06
9.035156250000000000e+00 2.572300285576669771e-06
9.039062500000000000e+00 2.895404009461252516e-06
9.042968750000000000e+00 3.602776384803285320e-06
9.046875000000000000e+00 4.470249935370905959e-06
9.050781250000000000e+00 5.030151965730178672e-06
9.054687500000000000e+00 4.865841062398031100e-06
9.058593750000000000e+00 3.889950227401015041e-06
9.062500000000000000e+00 2.404808103876802449e-06
9.066406250000000000e+00 1.322381749430537323e-06
9.070312500000000000e+00 1.943210382024431875e-06
9.074218750000000000e+00 2.769268374245814201e-06
9.078125000000000000e+00 3.199860775762954094e-06
9.082031250000000000e+00 3.344746428952992742e-06
9.085937500000000000e+00 3.321364187608906871e-06
9.089843750000000000e+00 3.778647636784096836e-06
9.093750000000000000e+00 5.088625746436151538e-06
9.097656250000000000e+00 6.100882940141745727e-06
9.101562500000000000e+00 5.885557582492138529e-06
9.105468750000000000e+00 4.608358757431271058e-06
9.109375000000000000e+00 3.375446290052380414e-06
9.113281250000000000e+00 3.598027243301660980e-06
9.117187500000000000e+00 4.464876338842473104e-06
9.121093750000000000e+00 4.531677895154808108e-06
9.125000000000000000e+00 3.758338389795428208e-06
9.128906250000000000e+00 2.935581760590885325e-06
9.132812500000000000e+00 2.571420177095153021e-06
9.136718750000000000e+00 2.602416925920167196e-06
9.140625000000000000e+00 2.453403003650398563e-06
9.144531250000000000e+00 1.679492031740458807e-06
9.148437500000000000e+00 1.147947752737975183e-06
9.152343750000000000e+00 1.892412569104807878e-06
9.156250000000000000e+00 2.805884379391170276e-06
9.160156250000000000e+00 3.744685016531047494e-06
9.164062500000000000e+00 4.609333160395148569e-06
9.167968750000000000e+00 5.144172906860909456e-06
9.171875000000000000e+00 5.060698822504630739e-06
9.175781250000000000e+00 4.309561917792995657e-06
9.179687500000000000e+00 3.292271207533046797e-06
9.183593750000000000e+00 2.638888841858053606e-06
9.187500000000000000e+00 2.515945422772113879e-06
9.191406250000000000e+00 2.425961088671249922e-06
9.195312500000000000e+00 1.892649031239001334e-06
9.199218750000000000e+00 9.196447621651895407e-07
9.203125000000000000e+00 4.832702910410818481e-07
9.207031250000000000e+00 6.940988185731685626e-07
9.210937500000000000e+00 1.451678566225211210e-06
9.214843750000000000e+00 2.544771997616963268e-06
9.218750000000000000e+00 3.005248321338974848e-06
9.222656250000000000e+00 2.722563217331118167e-06
9.226562500000000000e+00 2.025290621729154418e-06
9.230468750000000000e+00 1.209892151694193962e-06
9.234375000000000000e+00 4.857094715490978031e-07
9.238281250000000000e+00 1.441461904896866876e-07
9.242187500000000000e+00 7.574743856457619220e-07
9.246093750000000000e+00 1.550939112063807890e-06
9.250000000000000000e+00 2.469389113258693838e-06
9.253906250000000000e+00 3.288666275860251016e-06
9.257812500000000000e+00 3.743092090263012306e-06
9.261718750000000000e+00 3.627466478224762468e-06
9.265625000000000000e+00 2.869935660791959727e-06
9.269531250000000000e+00 1.746513622030219379e-06
9.273437500000000000e+00 1.313805578113685516e-06
9.277343750000000000e+00 1.597412072056236960e-06
9.281250000000000000e+00 1.313889771971215903e-06
9.285156250000000000e+00 1.228649436199923439e-06
9.289062500000000000e+00 1.871937301822069320e-06
9.292968750000000000e+00 1.799922954271343996e-06
9.296875000000000000e+00 1.207668710411204949e-06
9.300781250000000000e+00 2.012616582516035574e-06
9.304687500000000000e+00 3.080220592428366915e-06
9.308593750000000000e+00 3.484733599342074126e-06
9.312500000000000000e+00 3.240344504637609765e-06
9.316406250000000000e+00 2.588155565199894391e-06
9.320312500000000000e+00 1.976719079540673759e-06
9.324218750000000000e+00 1.788568997224534454e-06
9.328125000000000000e+00 1.739883345296315521e-06
9.332031250000000000e+00 1.590413486621142235e-06
9.335937500000000000e+00 1.460208740403622376e-06
9.339843750000000000e+00 1.225955615154000783e-06
9.343750000000000000e+00 9.481455571616055813e-07
9.347656250000000000e+00 1.286009558612107510e-06
9.351562500000000000e+00 1.904959305001359117e-06
9.355468750000000000e+00 2.262479042483116186e-06
9.359375000000000000e+00 2.269546732604719421e-06
9.363281250000000000e+00 2.144330838943192582e-06
9.367187500000000000e+00 2.152543163939952583e-06
9.371093750000000000e+00 2.222413768324456040e-06
9.375000000000000000e+00 2.263166275391399045e-06
9.378906250000000000e+00 2.109650618177740242e-06
9.382812500000000000e+00 1.417726589806517235e-06
9.386718750000000000e+00 3.983777319728226595e-07
9.390625000000000000e+00 1.483895831312159922e-06
9.394531250000000000e+00 2.728884789904496532e-06
9.398437500000000000e+00 3.727709826643335258e-06
9.402343750000000000e+00 4.545193448980665171e-06
9.406250000000000000e+00 5.103149501971265783e-06
9.410156250000000000e+00 5.252504068660053008e-06
9.414062500000000000e+00 4.894409254746657000e-06
9.417968750000000000e+00 4.124162857512747675e-06
9.421875000000000000e+00 3.334265161084481935e-06
9.425781250000000000e+00 2.998565079993155480e-06
9.429687500000000000e+00 3.180812196911637723e-06
9.433593750000000000e+00 3.597328732706439340e-06
9.437500000000000000e+00 3.835459107926908106e-06
9.441406250000000000e+00 3.631801732458359213e-06
9.445312500000000000e+00 3.116503677682249290e-06
9.449218750000000000e+00 2.489504073015482812e-06
9.453125000000000000e+00 1.719398214871758988e-06
9.457031250000000000e+00 1.053583664948714374e-06
9.460937500000000000e+00 1.800343846805187152e-06
9.464843750000000000e+00 2.953915748635070315e-06
9.468750000000000000e+00 3.419248580530853183e-06
9.472656250000000000e+00 2.931757103111616458e-06
9.476562500000000000e+00 1.857552005305646625e-06
9.480468750000000000e+00 9.724152665962278693e-07
9.484375000000000000e+00 9.515036451653376590e-07
9.488281250000000000e+00 1.623678632314073258e-06
9.492187500000000000e+00 2.559559038506528120e-06
9.496093750000000000e+00 3.268154982234270538e-06
9.500000000000000000e+00 3.440934517781652713e-06
9.503906250000000000e+00 3.007240122705079800e-06
9.507812500000000000e+00 2.134230299895227156e-06
9.511718750000000000e+00 1.549465059344517457e-06
9.515625000000000000e+00 2.235877258307840083e-06
9.519531250000000000e+00 3.393872265827482050e-06
9.523437500000000000e+00 4.410713806857676204e-06
9.527343750000000000e+00 5.044061928225379880e-06
9.531250000000000000e+00 5.115449198582016805e-06
9.535156250000000000e+00 4.640972602309387726e-06
9.539062500000000000e+00 3.803055546832712537e-06
9.542968750000000000e+00 2.695501920248723224e-06
9.546875000000000000e+00 1.293484422293090141e-06
9.550781250000000000e+00 6.001239525491291756e-07
9.554687500000000000e+00 2.024484374902208374e-06
9.558593750000000000e+00 3.080618075727682423e-06
9.562500000000000000e+00 3.343727267317559194e-06
9.566406250000000000e+00 2.620559525300707687e-06
9.570312500000000000e+00 1.642167777157213368e-06
9.574218750000000000e+00 2.649356846603498212e-06
9.578125000000000000e+00 4.044654999537468159e-06
9.582031250000000000e+00 4.395148438625584035e-06
9.585937500000000000e+00 3.708302318597633278e-06
9.589843750000000000e+00 2.689071823027097616e-06
9.593750000000000000e+00 2.025153829810889435e-06
9.597656250000000000e+00 1.590526853048744160e-06
9.601562500000000000e+00 9.192636598386112419e-07
9.605468750000000000e+00 1.278040412459943430e-07
9.609375000000000000e+00 9.329303303346686560e-07
9.613281250000000000e+00 1.495334543873263174e-06
9.617187500000000000e+00 1.841542196805222378e-06
9.621093750000000000e+00 2.209181525762780446e-06
9.625000000000000000e+00 2.432319042058582311e-06
9.628906250000000000e+00 2.334913352870192970e-06
9.632812500000000000e+00 1.873065040027946724e-06
9.636718750000000000e+00 1.288855319608315427e-06
9.640625000000000000e+00 1.168147432625111999e-06
9.644531250000000000e+00 1.068424180874991020e-06
9.648437500000000000e+00 8.749635408044124443e-07
9.652343750000000000e+00 1.171218285922772358e-06
9.656250000000000000e+00 1.315546251814252035e-06
9.660156250000000000e+00 1.174461510435910757e-06
9.664062500000000000e+00 8.802432256673035127e-07
9.667968750000000000e+00 5.143661076647030497e-07
9.671875000000000000e+00 7.784621500931382219e-07
9.675781250000000000e+00 1.280852014851710142e-06
9.679687500000000000e+00 1.451692027859056149e-06
9.683593750000000000e+00 1.115816381654272174e-06
9.687500000000000000e+00 6.676555380116052494e-07
9.691406250000000000e+00 1.262384475628078410e-06
9.695312500000000000e+00 1.678592534897546318e-06
9.699218750000000000e+00 1.362435781944131468e-06
9.703125000000000000e+00 1.181102473891699303e-06
9.707031250000000000e+00 1.441038136856247719e-06
9.710937500000000000e+00 1.096457285821348960e-06
9.714843750000000000e+00 1.613551394847148958e-06
9.718750000000000000e+00 3.493163303868257307e-06
9.722656250000000000e+00 4.985555874635600803e-06
9.726562500000000000e+00 5.342629809175047325e-06
9.730468750000000000e+00 4.466573069438389705e-06
9.734375000000000000e+00 2.826418445810719848e-06
9.738281250000000000e+00 1.420474251338362004e-06
9.742187500000000000e+00 1.665277637869871759e-06
9.746093750000000000e+00 2.472570943774928418e-06
9.750000000000000000e+00 3.162197790388245396e-06
9.753906250000000000e+00 3.821097281945892195e-06
9.757812500000000000e+00 4.180064430686421041e-06
9.761718750000000000e+00 3.861616760938367059e-06
9.765625000000000000e+00 3.075669745404750763e-06
9.769531250000000000e+00 2.902722582007064398e-06
9.773437500000000000e+00 3.521339355468597467e-06
9.777343750000000000e+00 3.731476167602025516e-06
9.781250000000000000e+00 3.052446437290560662e-06
9.785156250000000000e+00 1.783855594125979044e-06
9.789062500000000000e+00 4.964889968687743029e-07
9.792968750000000000e+00 4.437053777122404711e-07
9.796875000000000000e+00 7.890423750498925329e-07
9.800781250000000000e+00 6.471002623535847072e-07
9.804687500000000000e+00 1.031857987344129561e-06
9.808593750000000000e+00 1.720156956482381864e-06
9.812500000000000000e+00 2.075774961532782250e-06
9.816406250000000000e+00 2.748872098518392910e-06
9.820312500000000000e+00 3.730752875049641397e-06
9.824218750000000000e+00 3.954439484138959427e-06
9.828125000000000000e+00 3.004045924985545381e-06
9.832031250000000000e+00 1.269350707397782651e-06
9.835937500000000000e+00 8.550489724109979090e-07
9.839843750000000000e+00 2.580780032722300479e-06
9.843750000000000000e+00 3.716311596135472784e-06
9.847656250000000000e+00 4.066986385009559865e-06
9.851562500000000000e+00 4.010906387492384895e-06
9.855468750000000000e+00 4.204819876477187507e-06
9.859375000000000000e+00 4.815247363563825832e-06
9.863281250000000000e+00 5.471700583722606935e-06
9.867187500000000000e+00 5.589326867629951267e-06
9.871093750000000000e+00 4.875470561184917872e-06
9.875000000000000000e+00 3.760439706500679760e-06
9.878906250000000000e+00 2.903849160824758597e-06
9.882812500000000000e+00 2.325065018383682560e-06
9.886718750000000000e+00 1.748782490074308824e-06
9.890625000000000000e+00 1.279226759657258971e-06
9.894531250000000000e+00 1.033064130587162406e-06
9.898437500000000000e+00 7.889036258719576304e-07
9.902343750000000000e+00 4.760538932149281696e-07
9.906250000000000000e+00 2.950858932062277553e-07
9.910156250000000000e+00 1.628557900379523619e-07
9.914062500000000000e+00 3.519627399494783721e-07
9.917968750000000000e+00 1.063617520791765207e-06
9.921875000000000000e+00 1.676438726643226053e-06
9.925781250000000000e+00 1.988007580760922554e-06
9.929687500000000000e+00 2.059005615437350045e-06
9.933593750000000000e+00 2.025367556196201377e-06
9.937500000000000000e+00 2.117196060160086614e-06
9.941406250000000000e+00 2.086919075050320251e-06
9.945312500000000000e+00 1.842619592041956580e-06
9.949218750000000000e+00 2.203002120234861042e-06
9.953125000000000000e+00 2.737660809800703303e-06
9.957031250000000000e+00 2.647194712777157939e-06
9.960937500000000000e+00 2.340813042206119305e-06
9.964843750000000000e+00 2.159368525366596378e-06
9.968750000000000000e+00 1.510236127015800376e-06
9.972656250000000000e+00 7.145421451450469709e-07
9.976562500000000000e+00 9.915226630184853285e-07
9.980468750000000000e+00 1.232796862676747482e-06
9.984375000000000000e+00 1.199848654299115102e-06
9.988281250000000000e+00 1.128336029428824616e-06
9.992187500000000000e+00 1.143287453396604372e-06
9.996093750000000000e+00 1.307174852613244227e-06
1.000000000000000000e+01 1.425180817476968176e-06
1.000390625000000000e+01 1.136206522200374926e-06
1.000781250000000000e+01 4.104960715393339005e-07
1.001171875000000000e+01 7.674989924487699205e-07
1.001562500000000000e+01 1.414787193885285816e-06
1.001953125000000000e+01 2.035971190002276363e-06
1.002343750000000000e+01 3.179386665317906939e-06
1.002734375000000000e+01 4.372273900050509661e-06
1.003125000000000000e+01 4.904641556556444732e-06
1.003515625000000000e+01 4.372756589270642117e-06
1.003906250000000000e+01 2.641743596014414183e-06
1.004296875000000000e+01 2.217646517088515711e-07
1.004687500000000000e+01 2.356513344826618530e-06
1.005078125000000000e+01 3.532138326784891578e-06
1.005468750000000000e+01 3.310854569830519386e-06
1.005859375000000000e+01 2.917194505551898791e-06
1.006250000000000000e+01 3.459834179645076467e-06
1.006640625000000000e+01 3.761552782314123164e-06
1.007031250000000000e+01 3.038144757390717469e-06
1.007421875000000000e+01 1.672220944987101503e-06
1.007812500000000000e+01 3.339241172072224486e-07
1.008203125000000000e+01 8.789918016233260201e-07
1.008593750000000000e+01 1.895146601131030099e-06
1.008984375000000000e+01 2.760315471312731307e-06
1.009375000000000000e+01 3.467672114392097183e-06
1.009765625000000000e+01 4.107490750885920829e-06
1.010156250000000000e+01 4.728587464823565242e-06
1.010546875000000000e+01 5.288690623637916866e-06
1.010937500000000000e+01 5.716276367971430900e-06
1.011328125000000000e+01 5.820183879374043242e-06
1.011718750000000000e+01 5.226492899217939491e-06
1.012109375000000000e+01 3.709399543400116493e-06
1.012500000000000000e+01 1.614624818267643349e-06
1.012890625000000000e+01 6.368736939514140488e-07
1.013281250000000000e+01 1.629813109059652569e-06
1.013671875000000000e+01 1.855780789974880674e-06
1.014062500000000000e+01 2.025834594064912864e-06
1.014453125000000000e+01 2.938838603149352328e-06
1.014843750000000000e+01 3.996435758596565181e-06
1.015234375000000000e+01 4.630590013351064090e-06
1.015625000000000000e+01 4.795009905595432478e-06
1.016015625000000000e+01 4.617270236513447505e-06
1.016406250000000000e+01 4.133338305179591550e-06
1.016796875000000000e+01 3.549421184489683758e-06
1.017187500000000000e+01 3.161401314779246834e-06
1.017578125000000000e+01 2.789405015588379589e-06
1.017968750000000000e+01 2.222199786274424644e-06
1.018359375000000000e+01 1.645639308454300869e-06
1.018750000000000000e+01 1.616585205094432867e-06
1.019140625000000000e+01 2.424865231772778273e-06
1.019531250000000000e+01 3.190032342538941822e-06
1.019921875000000000e+01 3.293419561575424853e-06
1.020312500000000000e+01 2.869256085292442404e-06
1.020703125000000000e+01 2.413411813046915906e-06
1.021093750000000000e+01 2.112697919699730404e-06
1.021484375000000000e+01 2.413470423527572589e-06
1.021875000000000000e+01 3.622373010736013573e-06
1.022265625000000000e+01 4.785774743706031137e-06
1.022656250000000000e+01 5.036575395090688414e-06
1.023046875000000000e+01 4.277641309176987698e-06
1.023437500000000000e+01 3.239363862506625067e-06
1.023828125000000000e+01 2.996841757682968179e-06
1.024218750000000000e+01 3.808371871303850159e-06
1.024609375000000000e+01 4.995055290622897927e-06
1.025000000000000000e+01 5.887101859271737488e-06
1.025390625000000000e+01 6.040697902125306501e-06
1.025781250000000000e+01 5.518749702681572128e-06
1.026171875000000000e+01 4.841713777558450574e-06
1.026562500000000000e+01 4.313320617711441179e-06
1.026953125000000000e+01 3.720983613146848185e-06
1.027343750000000000e+01 3.105786955040242732e-06
1.027734375000000000e+01 2.810583574174799390e-06
1.028125000000000000e+01 2.730852064659133665e-06
1.028515625000000000e+01 2.695158745182985588e-06
1.028906250000000000e+01 2.784767010422671956e-06
1.029296875000000000e+01 2.971093167546953855e-06
1.029687500000000000e+01 2.971275385491245866e-06
1.030078125000000000e+01 2.578574760821134593e-06
1.030468750000000000e+01 1.930300625436796267e-06
1.030859375000000000e+01 1.428887095314063170e-06
1.031250000000000000e+01 2.001132046117794526e-06
1.031640625000000000e+01 3.572691110681298088e-06
1.032031250000000000e+01 5.265796744759791615e-06
1.032421875000000000e+01 6.393506936468983115e-06
1.032812500000000000e+01 6.562289212390450089e-06
1.033203125000000000e+01 5.828572183404406541e-06
1.033593750000000000e+01 4.584159159125429336e-06
1.033984375000000000e+01 3.305346898354272389e-06
1.034375000000000000e+01 2.401725846713415372e-06
1.034765625000000000e+01 2.025781284751256415e-06
1.035156250000000000e+01 1.814252392276567512e-06
1.035546875000000000e+01 1.732661031659829282e-06
1.035937500000000000e+01 2.059011060619981100e-06
1.036328125000000000e+01 2.164400712723436461e-06
1.036718750000000000e+01 1.456503785843945742e-06
1.037109375000000000e+01 1.738021439914343294e-07
1.037500000000000000e+01 9.953026106313889106e-07
1.037890625000000000e+01 1.588775954630474314e-06
1.038281250000000000e+01 1.505886075095111473e-06
1.038671875000000000e+01 7.639064927143873191e-07
1.039062500000000000e+01 5.861520008282912249e-07
1.039453125000000000e+01 1.796974694859606315e-06
1.039843750000000000e+01 2.431014149033648037e-06
1.040234375000000000e+01 2.243495497099213673e-06
1.040625000000000000e+01 1.361984500231371433e-06
1.041015625000000000e+01 1.061510491854181020e-06
1.041406250000000000e+01 2.790131496990101138e-06
1.041796875000000000e+01 4.535677120570753302e-06
1.042187500000000000e+01 5.545198423662334628e-06
1.042578125000000000e+01 5.637826112874997215e-06
1.042968750000000000e+01 4.970814236999749904e-06
1.043359375000000000e+01 3.950535816104200325e-06
1.043750000000000000e+01 3.159024743102461155e-06
1.044140625000000000e+01 2.554519526108897687e-06
1.044531250000000000e+01 1.516614526400065923e-06
1.044921875000000000e+01 1.190333791882831239e-06
1.045312500000000000e+01 2.401879795630208086e-06
1.045703125000000000e+01 2.864582359716073739e-06
1.046093750000000000e+01 2.650501252910239987e-06
1.046484375000000000e+01 2.887837865752262389e-06
1.046875000000000000e+01 3.618626440780510528e-06
1.047265625000000000e+01 4.209529751891428616e-06
1.047656250000000000e+01 4.543760429352447807e-06
1.048046875000000000e+01 4.691023867132567359e-06
1.048437500000000000e+01 4.645419365506674220e-06
1.048828125000000000e+01 4.275224835084630178e-06
1.049218750000000000e+01 3.484509942128254460e-06
1.049609375000000000e+01 2.514079683659924943e-06
1.050000000000000000e+01 2.223659907520445340e-06
1.050390625000000000e+01 3.086056425176431235e-06
1.050781250000000000e+01 4.042471843825456770e-06
1.051171875000000000e+01 4.287726273542380985e-06
1.051562500000000000e+01 3.590361306027276151e-06
1.051953125000000000e+01 2.040574266749077006e-06
1.052343750000000000e+01 2.942440734031527140e-07
1.052734375000000000e+01 2.073954421170919505e-06
1.053125000000000000e+01 3.233239302622048577e-06
1.053515625000000000e+01 3.295577179864353670e-06
1.053906250000000000e+01 2.581514902203408855e-06
1.054296875000000000e+01 1.931513245129489031e-06
1.054687500000000000e+01 1.774080353254807282e-06
1.055078125000000000e+01 1.502070169747158744e-06
1.055468750000000000e+01 1.140052063998132786e-06
1.055859375000000000e+01 1.031396274648349532e-06
1.056250000000000000e+01 8.812323925167874058e-07
1.056640625000000000e+01 6.778722939691711551e-07
1.057031250000000000e+01 9.239901963303793516e-07
1.057421875000000000e+01 1.676626805348318056e-06
1.057812500000000000e+01 2.244515515393466200e-06
1.058203125000000000e+01 2.355335615793021727e-06
1.058593750000000000e+01 2.267543842009804725e-06
1.058984375000000000e+01 2.262911735293797903e-06
1.059375000000000000e+01 2.334829072410979617e-06
1.059765625000000000e+01 2.447786710851146093e-06
1.060156250000000000e+01 2.739941157736243920e-06
1.060546875000000000e+01 3.334898281015767567e-06
1.060937500000000000e+01 4.017566641037033008e-06
1.061328125000000000e+01 4.477048752047374027e-06
1.061718750000000000e+01 4.702964799649844112e-06
1.062109375000000000e+01 4.873748949730643873e-06
1.062500000000000000e+01 4.900149669800635412e-06
1.062890625000000000e+01 4.374976443187354191e-06
1.063281250000000000e+01 3.129097750869967978e-06
1.063671875000000000e+01 1.680690310222392375e-06
1.064062500000000000e+01 1.133294631351177235e-06
1.064453125000000000e+01 1.134162787015132757e-06
1.064843750000000000e+01 1.224366643759195098e-06
1.065234375000000000e+01 1.818652290406309414e-06
1.065625000000000000e+01 2.023190129889261396e-06
1.066015625000000000e+01 1.592361496635978674e-06
1.066406250000000000e+01 1.027978858718373841e-06
1.066796875000000000e+01 7.328993333500224099e-07
1.067187500000000000e+01 8.785497634896676584e-07
1.067578125000000000e+01 1.457761947788073281e-06
1.067968750000000000e+01 1.863705301228772910e-06
1.068359375000000000e+01 1.526305660592658253e-06
1.068750000000000000e+01 6.976535770221388561e-07
1.069140625000000000e+01 1.744347804786274586e-06
1.069531250000000000e+01 2.590001793774426365e-06
1.069921875000000000e+01 2.052030968334941500e-06
1.070312500000000000e+01 4.895065482205688274e-07
1.070703125000000000e+01 1.636461868562580944e-06
1.071093750000000000e+01 2.548129961999797832e-06
1.071484375000000000e+01 2.337163615971478693e-06
1.071875000000000000e+01 2.083649589882515625e-06
1.072265625000000000e+01 2.442540767702408089e-06
1.072656250000000000e+01 2.341858776859349588e-06
1.073046875000000000e+01 1.505403874722846791e-06
1.073437500000000000e+01 1.245012145906676191e-06
1.073828125000000000e+01 2.042149870410213144e-06
1.074218750000000000e+01 2.531616973959665551e-06
1.074609375000000000e+01 2.664421338506774269e-06
1.075000000000000000e+01 2.631619767381750713e-06
1.075390625000000000e+01 2.371753754412474186e-06
1.075781250000000000e+01 1.801650208274690300e-06
1.076171875000000000e+01 1.074962992516367259e-06
1.076562500000000000e+01 5.222798775599150554e-07
1.076953125000000000e+01 6.298237724151467647e-07
1.077343750000000000e+01 1.424581577211175549e-06
1.077734375000000000e+01 2.610147449428125041e-06
1.078125000000000000e+01 3.611319646065786885e-06
1.078515625000000000e+01 3.847422193289899711e-06
1.078906250000000000e+01 3.389955863255036357e-06
1.079296875000000000e+01 3.010618583861753735e-06
1.079687500000000000e+01 2.991049907049529530e-06
1.080078125000000000e+01 2.735211994420718485e-06
1.080468750000000000e+01 2.072596946446359685e-06
1.080859375000000000e+01 1.717201589474077767e-06
1.081250000000000000e+01 2.245747206351101806e-06
1.081640625000000000e+01 2.479705851132784589e-06
1.082031250000000000e+01 1.656660821512777467e-06
1.082421875000000000e+01 2.040900008866421896e-07
1.082812500000000000e+01 1.540674642576019298e-06
1.083203125000000000e+01 2.371693209575101408e-06
1.083593750000000000e+01 2.350154142831111535e-06
1.083984375000000000e+01 1.783393288239143182e-06
1.084375000000000000e+01 1.125285437800819734e-06
1.084765625000000000e+01 7.058179353858427015e-07
1.085156250000000000e+01 4.597539500818440880e-07
1.085546875000000000e+01 2.493647898256721648e-07
1.085937500000000000e+01 3.390399540285783514e-07
1.086328125000000000e+01 9.752929594365707142e-07
1.086718750000000000e+01 1.810871111982491960e-06
1.087109375000000000e+01 2.020001977987262647e-06
1.087500000000000000e+01 1.529782758129482409e-06
1.087890625000000000e+01 1.852051531432653272e-06
1.088281250000000000e+01 2.680983203435285137e-06
1.088671875000000000e+01 3.047120319890986046e-06
1.089062500000000000e+01 3.041788789969084178e-06
1.089453125000000000e+01 2.705017281902371564e-06
1.089843750000000000e+01 2.036004992873384113e-06
1.090234375000000000e+01 1.918975150179504524e-06
1.090625000000000000e+01 3.125654173986749851e-06
1.091015625000000000e+01 4.350146533949216669e-06
1.091406250000000000e+01 4.971799938435716260e-06
1.091796875000000000e+01 4.965276908656523601e-06
1.092187500000000000e+01 4.376726110652325498e-06
1.092578125000000000e+01 3.509418595300579409e-06
1.092968750000000000e+01 2.784831776094462881e-06
1.093359375000000000e+01 2.229180667994473052e-06
1.093750000000000000e+01 1.753565484152739921e-06
1.094140625000000000e+01 1.342169001464160221e-06
1.094531250000000000e+01 9.011607362822820152e-07
1.094921875000000000e+01 4.232693135994437878e-07
1.095312500000000000e+01 4.309015875691261093e-07
1.095703125000000000e+01 9.490953746991601551e-07
1.096093750000000000e+01 1.483039110687024001e-06
1.096484375000000000e+01 1.768268011402232629e-06
1.096875000000000000e+01 1.511356180331465924e-06
1.097265625000000000e+01 6.951640127299712279e-07
1.097656250000000000e+01 5.420017786949282238e-07
1.098046875000000000e+01 1.230822765271414798e-06
1.098437500000000000e+01 1.363802572135950676e-06
1.098828125000000000e+01 1.002665778840261662e-06
1.099218750000000000e+01 5.099802680828473237e-07
1.099609375000000000e+01 8.476725054062217027e-07
1.100000000000000000e+01 1.524040570295778330e-06
1.100390625000000000e+01 1.860405710671087445e-06
1.100781250000000000e+01 1.639593754263172440e-06
1.101171875000000000e+01 1.006756754551292533e-06
1.101562500000000000e+01 6.378987394498888904e-07
1.101953125000000000e+01 5.432573735601557078e-07
1.102343750000000000e+01 2.100009615657980966e-07
1.102734375000000000e+01 1.108102592120035059e-06
1.103125000000000000e+01 1.897909129558261677e-06
1.103515625000000000e+01 2.061899705560169777e-06
1.103906250000000000e+01 1.516040628399471713e-06
1.104296875000000000e+01 5.504908930871633545e-07
1.104687500000000000e+01 7.630979206860145476e-07
1.105078125000000000e+01 2.258814871734367536e-06
1.105468750000000000e+01 3.697855812962458976e-06
1.105859375000000000e+01 4.353958541468462166e-06
1.106250000000000000e+01 3.909264878402842795e-06
1.106640625000000000e+01 2.725857123909504192e-06
1.107031250000000000e+01 1.482996779186930742e-06
1.107421875000000000e+01 7.261230291792743338e-07
1.107812500000000000e+01 5.273190049322173830e-07
1.108203125000000000e+01 8.211544488880438534e-07
1.108593750000000000e+01 1.557391226951486137e-06
1.108984375000000000e+01 2.379377784571570974e-06
1.109375000000000000e+01 2.913983103910047306e-06
1.109765625000000000e+01 3.007938470985116717e-06
1.110156250000000000e+01 3.027043760127410603e-06
1.110546875000000000e+01 3.174405003383019497e-06
1.110937500000000000e+01 3.261816623429546607e-06
1.111328125000000000e+01 3.326521269551201829e-06
1.111718750000000000e+01 3.407169625835374808e-06
1.112109375000000000e+01 3.160723695748387231e-06
1.112500000000000000e+01 2.075836658556719907e-06
1.112890625000000000e+01 5.324492657238464714e-07
1.113281250000000000e+01 2.517039687340066650e-06
1.113671875000000000e+01 4.114098673003532846e-06
1.114062500000000000e+01 4.048226151194171445e-06
1.114453125000000000e+01 2.250780662150124369e-06
1.114843750000000000e+01 8.241726177111096410e-07
1.115234375000000000e+01 3.083974928389573887e-06
1.115625000000000000e+01 4.449246171037351176e-06
1.116015625000000000e+01 4.570790147767678109e-06
1.116406250000000000e+01 3.599835248808264455e-06
1.116796875000000000e+01 1.823937585455220586e-06
1.117187500000000000e+01 3.630619896447920639e-07
1.117578125000000000e+01 2.290889022929850053e-06
1.117968750000000000e+01 3.386900495709858842e-06
1.118359375000000000e+01 3.583452806025845289e-06
1.118750000000000000e+01 3.509533942071983096e-06
1.119140625000000000e+01 3.601464617642690090e-06
1.119531250000000000e+01 3.553119597388746363e-06
1.119921875000000000e+01 3.122109793418223775e-06
1.120312500000000000e+01 2.497121548493671567e-06
1.120703125000000000e+01 2.033534463528880452e-06
1.121093750000000000e+01 2.011931874836855806e-06
1.121484375000000000e+01 2.339227237887099299e-06
1.121875000000000000e+01 2.759607804261446196e-06
1.122265625000000000e+01 2.890663389516232895e-06
1.122656250000000000e+01 2.303248775060714300e-06
1.123046875000000000e+01 1.312057920926525437e-06
1.123437500000000000e+01 7.330516873223158305e-07
1.123828125000000000e+01 2.643674868179981039e-07
1.124218750000000000e+01 2.215687559208142355e-06
1.124609375000000000e+01 4.261549321404196776e-06
1.125000000000000000e+01 5.171491947972722541e-06
1.125390625000000000e+01 4.717780666476151019e-06
1.125781250000000000e+01 3.788725887081395024e-06
1.126171875000000000e+01 3.019253014942264929e-06
1.126562500000000000e+01 2.082189643315873370e-06
1.126953125000000000e+01 1.025185504804872603e-06
1.127343750000000000e+01 1.334554054187107763e-06
1.127734375000000000e+01 2.657943412921026707e-06
1.128125000000000000e+01 3.823966778980903667e-06
1.128515625000000000e+01 4.233230003298349641e-06
1.128906250000000000e+01 3.606268565268883298e-06
1.129296875000000000e+01 2.285239583585952687e-06
1.129687500000000000e+01 1.283448593992855651e-06
1.130078125000000000e+01 1.884239582753964470e-06
1.130468750000000000e+01 2.827823450997351643e-06
1.130859375000000000e+01 3.294423768875263700e-06
1.131250000000000000e+01 3.113427070300927367e-06
1.131640625000000000e+01 2.427846890457798352e-06
1.132031250000000000e+01 1.625300730877286664e-06
1.132421875000000000e+01 1.189260097154849459e-06
1.132812500000000000e+01 1.387425440055901004e-06
1.133203125000000000e+01 1.933417282468606788e-06
1.133593750000000000e+01 2.409755200613537627e-06
1.133984375000000000e+01 2.649453236177135325e-06
1.134375000000000000e+01 2.755331569353655066e-06
1.134765625000000000e+01 2.784553005953791370e-06
1.135156250000000000e+01 2.473389864064755223e-06
1.135546875000000000e+01 1.733854822063848549e-06
1.135937500000000000e+01 1.967107645621279050e-06
1.136328125000000000e+01 3.315788417175069742e-06
1.136718750000000000e+01 4.232853120484927994e-06
1.137109375000000000e+01 4.258743694117631578e-06
1.137500000000000000e+01 3.523087564956525490e-06
1.137890625000000000e+01 2.468180244474162110e-06
1.138281250000000000e+01 1.547618817947802744e-06
1.138671875000000000e+01 1.017800869436857981e-06
1.139062500000000000e+01 1.068070701015383293e-06
1.139453125000000000e+01 1.596753786207118161e-06
1.139843750000000000e+01 2.102840466984602160e-06
1.140234375000000000e+01 2.211751744935267538e-06
1.140625000000000000e+01 2.048980505405834343e-06
1.141015625000000000e+01 2.061251166231299451e-06
1.141406250000000000e+01 2.320228106225165422e-06
1.141796875000000000e+01 2.510582057780258133e-06
1.142187500000000000e+01 2.370273201714449924e-06
1.142578125000000000e+01 1.793698947839478439e-06
1.142968750000000000e+01 1.031739438941439983e-06
1.143359375000000000e+01 1.414393779466375227e-06
1.143750000000000000e+01 2.894248829333051826e-06
1.144140625000000000e+01 4.468468308133657028e-06
1.144531250000000000e+01 5.496375350875905078e-06
1.144921875000000000e+01 5.509257395620353862e-06
1.145312500000000000e+01 4.605749639774114395e-06
1.145703125000000000e+01 3.479010687226615591e-06
1.146093750000000000e+01 2.861759937177786823e-06
1.146484375000000000e+01 2.718865668347513374e-06
1.146875000000000000e+01 2.434772869339183029e-06
1.147265625000000000e+01 1.567825009436983905e-06
1.147656250000000000e+01 3.238025599243172321e-07
1.148046875000000000e+01 7.239359134343104331e-07
1.148437500000000000e+01 1.039703428553786879e-06
1.148828125000000000e+01 1.666241386015153653e-06
1.149218750000000000e+01 2.601739474256198085e-06
1.149609375000000000e+01 3.088740387776482974e-06
1.150000000000000000e+01 2.900541148001671395e-06
1.150390625000000000e+01 2.208236622004507017e-06
1.150781250000000000e+01 1.563384574678585712e-06
1.151171875000000000e+01 1.326645524911334713e-06
1.151562500000000000e+01 9.437855189051439106e-07
1.151953125000000000e+01 7.546060259708072105e-07
1.152343750000000000e+01 1.662179101783994260e-06
1.152734375000000000e+01 2.432354753697742413e-06
1.153125000000000000e+01 2.693297830409775137e-06
1.153515625000000000e+01 2.671735820667836455e-06
1.153906250000000000e+01 2.916974159715516417e-06
1.154296875000000000e+01 3.341855765571110779e-06
1.154687500000000000e+01 3.303527631399668868e-06
1.155078125000000000e+01 2.632571991066393980e-06
1.155468750000000000e+01 1.892008312665599261e-06
1.155859375000000000e+01 2.012406702717258983e-06
1.156250000000000000e+01 2.380339652912405839e-06
1.156640625000000000e+01 2.107114476031280620e-06
1.157031250000000000e+01 1.268698306842926341e-06
1.157421875000000000e+01 4.262543331784010107e-07
1.157812500000000000e+01 1.917562744287325832e-07
1.158203125000000000e+01 7.792082482701301869e-07
1.158593750000000000e+01 1.450806160881468277e-06
1.158984375000000000e+01 1.804163792517925040e-06
1.159375000000000000e+01 1.664581977681218061e-06
1.159765625000000000e+01 1.281988751141102483e-06
1.160156250000000000e+01 1.334654374751398257e-06
1.160546875000000000e+01 1.779440966799862544e-06
1.160937500000000000e+01 1.600364629677712201e-06
1.161328125000000000e+01 8.360260782114667149e-07
1.161718750000000000e+01 2.385682653195084765e-06
1.162109375000000000e+01 4.326121783420124846e-06
1.162500000000000000e+01 5.608238336834085291e-06
1.162890625000000000e+01 6.400353325453141179e-06
1.163281250000000000e+01 7.093473137482315172e-06
1.163671875000000000e+01 7.539331797769303282e-06
1.164062500000000000e+01 7.208003149119156094e-06
1.164453125000000000e+01 5.867497301188469484e-06
1.164843750000000000e+01 3.759351291965004283e-06
1.165234375000000000e+01 1.378449272256077771e-06
1.165625000000000000e+01 1.190439608698997600e-06
1.166015625000000000e+01 2.681107601576624016e-06
1.166406250000000000e+01 3.135770407341696077e-06
1.166796875000000000e+01 2.627030382978838787e-06
1.167187500000000000e+01 1.931374565604433187e-06
1.167578125000000000e+01 1.727433798537513096e-06
1.167968750000000000e+01 1.483403940702764132e-06
1.168359375000000000e+01 5.850226236363476026e-07
1.168750000000000000e+01 8.608989594160414296e-07
1.169140625000000000e+01 2.091710379328895144e-06
1.169531250000000000e+01 2.373895676540709232e-06
1.169921875000000000e+01 1.738908691002471498e-06
1.170312500000000000e+01 1.074830050699082145e-06
1.170703125000000000e+01 1.300979614493522128e-06
1.171093750000000000e+01 1.954601461833232661e-06
1.171484375000000000e+01 2.250107404668290390e-06
1.171875000000000000e+01 2.094064154340714112e-06
1.172265625000000000e+01 2.546713026471208807e-06
1.172656250000000000e+01 3.323121041802001273e-06
1.173046875000000000e+01 3.361534704656417522e-06
1.173437500000000000e+01 2.624792023849841517e-06
1.173828125000000000e+01 1.524432989087761179e-06
1.174218750000000000e+01 4.851860900345367857e-07
1.174609375000000000e+01 1.243452744380893916e-06
1.175000000000000000e+01 2.204068889749569004e-06
1.175390625000000000e+01 2.820803789222954570e-06
1.175781250000000000e+01 3.347697498198129235e-06
1.176171875000000000e+01 3.713582041114193041e-06
1.176562500000000000e+01 3.407520772224485281e-06
1.176953125000000000e+01 2.427158724010818742e-06
1.177343750000000000e+01 1.435550362250426141e-06
1.177734375000000000e+01 1.067062391570514137e-06
1.178125000000000000e+01 1.392798319572568830e-06
1.178515625000000000e+01 1.985826952267500254e-06
1.178906250000000000e+01 2.398425423890527861e-06
1.179296875000000000e+01 2.456111536457826815e-06
1.179687500000000000e+01 2.117570513989500008e-06
1.180078125000000000e+01 1.528280160921613214e-06
1.180468750000000000e+01 1.277870462963684712e-06
1.180859375000000000e+01 1.741134662498408478e-06
1.181250000000000000e+01 2.407269451108770097e-06
1.181640625000000000e+01 2.997084090972603631e-06
1.182031250000000000e+01 3.399012296381103534e-06
1.182421875000000000e+01 3.545240519451674050e-06
1.182812500000000000e+01 3.456771605083463982e-06
1.183203125000000000e+01 3.055532625709478487e-06
1.183593750000000000e+01 2.204003062075418416e-06
1.183984375000000000e+01 1.163547728820086795e-06
1.184375000000000000e+01 1.271072903762404041e-06
1.184765625000000000e+01 1.943169701612680506e-06
1.185156250000000000e+01 2.081280190965513600e-06
1.185546875000000000e+01 2.074884505990192360e-06
1.185937500000000000e+01 2.343901746698341712e-06
1.186328125000000000e+01 2.752965466486949532e-06
1.186718750000000000e+01 3.176753269071803421e-06
1.187109375000000000e+01 3.419161387107022641e-06
1.187500000000000000e+01 3.435865931638471179e-06
1.187890625000000000e+01 3.333521793735711325e-06
1.188281250000000000e+01 3.149991534283988876e-06
1.188671875000000000e+01 2.821617906985775843e-06
1.189062500000000000e+01 2.201363722245532526e-06
1.189453125000000000e+01 1.207411856645024582e-06
1.189843750000000000e+01 8.203370693014196466e-07
1.190234375000000000e+01 1.758545659568900901e-06
1.190625000000000000e+01 2.178576190199128566e-06
1.191015625000000000e+01 2.041896274703960318e-06
1.191406250000000000e+01 2.071882461596221649e-06
1.191796875000000000e+01 2.264543810575129420e-06
1.192187500000000000e+01 1.892224834700190626e-06
1.192578125000000000e+01 9.413913788536043978e-07
1.192968750000000000e+01 1.142775524823258462e-06
1.193359375000000000e+01 2.311668785869641937e-06
1.193750000000000000e+01 3.100294868969982115e-06
1.194140625000000000e+01 3.336967315841543860e-06
1.194531250000000000e+01 3.225717511403506147e-06
1.194921875000000000e+01 3.056815266724869414e-06
1.195312500000000000e+01 2.884393036924411112e-06
1.195703125000000000e+01 2.634591163756415211e-06
1.196093750000000000e+01 2.302514424749605308e-06
1.196484375000000000e+01 1.944960492930480785e-06
1.196875000000000000e+01 1.615332909909135990e-06
1.197265625000000000e+01 1.339486817656200640e-06
1.197656250000000000e+01 1.301520229483704048e-06
1.198046875000000000e+01 1.757729052039989120e-06
1.198437500000000000e+01 2.521165585994758129e-06
1.198828125000000000e+01 3.383393027947694223e-06
1.199218750000000000e+01 4.130836100872180923e-06
1.199609375000000000e+01 4.453497928449782022e-06
1.200000000000000000e+01 4.198485726657077138e-06
1.200390625000000000e+01 3.663203534722564673e-06
1.200781250000000000e+01 3.392768465882505208e-06
1.201171875000000000e+01 3.331386341547537228e-06
1.201562500000000000e+01 2.894332031678135226e-06
1.201953125000000000e+01 2.075718405351821533e-06
1.202343750000000000e+01 1.931873134293859274e-06
1.202734375000000000e+01 2.322772840817807523e-06
1.203125000000000000e+01 2.075139033475049400e-06
1.203515625000000000e+01 1.178697022476925961e-06
1.203906250000000000e+01 1.183157048778194580e-06
1.204296875000000000e+01 2.444586910783101457e-06
1.204687500000000000e+01 3.401203040061138155e-06
1.205078125000000000e+01 3.621981532468166264e-06
1.205468750000000000e+01 3.161704275075792606e-06
1.205859375000000000e+01 2.487235102455310434e-06
1.206250000000000000e+01 2.067404913228559802e-06
1.206640625000000000e+01 1.748738725669319143e-06
1.207031250000000000e+01 1.332100956806662084e-06
1.207421875000000000e+01 1.105036563155054437e-06
1.207812500000000000e+01 1.244731002575669781e-06
1.208203125000000000e+01 1.605047731082248928e-06
1.208593750000000000e+01 2.229202280790274952e-06
1.208984375000000000e+01 2.935207031529143666e-06
1.209375000000000000e+01 3.288470518441516279e-06
1.209765625000000000e+01 3.162297547373699802e-06
1.210156250000000000e+01 2.694343642056057806e-06
1.210546875000000000e+01 1.959612364204387153e-06
1.210937500000000000e+01 1.133763157487415077e-06
1.211328125000000000e+01 7.978643492227984367e-07
1.211718750000000000e+01 9.581980338457208426e-07
1.212109375000000000e+01 9.729639353620576478e-07
1.212500000000000000e+01 1.173195884459707804e-06
1.212890625000000000e+01 2.162165517676680204e-06
1.213281250000000000e+01 3.419495226507168899e-06
1.213671875000000000e+01 4.095529871159761050e-06
1.214062500000000000e+01 3.885538225931643456e-06
1.214453125000000000e+01 3.300135703626967845e-06
1.214843750000000000e+01 3.185794086320388935e-06
1.215234375000000000e+01 3.502450754510347311e-06
1.215625000000000000e+01 3.710788846729949376e-06
1.216015625000000000e+01 3.755554650098227144e-06
1.216406250000000000e+01 3.640969845179066304e-06
1.216796875000000000e+01 3.123316126570688945e-06
1.217187500000000000e+01 2.076564010426834985e-06
1.217578125000000000e+01 7.322854874384871874e-07
1.217968750000000000e+01 8.905644983055180736e-07
1.218359375000000000e+01 2.086268415322355038e-06
1.218750000000000000e+01 2.724901852025101712e-06
1.219140625000000000e+01 2.546994909241426822e-06
1.219531250000000000e+01 1.818434166301185100e-06
1.219921875000000000e+01 1.230905344057483309e-06
1.220312500000000000e+01 9.966918172369468659e-07
1.220703125000000000e+01 5.865599657355288533e-07
1.221093750000000000e+01 3.560531040235822960e-07
1.221484375000000000e+01 1.194816456250427153e-06
1.221875000000000000e+01 1.910181619248331709e-06
1.222265625000000000e+01 2.097176075405156339e-06
1.222656250000000000e+01 1.731895138862920144e-06
1.223046875000000000e+01 1.491573361553419429e-06
1.223437500000000000e+01 2.341024093957836456e-06
1.223828125000000000e+01 3.587391796392277522e-06
1.224218750000000000e+01 4.424009780538935536e-06
1.224609375000000000e+01 4.630167712670157142e-06
1.225000000000000000e+01 4.338207833724762220e-06
1.225390625000000000e+01 3.757768795932479760e-06
1.225781250000000000e+01 2.998528566287571746e-06
1.226171875000000000e+01 2.084433205619979377e-06
1.226562500000000000e+01 1.318836977972487171e-06
1.226953125000000000e+01 1.132283106623110115e-06
1.227343750000000000e+01 1.341105521190720454e-06
1.227734375000000000e+01 1.532944857459546242e-06
1.228125000000000000e+01 1.255575604797738289e-06
1.228515625000000000e+01 6.273881162552418412e-07
1.228906250000000000e+01 1.066580008718986753e-06
1.229296875000000000e+01 1.783282239052124912e-06
1.229687500000000000e+01 2.056644589273687987e-06
1.230078125000000000e+01 1.943207135482098997e-06
1.230468750000000000e+01 1.753275348381301357e-06
1.230859375000000000e+01 1.938779431948985222e-06
1.231250000000000000e+01 2.462774956375009174e-06
1.231640625000000000e+01 2.936761023484046453e-06
1.232031250000000000e+01 3.308355103468861360e-06
1.232421875000000000e+01 3.582566632364818668e-06
1.232812500000000000e+01 3.444748208105574812e-06
1.233203125000000000e+01 2.589859365712455774e-06
1.233593750000000000e+01 1.264655363328877387e-06
1.233984375000000000e+01 5.316308103044715813e-07
1.234375000000000000e+01 1.196646827641795636e-06
1.234765625000000000e+01 1.679030855726592008e-06
1.235156250000000000e+01 1.622174070175983026e-06
1.235546875000000000e+01 1.242031884006879565e-06
1.235937500000000000e+01 1.877466015494815141e-06
1.236328125000000000e+01 2.931182681925578899e-06
1.236718750000000000e+01 3.477483817976519520e-06
1.237109375000000000e+01 3.535136164702690212e-06
1.237500000000000000e+01 3.266322287542100265e-06
1.237890625000000000e+01 2.633604293368787855e-06
1.238281250000000000e+01 1.683182136549009097e-06
1.238671875000000000e+01 5.963991213665055525e-07
1.239062500000000000e+01 3.866727419421942909e-07
1.239453125000000000e+01 9.679707167665554550e-07
1.239843750000000000e+01 1.225656609392254194e-06
1.240234375000000000e+01 1.555006368263345885e-06
1.240625000000000000e+01 1.996043399420224500e-06
1.241015625000000000e+01 2.275583653765731934e-06
1.241406250000000000e+01 2.278221364991856152e-06
1.241796875000000000e+01 2.291200992432405212e-06
1.242187500000000000e+01 2.305849857429277491e-06
1.242578125000000000e+01 1.811608902951169343e-06
1.242968750000000000e+01 8.352226516661164161e-07
1.243359375000000000e+01 8.137949224041343983e-07
1.243750000000000000e+01 1.707868649665732403e-06
1.244140625000000000e+01 2.285276094450508719e-06
1.244531250000000000e+01 2.608695790488369003e-06
1.244921875000000000e+01 2.997640856501097785e-06
1.245312500000000000e+01 3.440677792865346918e-06
1.245703125000000000e+01 3.603142193206984277e-06
1.246093750000000000e+01 3.262886057520560887e-06
1.246484375000000000e+01 2.548816827415952688e-06
1.246875000000000000e+01 1.817640014164278083e-06
1.247265625000000000e+01 1.453869421348849565e-06
1.247656250000000000e+01 1.530981775425430446e-06
1.248046875000000000e+01 1.442186804200531158e-06
1.248437500000000000e+01 8.728044280221837952e-07
1.248828125000000000e+01 6.969191618538155605e-07
1.249218750000000000e+01 1.214360309818065571e-06
1.249609375000000000e+01 1.462312713040013854e-06
1.250000000000000000e+01 1.649390173956921357e-06
1.250390625000000000e+01 2.148353453321584604e-06
1.250781250000000000e+01 2.899579781233345693e-06
1.251171875000000000e+01 3.493749563671055087e-06
1.251562500000000000e+01 3.605160212868624557e-06
1.251953125000000000e+01 3.231892474553179369e-06
1.252343750000000000e+01 2.699555488349959555e-06
1.252734375000000000e+01 2.417745751277489475e-06
1.253125000000000000e+01 2.532068902673730352e-06
1.253515625000000000e+01 2.789344788567250731e-06
1.253906250000000000e+01 2.894827412015850234e-06
1.254296875000000000e+01 2.993692462303278663e-06
1.254687500000000000e+01 3.151553642731649911e-06
1.255078125000000000e+01 3.022299097222574700e-06
1.255468750000000000e+01 2.598948404304707870e-06
1.255859375000000000e+01 2.150157420298090683e-06
1.256250000000000000e+01 1.640512640003316040e-06
1.256640625000000000e+01 9.952643018688891676e-07
1.257031250000000000e+01 3.643324494296288988e-07
1.257421875000000000e+01 2.962453194553686538e-07
1.257812500000000000e+01 7.484644758131484533e-07
1.258203125000000000e+01 1.101823619999427305e-06
1.258593750000000000e+01 1.300892534726039722e-06
1.258984375000000000e+01 1.545464775016110864e-06
1.259375000000000000e+01 1.952186716074119418e-06
1.259765625000000000e+01 2.505547848400341561e-06
1.260156250000000000e+01 3.045540002055576320e-06
1.260546875000000000e+01 3.149997734702119959e-06
1.260937500000000000e+01 2.669428750174272913e-06
1.261328125000000000e+01 1.921531462830856455e-06
1.261718750000000000e+01 1.285133978988872001e-06
1.262109375000000000e+01 8.319749635282108660e-07
1.262500000000000000e+01 3.976807572078993578e-07
1.262890625000000000e+01 1.527377738651715206e-07
1.263281250000000000e+01 7.286911464279776608e-07
1.263671875000000000e+01 1.194238196500937614e-06
1.264062500000000000e+01 1.563256039932213983e-06
1.264453125000000000e+01 1.886127941398790163e-06
1.264843750000000000e+01 2.134354587012481838e-06
1.265234375000000000e+01 2.648806651056295121e-06
1.265625000000000000e+01 3.476631231887002092e-06
1.266015625000000000e+01 4.101659588473712907e-06
1.266406250000000000e+01 4.275017234678703135e-06
1.266796875000000000e+01 4.055841228450557406e-06
1.267187500000000000e+01 3.365097693048276827e-06
1.267578125000000000e+01 1.967066751903336886e-06
1.267968750000000000e+01 5.738191583621879551e-07
1.268359375000000000e+01 2.476393903250337760e-06
1.268750000000000000e+01 4.129146154141810591e-06
1.269140625000000000e+01 4.758317474130623813e-06
1.269531250000000000e+01 4.146581590405649751e-06
1.269921875000000000e+01 2.587167760947437188e-06
1.270312500000000000e+01 9.029794488545807115e-07
1.270703125000000000e+01 6.173043578068388297e-07
1.271093750000000000e+01 8.342883452559938642e-07
1.271484375000000000e+01 5.353264144064294682e-07
1.271875000000000000e+01 8.478157701837472667e-07
1.272265625000000000e+01 1.639240412813698143e-06
1.272656250000000000e+01 2.122197497723271598e-06
1.273046875000000000e+01 2.156141751526346202e-06
1.273437500000000000e+01 1.988925462669716300e-06
1.273828125000000000e+01 2.089757147775510299e-06
1.274218750000000000e+01 2.332971956042559448e-06
1.274609375000000000e+01 2.153043481356312075e-06
1.275000000000000000e+01 1.447597359357407849e-06
1.275390625000000000e+01 6.962327985576606248e-07
1.275781250000000000e+01 8.831193084358263113e-07
1.276171875000000000e+01 1.313879052663997874e-06
1.276562500000000000e+01 1.579661505965042959e-06
1.276953125000000000e+01 2.200448363992340528e-06
1.277343750000000000e+01 3.380723529835675291e-06
1.277734375000000000e+01 4.411350692474061564e-06
1.278125000000000000e+01 4.561795626045474771e-06
1.278515625000000000e+01 3.798253737080012762e-06
1.278906250000000000e+01 2.847222359139554113e-06
1.279296875000000000e+01 2.277940875977705540e-06
1.279687500000000000e+01 1.706767570272132842e-06
1.280078125000000000e+01 8.954914773260204846e-07
1.280468750000000000e+01 7.572413497587686132e-07
1.280859375000000000e+01 1.118875317318232532e-06
1.281250000000000000e+01 9.263309565892106078e-07
1.281640625000000000e+01 5.015516282717676267e-07
1.282031250000000000e+01 1.187157849489166745e-06
1.282421875000000000e+01 2.005790006012644387e-06
1.282812500000000000e+01 2.378164927762292264e-06
1.283203125000000000e+01 2.171638558759473450e-06
1.283593750000000000e+01 1.443549841587060627e-06
1.283984375000000000e+01 3.616134879566555972e-07
1.284375000000000000e+01 9.623502686910385993e-07
1.284765625000000000e+01 2.175442273965357405e-06
1.285156250000000000e+01 3.092949082086495216e-06
1.285546875000000000e+01 3.579123703755515560e-06
1.285937500000000000e+01 3.743102519330539499e-06
1.286328125000000000e+01 3.830950597415738677e-06
1.286718750000000000e+01 3.913967951631730327e-06
1.287109375000000000e+01 3.791707189946714515e-06
1.287500000000000000e+01 3.145858235212711609e-06
1.287890625000000000e+01 1.813275468122464043e-06
1.288281250000000000e+01 2.186453203815888518e-07
1.288671875000000000e+01 1.241604018612553122e-06
1.289062500000000000e+01 1.525559488505264741e-06
1.289453125000000000e+01 9.654254640770003174e-07
1.289843750000000000e+01 1.290870562571281098e-06
1.290234375000000000e+01 2.300278556949766560e-06
1.290625000000000000e+01 2.742672719709814296e-06
1.291015625000000000e+01 2.589582657426922639e-06
1.291406250000000000e+01 2.204168836232398772e-06
1.291796875000000000e+01 1.713258624111305226e-06
1.292187500000000000e+01 1.192562288465785556e-06
1.292578125000000000e+01 1.373448745064389069e-06
1.292968750000000000e+01 2.629314073787090208e-06
1.293359375000000000e+01 4.073963196787292758e-06
1.293750000000000000e+01 4.814465850681264177e-06
1.294140625000000000e+01 4.514876353668126723e-06
1.294531250000000000e+01 3.636828517443333719e-06
1.294921875000000000e+01 2.755731543331821669e-06
1.295312500000000000e+01 1.820604899095287045e-06
1.295703125000000000e+01 1.145783250805073811e-06
1.296093750000000000e+01 1.430318391686128238e-06
1.296484375000000000e+01 1.464638457347145210e-06
1.296875000000000000e+01 1.110152330057197441e-06
1.297265625000000000e+01 9.607285295709347347e-07
1.297656250000000000e+01 1.437494720582356445e-06
1.298046875000000000e+01 2.125781550284841754e-06
1.298437500000000000e+01 2.656302586194354403e-06
1.298828125000000000e+01 3.256038665559486232e-06
1.299218750000000000e+01 4.046981764052891158e-06
1.299609375000000000e+01 4.578322305924111021e-06
1.300000000000000000e+01 4.332420249130240940e-06
1.300390625000000000e+01 3.291879619713167074e-06
1.300781250000000000e+01 2.099452276346926133e-06
1.301171875000000000e+01 1.566151029502452379e-06
1.301562500000000000e+01 1.391052920244279441e-06
1.301953125000000000e+01 9.346449154795397607e-07
1.302343750000000000e+01 8.974082676042329650e-07
1.302734375000000000e+01 1.895559613337717582e-06
1.303125000000000000e+01 2.981196269593207089e-06
1.303515625000000000e+01 3.710405329620028792e-06
1.303906250000000000e+01 3.871351386890830002e-06
1.304296875000000000e+01 3.543843988666737500e-06
1.304687500000000000e+01 3.022222597484053671e-06
1.305078125000000000e+01 2.448138983187105734e-06
1.305468750000000000e+01 1.846796886806037585e-06
1.305859375000000000e+01 1.700065305066237624e-06
1.306250000000000000e+01 2.216192281489799247e-06
1.306640625000000000e+01 2.743309360315217938e-06
1.307031250000000000e+01 2.904448284078749408e-06
1.307421875000000000e+01 2.641006738095867912e-06
1.307812500000000000e+01 2.153172738309110257e-06
1.308203125000000000e+01 1.787420137970310673e-06
1.308593750000000000e+01 1.802074264166152605e-06
1.308984375000000000e+01 2.108172361869420027e-06
1.309375000000000000e+01 2.511220622770709604e-06
1.309765625000000000e+01 3.197190522900104000e-06
1.310156250000000000e+01 4.106123740926643554e-06
1.310546875000000000e+01 4.716262428229429601e-06
1.310937500000000000e+01 4.660841775385714179e-06
1.311328125000000000e+01 4.036361453597240228e-06
1.311718750000000000e+01 3.268754613582341023e-06
1.312109375000000000e+01 2.831248294037882016e-06
1.312500000000000000e+01 2.970021864193900718e-06
1.312890625000000000e+01 3.382239293927042528e-06
1.313281250000000000e+01 3.561701561665410636e-06
1.313671875000000000e+01 3.296979755418580691e-06
1.314062500000000000e+01 2.662102324430551355e-06
1.314453125000000000e+01 1.795807939021217248e-06
1.314843750000000000e+01 1.005563079169617247e-06
1.315234375000000000e+01 9.705739170826592019e-07
1.315625000000000000e+01 1.180700712048635169e-06
1.316015625000000000e+01 1.164329294173577146e-06
1.316406250000000000e+01 1.148922211631103623e-06
1.316796875000000000e+01 1.365385901489063992e-06
1.317187500000000000e+01 2.035073654316303005e-06
1.317578125000000000e+01 2.930112372704530770e-06
1.317968750000000000e+01 3.600285851284704388e-06
1.318359375000000000e+01 3.773766404569580822e-06
1.318750000000000000e+01 3.614675188479925990e-06
1.319140625000000000e+01 3.433202397071502416e-06
1.319531250000000000e+01 3.142863451843230290e-06
1.319921875000000000e+01 2.747460994573690458e-06
1.320312500000000000e+01 2.685255280775420047e-06
1.320703125000000000e+01 3.173443661403888456e-06
1.321093750000000000e+01 3.994570561064750677e-06
1.321484375000000000e+01 4.770426953377956199e-06
1.321875000000000000e+01 5.124365591801212515e-06
1.322265625000000000e+01 4.917469384087819359e-06
1.322656250000000000e+01 4.320492399124922568e-06
1.323046875000000000e+01 3.728473414848344449e-06
1.323437500000000000e+01 3.553476614423526240e-06
1.323828125000000000e+01 3.779961270879342306e-06
1.324218750000000000e+01 4.024378863231439093e-06
1.324609375000000000e+01 4.109018511374198704e-06
1.325000000000000000e+01 4.049752752686847463e-06
1.325390625000000000e+01 3.697269788892734442e-06
1.325781250000000000e+01 2.844193008824109972e-06
1.326171875000000000e+01 1.516719805221055455e-06
1.326562500000000000e+01 3.676220938658348299e-07
1.326953125000000000e+01 1.504311596082141941e-06
1.327343750000000000e+01 2.104058696003884907e-06
1.327734375000000000e+01 1.865852221732989495e-06
1.328125000000000000e+01 1.489000838049258488e-06
1.328515625000000000e+01 1.900702986374118887e-06
1.328906250000000000e+01 2.173001540881146211e-06
1.329296875000000000e+01 1.691916943681595766e-06
1.329687500000000000e+01 1.016229295119998283e-06
1.330078125000000000e+01 1.053464745774607255e-06
1.330468750000000000e+01 1.471439573109499852e-06
1.330859375000000000e+01 2.337263179670697625e-06
1.331250000000000000e+01 3.519418093293466015e-06
1.331640625000000000e+01 4.262892565082298050e-06
1.332031250000000000e+01 3.997115534996090464e-06
1.332421875000000000e+01 2.832676909436279978e-06
1.332812500000000000e+01 1.489805549446074680e-06
1.333203125000000000e+01 8.244926136684875032e-07
1.333593750000000000e+01 5.097799798093735243e-07
1.333984375000000000e+01 6.213469502684776168e-07
1.334375000000000000e+01 1.718477465551979008e-06
1.334765625000000000e+01 2.260855437760229700e-06
1.335156250000000000e+01 1.889302804037995639e-06
1.335546875000000000e+01 1.074964584359255410e-06
1.335937500000000000e+01 4.928761953590523082e-07
1.336328125000000000e+01 2.491705704561885496e-07
1.336718750000000000e+01 7.231401894541803364e-07
1.337109375000000000e+01 9.652471129046452664e-07
1.337500000000000000e+01 7.667073925452988775e-07
1.337890625000000000e+01 6.094436890956996066e-07
1.338281250000000000e+01 9.258413681330786401e-07
1.338671875000000000e+01 1.186178168709148235e-06
1.339062500000000000e+01 1.097152288317538877e-06
1.339453125000000000e+01 1.633029381417981150e-06
1.339843750000000000e+01 2.854596009072279419e-06
1.340234375000000000e+01 3.856580401773756134e-06
1.340625000000000000e+01 4.353906773196703757e-06
1.341015625000000000e+01 4.395626887179259824e-06
1.341406250000000000e+01 4.158478573574909388e-06
1.341796875000000000e+01 3.653691053387453520e-06
1.342187500000000000e+01 2.716910897585156425e-06
1.342578125000000000e+01 1.473214652786292144e-06
1.342968750000000000e+01 3.693094375419343651e-07
1.343359375000000000e+01 8.022975567264741716e-07
1.343750000000000000e+01 1.529915710297839634e-06
1.344140625000000000e+01 1.959157348245484220e-06
1.344531250000000000e+01 1.928431365857045928e-06
1.344921875000000000e+01 1.679685036059929190e-06
1.345312500000000000e+01 1.748818716510164569e-06
1.345703125000000000e+01 2.032086345261082563e-06
1.346093750000000000e+01 2.071484517455085436e-06
1.346484375000000000e+01 1.778934043494600918e-06
1.346875000000000000e+01 1.463576628018266878e-06
1.347265625000000000e+01 1.315211177761968304e-06
1.347656250000000000e+01 9.332356303376335672e-07
1.348046875000000000e+01 4.972350333580785256e-07
1.348437500000000000e+01 1.493884829252995111e-06
1.348828125000000000e+01 2.554691696765763338e-06
1.349218750000000000e+01 3.062085659072764836e-06
1.349609375000000000e+01 2.838736699467368068e-06
1.350000000000000000e+01 2.004082793894331006e-06
1.350390625000000000e+01 7.894231465091074732e-07
1.350781250000000000e+01 7.591087060833868901e-07
1.351171875000000000e+01 2.065262578048065242e-06
1.351562500000000000e+01 2.841221941751134709e-06
1.351953125000000000e+01 2.709356562439120123e-06
1.352343750000000000e+01 1.781281655486718943e-06
1.352734375000000000e+01 6.179501202030517537e-07
1.353125000000000000e+01 4.504598884225673623e-07
1.353515625000000000e+01 1.103441631771085035e-06
1.353906250000000000e+01 1.599676893774001601e-06
1.354296875000000000e+01 1.887251751957438941e-06
1.354687500000000000e+01 1.954049490189254696e-06
1.355078125000000000e+01 1.878035340066752904e-06
1.355468750000000000e+01 1.618163617004974066e-06
1.355859375000000000e+01 1.347124674269524530e-06
1.356250000000000000e+01 1.520942437259577282e-06
1.356640625000000000e+01 1.823103703510175513e-06
1.357031250000000000e+01 1.807583100252474223e-06
1.357421875000000000e+01 1.275064641478992087e-06
1.357812500000000000e+01 3.342684080969668332e-07
1.358203125000000000e+01 1.050516092375958615e-06
1.358593750000000000e+01 1.818613584186287514e-06
1.358984375000000000e+01 2.042953585715736323e-06
1.359375000000000000e+01 2.167996185496942229e-06
1.359765625000000000e+01 2.570711535730574630e-06
1.360156250000000000e+01 2.981659536835168494e-06
1.360546875000000000e+01 3.251183948743396879e-06
1.360937500000000000e+01 3.406949792408588085e-06
1.361328125000000000e+01 3.282405790952878764e-06
1.361718750000000000e+01 2.825360135324915488e-06
1.362109375000000000e+01 2.319618918548611812e-06
1.362500000000000000e+01 1.864628370955321773e-06
1.362890625000000000e+01 1.412564048427665516e-06
1.363281250000000000e+01 1.537479439301477399e-06
1.363671875000000000e+01 2.274202064801794233e-06
1.364062500000000000e+01 3.133332751655582789e-06
1.364453125000000000e+01 3.827287640291176711e-06
1.364843750000000000e+01 4.061917828604439219e-06
1.365234375000000000e+01 3.986811987092545190e-06
1.365625000000000000e+01 4.251480260616367923e-06
1.366015625000000000e+01 4.857506374809181705e-06
1.366406250000000000e+01 5.144071144072749064e-06
1.366796875000000000e+01 4.784403193772527429e-06
1.367187500000000000e+01 3.985639765225407056e-06
1.367578125000000000e+01 3.508588033351488033e-06
1.367968750000000000e+01 3.759602817124727213e-06
1.368359375000000000e+01 3.951671133339719506e-06
1.368750000000000000e+01 3.667439809836957614e-06
1.369140625000000000e+01 3.202824774338262543e-06
1.369531250000000000e+01 2.892486703066884249e-06
1.369921875000000000e+01 2.751155505701610386e-06
1.370312500000000000e+01 2.639843959414771303e-06
1.370703125000000000e+01 2.408449778741034436e-06
1.371093750000000000e+01 1.828051318180632242e-06
1.371484375000000000e+01 7.825988974783093962e-07
1.371875000000000000e+01 5.299573115902618463e-07
1.372265625000000000e+01 1.566066285699688513e-06
1.372656250000000000e+01 2.134780051647305154e-06
1.373046875000000000e+01 2.303873276511985804e-06
1.373437500000000000e+01 2.252452787873823304e-06
1.373828125000000000e+01 2.087862603668910735e-06
1.374218750000000000e+01 1.910137931736953170e-06
1.374609375000000000e+01 1.865429110599422449e-06
1.375000000000000000e+01 1.858097034059003345e-06
1.375390625000000000e+01 1.473521035681242683e-06
1.375781250000000000e+01 6.483214332808380433e-07
1.376171875000000000e+01 1.008126026136200673e-06
1.376562500000000000e+01 1.845560024079488111e-06
1.376953125000000000e+01 2.269475186620332650e-06
1.377343750000000000e+01 2.579829337532114003e-06
1.377734375000000000e+01 2.961775063050875790e-06
1.378125000000000000e+01 2.991486635731974934e-06
1.378515625000000000e+01 2.230040046176353991e-06
1.378906250000000000e+01 1.103742290888690667e-06
1.379296875000000000e+01 1.434155317651779761e-06
1.379687500000000000e+01 2.007872986492540260e-06
1.380078125000000000e+01 1.632458799999280322e-06
1.380468750000000000e+01 5.007178711819189132e-07
1.380859375000000000e+01 7.411995903858062374e-07
1.381250000000000000e+01 1.411497778476113136e-06
1.381640625000000000e+01 1.349947961101242675e-06
1.382031250000000000e+01 9.093754970543845757e-07
1.382421875000000000e+01 7.738487092179948210e-07
1.382812500000000000e+01 1.071585804923130389e-06
1.383203125000000000e+01 1.439779607401977057e-06
1.383593750000000000e+01 1.861611380407305409e-06
1.383984375000000000e+01 2.246986777247567018e-06
1.384375000000000000e+01 2.309496355857574789e-06
1.384765625000000000e+01 1.932365083231803684e-06
1.385156250000000000e+01 1.444394530934989007e-06
1.385546875000000000e+01 1.496070812329400058e-06
1.385937500000000000e+01 2.059822442768513465e-06
1.386328125000000000e+01 2.456536336316043447e-06
1.386718750000000000e+01 2.185019548259695658e-06
1.387109375000000000e+01 1.254489544368043008e-06
1.387500000000000000e+01 8.540893421972225051e-07
1.387890625000000000e+01 1.631351640437143407e-06
1.388281250000000000e+01 2.073390263337520038e-06
1.388671875000000000e+01 2.181372026595618264e-06
1.389062500000000000e+01 2.225598054114510654e-06
1.389453125000000000e+01 2.352407755401391538e-06
1.389843750000000000e+01 2.884921288989179305e-06
1.390234375000000000e+01 3.631975207671304182e-06
1.390625000000000000e+01 3.905530646500845202e-06
1.391015625000000000e+01 3.483721413958771264e-06
1.391406250000000000e+01 2.793825751767466235e-06
1.391796875000000000e+01 2.483849153151783376e-06
1.392187500000000000e+01 2.881337722141873453e-06
1.392578125000000000e+01 3.799725143806114118e-06
1.392968750000000000e+01 4.824034744475808617e-06
1.393359375000000000e+01 5.569016292136117960e-06
1.393750000000000000e+01 5.960171432489128327e-06
1.394140625000000000e+01 6.239100358802509440e-06
1.394531250000000000e+01 6.537070853572745568e-06
1.394921875000000000e+01 6.620641553922230884e-06
1.395312500000000000e+01 6.093902865758994801e-06
1.395703125000000000e+01 4.772963213460883485e-06
1.396093750000000000e+01 2.892105194143082299e-06
1.396484375000000000e+01 1.003188849326248165e-06
1.396875000000000000e+01 7.425459107935469212e-07
1.397265625000000000e+01 1.540157371990819266e-06
1.397656250000000000e+01 1.989068871452512519e-06
1.398046875000000000e+01 2.311179078569130031e-06
1.398437500000000000e+01 2.708469919782494784e-06
1.398828125000000000e+01 3.314121669213508523e-06
1.399218750000000000e+01 3.998578489913677851e-06
1.399609375000000000e+01 4.504642192670293368e-06
1.400000000000000000e+01 4.791947709317524673e-06
1.400390625000000000e+01 4.996630470255594243e-06
1.400781250000000000e+01 5.048030145454274962e-06
1.401171875000000000e+01 4.650820324682331668e-06
1.401562500000000000e+01 3.676266150461956616e-06
1.401953125000000000e+01 2.334924608766703505e-06
1.402343750000000000e+01 1.058220964192736324e-06
1.402734375000000000e+01 4.606191535564938197e-07
1.403125000000000000e+01 9.526936961416023127e-07
1.403515625000000000e+01 2.193911950954597041e-06
1.403906250000000000e+01 3.744042775341130994e-06
1.404296875000000000e+01 4.811831785721156048e-06
1.404687500000000000e+01 4.998194788727113413e-06
1.405078125000000000e+01 4.584133423065638790e-06
1.405468750000000000e+01 4.133556365260956994e-06
1.405859375000000000e+01 3.770519893183001679e-06
1.406250000000000000e+01 3.049264798580465501e-06
1.406640625000000000e+01 1.788334593969656966e-06
1.407031250000000000e+01 6.968501577423919628e-07
1.407421875000000000e+01 1.176642243641324131e-06
1.407812500000000000e+01 1.631084881056184161e-06
1.408203125000000000e+01 1.727564051799853341e-06
1.408593750000000000e+01 1.756268304424261682e-06
1.408984375000000000e+01 1.811986817912110392e-06
1.409375000000000000e+01 1.751476697758744526e-06
1.409765625000000000e+01 1.580279936871073217e-06
1.410156250000000000e+01 1.497081294226466479e-06
1.410546875000000000e+01 1.658638145865131582e-06
1.410937500000000000e+01 2.232025787966746257e-06
1.411328125000000000e+01 3.084732111232333934e-06
1.411718750000000000e+01 3.668321118980147398e-06
1.412109375000000000e+01 3.576942265278689414e-06
1.412500000000000000e+01 2.856030562849526572e-06
1.412890625000000000e+01 1.884412953908877565e-06
1.413281250000000000e+01 1.061599168929691163e-06
1.413671875000000000e+01 5.828006591711284080e-07
1.414062500000000000e+01 2.214560055691270351e-07
1.414453125000000000e+01 6.969378132413376863e-07
1.414843750000000000e+01 1.593401565329150783e-06
1.415234375000000000e+01 2.287795248314047265e-06
1.415625000000000000e+01 2.653828459791871524e-06
1.416015625000000000e+01 2.723108261821811299e-06
1.416406250000000000e+01 2.431682188040007189e-06
1.416796875000000000e+01 1.822175239554578057e-06
1.417187500000000000e+01 1.273282916540280832e-06
1.417578125000000000e+01 1.143157261497951391e-06
1.417968750000000000e+01 1.285128486915826403e-06
1.418359375000000000e+01 1.638055862537900031e-06
1.418750000000000000e+01 1.975671015746443111e-06
1.419140625000000000e+01 1.817130208807572680e-06
1.419531250000000000e+01 9.214638934156393658e-07
1.419921875000000000e+01 8.381669835059481931e-07
1.420312500000000000e+01 2.341598952242722969e-06
1.420703125000000000e+01 3.477996581551829869e-06
1.421093750000000000e+01 4.059030895566709473e-06
1.421484375000000000e+01 4.267322301724441128e-06
1.421875000000000000e+01 4.254799342732038753e-06
1.422265625000000000e+01 3.751031652463994699e-06
1.422656250000000000e+01 2.588264504886838675e-06
1.423046875000000000e+01 1.635550957159851140e-06
1.423437500000000000e+01 2.039133205883847277e-06
1.423828125000000000e+01 2.286674367292541397e-06
1.424218750000000000e+01 1.722760502400546764e-06
1.424609375000000000e+01 8.553493480603461842e-07
1.425000000000000000e+01 4.740432070806730209e-07
1.425390625000000000e+01 9.230988624004083579e-07
1.425781250000000000e+01 1.632731826500994884e-06
1.426171875000000000e+01 2.283480473026477858e-06
1.426562500000000000e+01 2.625388536986355695e-06
1.426953125000000000e+01 2.559035701429422193e-06
1.427343750000000000e+01 2.276149297759715392e-06
1.427734375000000000e+01 2.216012950238383245e-06
1.428125000000000000e+01 2.634543674614088476e-06
1.428515625000000000e+01 3.260829137780508571e-06
1.428906250000000000e+01 3.701032532866048911e-06
1.429296875000000000e+01 3.755191850235234958e-06
1.429687500000000000e+01 3.424975410307397766e-06
1.430078125000000000e+01 2.807972021677916562e-06
1.430468750000000000e+01 2.083707921450885264e-06
1.430859375000000000e+01 1.450051663628470483e-06
1.431250000000000000e+01 1.036208926007774182e-06
1.431640625000000000e+01 1.090936278869760851e-06
1.432031250000000000e+01 1.431606333457137943e-06
1.432421875000000000e+01 1.561086858036530568e-06
1.432812500000000000e+01 1.408758409437683281e-06
1.433203125000000000e+01 1.301187510700055301e-06
1.433593750000000000e+01 1.542499640949270690e-06
1.433984375000000000e+01 1.951595850319907046e-06
1.434375000000000000e+01 2.243097658815513094e-06
1.434765625000000000e+01 2.258670224076177121e-06
1.435156250000000000e+01 1.994575268465063861e-06
1.435546875000000000e+01 1.627407777783457640e-06
1.435937500000000000e+01 1.441712020681470914e-06
1.436328125000000000e+01 1.629036280736892287e-06
1.436718750000000000e+01 1.952818701134888447e-06
1.437109375000000000e+01 1.819493224745814301e-06
1.437500000000000000e+01 1.217016320556222045e-06
1.437890625000000000e+01 1.701294366435765012e-06
1.438281250000000000e+01 2.727921493018752146e-06
1.438671875000000000e+01 3.200108645387672145e-06
1.439062500000000000e+01 3.126742152802267338e-06
1.439453125000000000e+01 2.965810007878103841e-06
1.439843750000000000e+01 2.974837948700913725e-06
1.440234375000000000e+01 2.951685534003056818e-06
1.440625000000000000e+01 2.821158709323873867e-06
1.441015625000000000e+01 2.778218126502099780e-06
1.441406250000000000e+01 2.903120845181358132e-06
1.441796875000000000e+01 2.970629806196252773e-06
1.442187500000000000e+01 2.812274918448087227e-06
1.442578125000000000e+01 2.696757389469641303e-06
1.442968750000000000e+01 2.814474301128120682e-06
1.443359375000000000e+01 2.787117519624685619e-06
1.443750000000000000e+01 2.345434638537497140e-06
1.444140625000000000e+01 1.785591313120886678e-06
1.444531250000000000e+01 1.627848735294813178e-06
1.444921875000000000e+01 1.706845285549188168e-06
1.445312500000000000e+01 1.767254658185948357e-06
1.445703125000000000e+01 1.605091728387835796e-06
1.446093750000000000e+01 1.039566162065139836e-06
1.446484375000000000e+01 9.397766146695243432e-07
1.446875000000000000e+01 1.750558056264759327e-06
1.447265625000000000e+01 2.415615839067408332e-06
1.447656250000000000e+01 2.684696590088586111e-06
1.448046875000000000e+01 2.683686714509159244e-06
1.448437500000000000e+01 2.778255987837501126e-06
1.448828125000000000e+01 3.042385763934791917e-06
1.449218750000000000e+01 3.170760364495560009e-06
1.449609375000000000e+01 3.002035485871054471e-06
1.450000000000000000e+01 2.514829898503018008e-06
1.450390625000000000e+01 1.827083845330529618e-06
1.450781250000000000e+01 1.290532009094442411e-06
1.451171875000000000e+01 1.344022827289396084e-06
1.451562500000000000e+01 1.959820420253648063e-06
1.451953125000000000e+01 2.626066372505386580e-06
1.452343750000000000e+01 2.973168121543758360e-06
1.452734375000000000e+01 3.346357997570731060e-06
1.453125000000000000e+01 4.189955198096303428e-06
1.453515625000000000e+01 4.909493389035725113e-06
1.453906250000000000e+01 4.774274310580583016e-06
1.454296875000000000e+01 3.748089830739562584e-06
1.454687500000000000e+01 2.711283819288629917e-06
1.455078125000000000e+01 2.806551720627174257e-06
1.455468750000000000e+01 3.198080047395698290e-06
1.455859375000000000e+01 3.005159665765916573e-06
1.456250000000000000e+01 2.443187895620191584e-06
1.456640625000000000e+01 1.967183342809311093e-06
1.457031250000000000e+01 1.602177432281353395e-06
1.457421875000000000e+01 1.243152496200204350e-06
1.457812500000000000e+01 1.069542443283169680e-06
1.458203125000000000e+01 9.986976278715869871e-07
1.458593750000000000e+01 1.175562946877907370e-06
1.458984375000000000e+01 1.482623567259607174e-06
1.459375000000000000e+01 1.270359694298100173e-06
1.459765625000000000e+01 7.820267136055671572e-07
1.460156250000000000e+01 1.240884754401640807e-06
1.460546875000000000e+01 1.837709136071124614e-06
1.460937500000000000e+01 1.792562417232232649e-06
1.461328125000000000e+01 1.128342775404276238e-06
1.461718750000000000e+01 7.429889712539696315e-07
1.462109375000000000e+01 8.750432978066421030e-07
1.462500000000000000e+01 8.115024830042834337e-07
1.462890625000000000e+01 9.498714219885832580e-07
1.463281250000000000e+01 1.284203365439568332e-06
1.463671875000000000e+01 1.725478516041240373e-06
1.464062500000000000e+01 2.279446763890799196e-06
1.464453125000000000e+01 2.822308655466125423e-06
1.464843750000000000e+01 3.191176330439315696e-06
1.465234375000000000e+01 3.197385327970268944e-06
1.465625000000000000e+01 2.693925365511178194e-06
1.466015625000000000e+01 1.845097035131184296e-06
1.466406250000000000e+01 1.298492657930696806e-06
1.466796875000000000e+01 1.288940145985755870e-06
1.467187500000000000e+01 1.244659695114459491e-06
1.467578125000000000e+01 1.194139174640614346e-06
1.467968750000000000e+01 1.169562731749145167e-06
1.468359375000000000e+01 8.114138896453199488e-07
1.468750000000000000e+01 1.411301754188588777e-08
1.469140625000000000e+01 9.718788739250261325e-07
1.469531250000000000e+01 1.712945257039467179e-06
1.469921875000000000e+01 1.987433063297618575e-06
1.470312500000000000e+01 1.942553729574113441e-06
1.470703125000000000e+01 2.063605087406878159e-06
1.471093750000000000e+01 2.297028586117671010e-06
1.471484375000000000e+01 2.144624325751701310e-06
1.471875000000000000e+01 1.639001873466967798e-06
1.472265625000000000e+01 1.426296351643506182e-06
1.472656250000000000e+01 1.893237730063070922e-06
1.473046875000000000e+01 2.294119433586065338e-06
1.473437500000000000e+01 2.212375863755899816e-06
1.473828125000000000e+01 1.998730687988192320e-06
1.474218750000000000e+01 2.036546158366209872e-06
1.474609375000000000e+01 2.206955314259856691e-06
1.475000000000000000e+01 2.346316433178848982e-06
1.475390625000000000e+01 2.169790909863561860e-06
1.475781250000000000e+01 1.550226952553382864e-06
1.476171875000000000e+01 9.653955208873323961e-07
1.476562500000000000e+01 7.312494348624620212e-07
1.476953125000000000e+01 5.897634576123255721e-07
1.477343750000000000e+01 1.954900139093379337e-06
1.477734375000000000e+01 3.439921983273010261e-06
1.478125000000000000e+01 4.201388125864295622e-06
1.478515625000000000e+01 4.029960694270597690e-06
1.478906250000000000e+01 3.137096198662170944e-06
1.479296875000000000e+01 1.977215831459835801e-06
1.479687500000000000e+01 1.470490293969168730e-06
1.480078125000000000e+01 2.001563934748313654e-06
1.480468750000000000e+01 2.362107665393162168e-06
1.480859375000000000e+01 2.082607835684358066e-06
1.481250000000000000e+01 1.286182073326798595e-06
1.481640625000000000e+01 6.146504611735315269e-07
1.482031250000000000e+01 1.241492595396907170e-06
1.482421875000000000e+01 1.877513220157397266e-06
1.482812500000000000e+01 2.067973861720745296e-06
1.483203125000000000e+01 1.801286540130016699e-06
1.483593750000000000e+01 1.094821696756719135e-06
1.483984375000000000e+01 6.644410067576459134e-07
1.484375000000000000e+01 1.778972529492592027e-06
1.484765625000000000e+01 2.820484823605551093e-06
1.485156250000000000e+01 3.370548544129421633e-06
1.485546875000000000e+01 3.574529146122758678e-06
1.485937500000000000e+01 3.579515459470351948e-06
1.486328125000000000e+01 3.190278627672558824e-06
1.486718750000000000e+01 2.299375765539881890e-06
1.487109375000000000e+01 1.471712733123423237e-06
1.487500000000000000e+01 1.707100999267140696e-06
1.487890625000000000e+01 2.267982843759912485e-06
1.488281250000000000e+01 2.442339701364614880e-06
1.488671875000000000e+01 2.238644624351451895e-06
1.489062500000000000e+01 1.925576129168504025e-06
1.489453125000000000e+01 1.784255756943853076e-06
1.489843750000000000e+01 1.925024535950737257e-06
1.490234375000000000e+01 2.227602462122995430e-06
1.490625000000000000e+01 2.346759039559112777e-06
1.491015625000000000e+01 1.928884625771547799e-06
1.491406250000000000e+01 1.005980413129659120e-06
1.491796875000000000e+01 1.864416252924524310e-07
1.492187500000000000e+01 3.610720457307706310e-07
1.492578125000000000e+01 4.927592287385837376e-08
1.492968750000000000e+01 8.053499046396422416e-07
1.493359375000000000e+01 1.419853265594358503e-06
1.493750000000000000e+01 1.523289476156964558e-06
1.494140625000000000e+01 1.372204597007596633e-06
1.494531250000000000e+01 1.642953089069845026e-06
1.494921875000000000e+01 1.987935485541109560e-06
1.495312500000000000e+01 1.918915128401243096e-06
1.495703125000000000e+01 1.684373673945003766e-06
1.496093750000000000e+01 1.733508975185694666e-06
1.496484375000000000e+01 1.959001898269869893e-06
1.496875000000000000e+01 2.031898952718917930e-06
1.497265625000000000e+01 1.801462629175659698e-06
1.497656250000000000e+01 1.434457951430565085e-06
1.498046875000000000e+01 1.516148667205175536e-06
1.498437500000000000e+01 1.986433541091660573e-06
1.498828125000000000e+01 2.158113284245922511e-06
1.499218750000000000e+01 1.671184276731699789e-06
1.499609375000000000e+01 5.643479918367706791e-07
1.500000000000000000e+01 9.735158210104726950e-07
1.500390625000000000e+01 2.209850948541793775e-06
1.500781250000000000e+01 2.772395934135245953e-06
1.501171875000000000e+01 2.374681095168449476e-06
1.501562500000000000e+01 1.033803339562540092e-06
1.501953125000000000e+01 9.171910675416629340e-07
1.502343750000000000e+01 2.868724981012767795e-06
1.502734375000000000e+01 4.204028737706479116e-06
1.503125000000000000e+01 4.617071549126786688e-06
1.503515625000000000e+01 4.254260210001641921e-06
1.503906250000000000e+01 3.471135158570043807e-06
1.504296875000000000e+01 2.522272748347466688e-06
1.504687500000000000e+01 1.775912194007815351e-06
1.505078125000000000e+01 2.278086255934291377e-06
1.505468750000000000e+01 3.463217214033018737e-06
1.505859375000000000e+01 4.077638946719635134e-06
1.506250000000000000e+01 3.809942376520465454e-06
1.506640625000000000e+01 3.062492920326404199e-06
1.507031250000000000e+01 2.320375322090662490e-06
1.507421875000000000e+01 1.686797588852538902e-06
1.507812500000000000e+01 1.197670449132219558e-06
1.508203125000000000e+01 8.352693687069198522e-07
1.508593750000000000e+01 3.606691609720270945e-07
1.508984375000000000e+01 4.956658724088922895e-07
1.509375000000000000e+01 9.921059311481185516e-07
1.509765625000000000e+01 1.225928984960892479e-06
1.510156250000000000e+01 1.248676689129407829e-06
1.510546875000000000e+01 1.389966480240843430e-06
1.510937500000000000e+01 1.534589705611084211e-06
1.511328125000000000e+01 1.348586190615880598e-06
1.511718750000000000e+01 9.845589436177617752e-07
1.512109375000000000e+01 7.211820208217072695e-07
1.512500000000000000e+01 5.945841409642142949e-07
1.512890625000000000e+01 7.281819247497946676e-07
1.513281250000000000e+01 9.562089148432524162e-07
1.513671875000000000e+01 1.072194416604006012e-06
1.514062500000000000e+01 1.423523563716142890e-06
1.514453125000000000e+01 2.138894478269251500e-06
1.514843750000000000e+01 2.683770020823410598e-06
1.515234375000000000e+01 2.831278542330870323e-06
1.515625000000000000e+01 2.825725509932351187e-06
1.516015625000000000e+01 2.916252627876513219e-06
1.516406250000000000e+01 3.014250601718663772e-06
1.516796875000000000e+01 2.869810006227164617e-06
1.517187500000000000e+01 2.371230225360406703e-06
1.517578125000000000e+01 1.743844565631683204e-06
1.517968750000000000e+01 1.589198400039299029e-06
1.518359375000000000e+01 1.990327676228427259e-06
1.518750000000000000e+01 2.325660393874702368e-06
1.519140625000000000e+01 2.339381774228579203e-06
1.519531250000000000e+01 2.057950076035944888e-06
1.519921875000000000e+01 1.529552214701087495e-06
1.520312500000000000e+01 8.031303714450098701e-07
1.520703125000000000e+01 4.158528345091720103e-07
1.521093750000000000e+01 1.114400629887756523e-06
1.521484375000000000e+01 1.717567068569913041e-06
1.521875000000000000e+01 1.974442758004239389e-06
1.522265625000000000e+01 1.790160308622414887e-06
1.522656250000000000e+01 1.216538874715660789e-06
1.523046875000000000e+01 5.196459935590220990e-07
1.523437500000000000e+01 4.473439996846517368e-07
1.523828125000000000e+01 9.270036060896272368e-07
1.524218750000000000e+01 1.124808555523872961e-06
1.524609375000000000e+01 8.150048385687850651e-07
1.525000000000000000e+01 3.791204591338990148e-07
1.525390625000000000e+01 1.089481793034362464e-06
1.525781250000000000e+01 1.477532977259964069e-06
1.526171875000000000e+01 1.004692712162141505e-06
1.526562500000000000e+01 2.062842129887735853e-07
1.526953125000000000e+01 1.528962431308681548e-06
1.527343750000000000e+01 2.440272743457986133e-06
1.527734375000000000e+01 2.671552197781685301e-06
1.528125000000000000e+01 2.233043112339088202e-06
1.528515625000000000e+01 1.373827351135511176e-06
1.528906250000000000e+01 6.449088415126170872e-07
1.529296875000000000e+01 4.380110535054024284e-07
1.529687500000000000e+01 5.749632443874263815e-07
1.530078125000000000e+01 1.222858299086705896e-06
1.530468750000000000e+01 1.876213046125341423e-06
1.530859375000000000e+01 2.242167816255604088e-06
1.531250000000000000e+01 2.383749122499232575e-06
1.531640625000000000e+01 2.430550690634138552e-06
1.532031250000000000e+01 2.318568500662006859e-06
1.532421875000000000e+01 2.081141470697614798e-06
1.532812500000000000e+01 1.927372200554619300e-06
1.533203125000000000e+01 1.997164820362865089e-06
1.533593750000000000e+01 2.111028657906741011e-06
1.533984375000000000e+01 1.941717478577658744e-06
1.534375000000000000e+01 1.513394276065678909e-06
1.534765625000000000e+01 1.177326756698592759e-06
1.535156250000000000e+01 1.081880615758697844e-06
1.535546875000000000e+01 1.024981951060061406e-06
1.535937500000000000e+01 8.144318683656234336e-07
1.536328125000000000e+01 7.258430697009542362e-07
1.536718750000000000e+01 1.043334959147658703e-06
1.537109375000000000e+01 1.271971970156324404e-06
1.537500000000000000e+01 1.419374772388485397e-06
1.537890625000000000e+01 1.795672306582780623e-06
1.538281250000000000e+01 2.389288114542168866e-06
1.538671875000000000e+01 2.962238418077290075e-06
1.539062500000000000e+01 3.322121608049542065e-06
1.539453125000000000e+01 3.410255665149556574e-06
1.539843750000000000e+01 3.250320998899434400e-06
1.540234375000000000e+01 2.877665283202935913e-06
1.540625000000000000e+01 2.460954288917102068e-06
1.541015625000000000e+01 2.303693143617443260e-06
1.541406250000000000e+01 2.295963101962195546e-06
1.541796875000000000e+01 2.092325465681938824e-06
1.542187500000000000e+01 1.782342108739651332e-06
1.542578125000000000e+01 1.584223779914378185e-06
1.542968750000000000e+01 1.320806085956820771e-06
1.543359375000000000e+01 7.836072779707176867e-07
1.543750000000000000e+01 6.190670614618935018e-07
1.544140625000000000e+01 1.398468588620034273e-06
1.544531250000000000e+01 1.740944070420649814e-06
1.544921875000000000e+01 1.249354663893487650e-06
1.545312500000000000e+01 8.769015976748592005e-07
1.545703125000000000e+01 1.607505218110359649e-06
1.546093750000000000e+01 1.859826338625173210e-06
1.546484375000000000e+01 1.435485985460620056e-06
1.546875000000000000e+01 8.827304941798227744e-07
1.547265625000000000e+01 7.658851691882798961e-07
1.547656250000000000e+01 1.143535622545714723e-06
1.548046875000000000e+01 1.567485289707464708e-06
1.548437500000000000e+01 1.654811043326448567e-06
1.548828125000000000e+01 1.751576731071426972e-06
1.549218750000000000e+01 2.195963205626378387e-06
1.549609375000000000e+01 2.330791023019422816e-06
1.550000000000000000e+01 1.726826789295027304e-06
1.550390625000000000e+01 5.284775737344974886e-07
1.550781250000000000e+01 8.377552179613942729e-07
1.551171875000000000e+01 1.839977917526869108e-06
1.551562500000000000e+01 2.322898093241061334e-06
1.551953125000000000e+01 2.410169451058064594e-06
1.552343750000000000e+01 2.407423198939662883e-06
1.552734375000000000e+01 2.648492770708139407e-06
1.553125000000000000e+01 3.183259067448862599e-06
1.553515625000000000e+01 3.664033072149387489e-06
1.553906250000000000e+01 3.628330616553584891e-06
1.554296875000000000e+01 2.910225684861021797e-06
1.554687500000000000e+01 1.900501078165101065e-06
1.555078125000000000e+01 1.489602764666976790e-06
1.555468750000000000e+01 2.001786627640385205e-06
1.555859375000000000e+01 2.833084715249170583e-06
1.556250000000000000e+01 3.640829042341806637e-06
1.556640625000000000e+01 4.184897423289254996e-06
1.557031250000000000e+01 4.272683052854506863e-06
1.557421875000000000e+01 3.759208133312607787e-06
1.557812500000000000e+01 2.741994146817149528e-06
1.558203125000000000e+01 1.793908888071133341e-06
1.558593750000000000e+01 1.434561829674780876e-06
1.558984375000000000e+01 1.253093930298991746e-06
1.559375000000000000e+01 1.299951343581718556e-06
1.559765625000000000e+01 1.486410970536748743e-06
1.560156250000000000e+01 1.259451753522871292e-06
1.560546875000000000e+01 1.056479091423163082e-06
1.560937500000000000e+01 1.591561540305728039e-06
1.561328125000000000e+01 2.227591655250615846e-06
1.561718750000000000e+01 2.628849460972191368e-06
1.562109375000000000e+01 2.620914067692491009e-06
1.562500000000000000e+01 2.193562866514432150e-06
1.562890625000000000e+01 1.972717491087643137e-06
1.563281250000000000e+01 2.201838877425389400e-06
1.563671875000000000e+01 2.165753145837230077e-06
1.564062500000000000e+01 1.814879619722301685e-06
1.564453125000000000e+01 1.565818481158668035e-06
1.564843750000000000e+01 1.308245490978879849e-06
1.565234375000000000e+01 6.176313650444895394e-07
1.565625000000000000e+01 5.645713240873230792e-07
1.566015625000000000e+01 1.979235956758044541e-06
1.566406250000000000e+01 3.238569077702362005e-06
1.566796875000000000e+01 3.961869827281559735e-06
1.567187500000000000e+01 3.944046676672506224e-06
1.567578125000000000e+01 3.261806123701908808e-06
1.567968750000000000e+01 2.275186370212167507e-06
1.568359375000000000e+01 1.583163810421267125e-06
1.568750000000000000e+01 1.550408411585201647e-06
1.569140625000000000e+01 1.864441766467158561e-06
1.569531250000000000e+01 2.237225022266228673e-06
1.569921875000000000e+01 2.240163440900382154e-06
1.570312500000000000e+01 1.661309700388074618e-06
1.570703125000000000e+01 1.090577519443327584e-06
1.571093750000000000e+01 1.370502237943399474e-06
1.571484375000000000e+01 2.178265417029003448e-06
1.571875000000000000e+01 3.155141375251465798e-06
1.572265625000000000e+01 3.878752365642040734e-06
1.572656250000000000e+01 3.903927886043159452e-06
1.573046875000000000e+01 2.994866793345202391e-06
1.573437500000000000e+01 1.774098372227449001e-06
1.573828125000000000e+01 2.201014621154323653e-06
1.574218750000000000e+01 3.079398212342992418e-06
1.574609375000000000e+01 2.942383735130814879e-06
1.575000000000000000e+01 1.983594148283405685e-06
1.575390625000000000e+01 1.547016575593692654e-06
1.575781250000000000e+01 2.151691203344505706e-06
1.576171875000000000e+01 2.593834332945577684e-06
1.576562500000000000e+01 2.737246369688239032e-06
1.576953125000000000e+01 2.795699178727752030e-06
1.577343750000000000e+01 2.839117052668052001e-06
1.577734375000000000e+01 2.635993672019151588e-06
1.578125000000000000e+01 1.964667635492371385e-06
1.578515625000000000e+01 9.015893814109417334e-07
1.578906250000000000e+01 3.341670397324212762e-07
1.579296875000000000e+01 1.433322173686421492e-06
1.579687500000000000e+01 2.188689346445257271e-06
1.580078125000000000e+01 2.444793175909528090e-06
1.580468750000000000e+01 2.233231416627765441e-06
1.580859375000000000e+01 1.767554953284235659e-06
1.581250000000000000e+01 1.503146638670662520e-06
1.581640625000000000e+01 1.753524550267381338e-06
1.582031250000000000e+01 2.173792890841035200e-06
1.582421875000000000e+01 2.529628705450959218e-06
1.582812500000000000e+01 2.722135174162481313e-06
1.583203125000000000e+01 2.557709241137823322e-06
1.583593750000000000e+01 1.942145618831953322e-06
1.583984375000000000e+01 1.444553438395953789e-06
1.584375000000000000e+01 1.997992303168689896e-06
1.584765625000000000e+01 2.562681256280516373e-06
1.585156250000000000e+01 2.365320091432246173e-06
1.585546875000000000e+01 1.556862841673319263e-06
1.585937500000000000e+01 7.010049627322061341e-07
1.586328125000000000e+01 6.994170439726333411e-07
1.586718750000000000e+01 1.345930086082598818e-06
1.587109375000000000e+01 1.915470806397473491e-06
1.587500000000000000e+01 2.242740448441800012e-06
1.587890625000000000e+01 2.273292356648228087e-06
1.588281250000000000e+01 1.966064310690876952e-06
1.588671875000000000e+01 1.417105249968343563e-06
1.589062500000000000e+01 1.119379522573545141e-06
1.589453125000000000e+01 1.325998729869341926e-06
1.589843750000000000e+01 1.512447414787795655e-06
1.590234375000000000e+01 1.488555226300126673e-06
1.590625000000000000e+01 1.373685779930224767e-06
1.591015625000000000e+01 1.274758176790763028e-06
1.591406250000000000e+01 1.147811870643726312e-06
1.591796875000000000e+01 1.039497509191566375e-06
1.592187500000000000e+01 1.100049651316782128e-06
1.592578125000000000e+01 1.270157297961000094e-06
1.592968750000000000e+01 1.330087615634129997e-06
1.593359375000000000e+01 1.222649254603703146e-06
1.593750000000000000e+01 1.081277160937034512e-06
1.594140625000000000e+01 9.014278247580530762e-07
1.594531250000000000e+01 7.514425881494935085e-07
1.594921875000000000e+01 1.199154034882840428e-06
1.595312500000000000e+01 1.825766700228025574e-06
1.595703125000000000e+01 2.072083597167307359e-06
1.596093750000000000e+01 1.761204824858647354e-06
1.596484375000000000e+01 1.101730306165272861e-06
1.596875000000000000e+01 1.562975319753621145e-06
1.597265625000000000e+01 2.903225155157447634e-06
1.597656250000000000e+01 3.864671605511575549e-06
1.598046875000000000e+01 4.118355127951349070e-06
1.598437500000000000e+01 3.712685214001236229e-06
1.598828125000000000e+01 2.908309771507604548e-06
1.599218750000000000e+01 2.319275434323838067e-06
1.599609375000000000e+01 2.408776774661655496e-06
1.600000000000000000e+01 2.563992848653804648e-06
1.600390625000000000e+01 2.294874299152421341e-06
1.600781250000000000e+01 1.811253148395784834e-06
1.601171875000000000e+01 1.612976585522724924e-06
1.601562500000000000e+01 1.769148151647585910e-06
1.601953125000000000e+01 1.931955631983431910e-06
1.602343750000000000e+01 2.110087301601499610e-06
1.602734375000000000e+01 2.542015901477878150e-06
1.603125000000000000e+01 3.131570082606738921e-06
1.603515625000000000e+01 3.378891840664762469e-06
1.603906250000000000e+01 3.112229632575480912e-06
1.604296875000000000e+01 2.599717882156533523e-06
1.604687500000000000e+01 2.115019146700794689e-06
1.605078125000000000e+01 1.745714698467847877e-06
1.605468750000000000e+01 1.477377251260869835e-06
1.605859375000000000e+01 1.274291507792324384e-06
1.606250000000000000e+01 1.034963064734807324e-06
1.606640625000000000e+01 7.424407542900175217e-07
1.607031250000000000e+01 7.088856272366952666e-07
1.607421875000000000e+01 1.236507628871613920e-06
1.607812500000000000e+01 2.058919638070198041e-06
1.608203125000000000e+01 2.446007427743589797e-06
1.608593750000000000e+01 2.265458386966095055e-06
1.608984375000000000e+01 2.694797577175690318e-06
1.609375000000000000e+01 3.911807874000638607e-06
1.609765625000000000e+01 4.730624063653244315e-06
1.610156250000000000e+01 4.543013824028783578e-06
1.610546875000000000e+01 3.592698763156295991e-06
1.610937500000000000e+01 2.688213416410138342e-06
1.611328125000000000e+01 2.333642967335338749e-06
1.611718750000000000e+01 2.288256186498906918e-06
1.612109375000000000e+01 2.319353774853167588e-06
1.612500000000000000e+01 2.367252305406335967e-06
1.612890625000000000e+01 2.252887948336387667e-06
1.613281250000000000e+01 1.901671284521440636e-06
1.613671875000000000e+01 1.389949820438887486e-06
1.614062500000000000e+01 7.282050491305349445e-07
1.614453125000000000e+01 5.220915622643513994e-07
1.614843750000000000e+01 1.083202220552783513e-06
1.615234375000000000e+01 1.336408588134058052e-06
1.615625000000000000e+01 1.248020250814834612e-06
1.616015625000000000e+01 1.102939735873546448e-06
1.616406250000000000e+01 1.142326988664248867e-06
1.616796875000000000e+01 1.400902283949214900e-06
1.617187500000000000e+01 1.762117941041589530e-06
1.617578125000000000e+01 2.069353217137287161e-06
1.617968750000000000e+01 2.249656785947450900e-06
1.618359375000000000e+01 2.358209240886167763e-06
1.618750000000000000e+01 2.374939111869763938e-06
1.619140625000000000e+01 2.106877521378042012e-06
1.619531250000000000e+01 1.413973767016287551e-06
1.619921875000000000e+01 4.289161089542991041e-07
1.620312500000000000e+01 1.086970327412583998e-06
1.620703125000000000e+01 2.138043434787475853e-06
1.621093750000000000e+01 2.626010377708783391e-06
1.621484375000000000e+01 2.437643551031009320e-06
1.621875000000000000e+01 1.753959486907902911e-06
1.622265625000000000e+01 8.495044821617816347e-07
1.622656250000000000e+01 2.317069994129913427e-07
1.623046875000000000e+01 5.694373649635946491e-07
1.623437500000000000e+01 8.405187054283524221e-07
1.623828125000000000e+01 9.651630536186438590e-07
1.624218750000000000e+01 5.743929606417097662e-07
1.624609375000000000e+01 5.013628688802969487e-07
1.625000000000000000e+01 1.560437550653720728e-06
1.625390625000000000e+01 2.160564013210003096e-06
1.625781250000000000e+01 2.047555866507026178e-06
1.626171875000000000e+01 1.627231008463672503e-06
1.626562500000000000e+01 1.572227287418799925e-06
1.626953125000000000e+01 1.718863673851016130e-06
1.627343750000000000e+01 1.740494066321886677e-06
1.627734375000000000e+01 1.770639773430685127e-06
1.628125000000000000e+01 2.081365757191563141e-06
1.628515625000000000e+01 2.553239067946001457e-06
1.628906250000000000e+01 2.743894879359840194e-06
1.629296875000000000e+01 2.421381747309235826e-06
1.629687500000000000e+01 1.779104851925810992e-06
1.630078125000000000e+01 1.352411599800342799e-06
1.630468750000000000e+01 1.442861486339938708e-06
1.630859375000000000e+01 1.637376090458915747e-06
1.631250000000000000e+01 1.636495879601434159e-06
1.631640625000000000e+01 1.386965558544697684e-06
1.632031250000000000e+01 8.822739751791239019e-07
1.632421875000000000e+01 3.734160683825118157e-07
1.632812500000000000e+01 6.293591316759549928e-07
1.633203125000000000e+01 8.606761586050102111e-07
1.633593750000000000e+01 9.582299724532594823e-07
1.633984375000000000e+01 1.188828004726400101e-06
1.634375000000000000e+01 1.466947639840245462e-06
1.634765625000000000e+01 1.433929340576662642e-06
1.635156250000000000e+01 8.218241573988684250e-07
1.635546875000000000e+01 1.775393065292656361e-07
1.635937500000000000e+01 1.039147550658455505e-06
1.636328125000000000e+01 1.403341264077528870e-06
1.636718750000000000e+01 1.314693790050705522e-06
1.637109375000000000e+01 1.004680103221782895e-06
1.637500000000000000e+01 6.415617527651137289e-07
1.637890625000000000e+01 4.459987196904777091e-07
1.638281250000000000e+01 3.754732166972117507e-07
1.638671875000000000e+01 1.868825642251355340e-07
1.639062500000000000e+01 1.779859509270726576e-07
1.639453125000000000e+01 4.776394902643582255e-07
1.639843750000000000e+01 7.535418080272924640e-07
1.640234375000000000e+01 9.161509641169184038e-07
1.640625000000000000e+01 9.174072368658018074e-07
1.641015625000000000e+01 7.142196177138698250e-07
1.641406250000000000e+01 2.435990301019291517e-07
1.641796875000000000e+01 4.245798067637711887e-07
1.642187500000000000e+01 8.175673563201366043e-07
1.642578125000000000e+01 6.028359558583928845e-07
1.642968750000000000e+01 1.008385609964220748e-06
1.643359375000000000e+01 2.098687567282385349e-06
1.643750000000000000e+01 2.815807062587768228e-06
1.644140625000000000e+01 3.076911520580583907e-06
1.644531250000000000e+01 2.951246437044659394e-06
1.644921875000000000e+01 2.501092627404972075e-06
1.645312500000000000e+01 2.040739829983827243e-06
1.645703125000000000e+01 1.816570225471528196e-06
1.646093750000000000e+01 1.739943935234293001e-06
1.646484375000000000e+01 1.861273150571389667e-06
1.646875000000000000e+01 1.839133857753797907e-06
1.647265625000000000e+01 1.465366083817413983e-06
1.647656250000000000e+01 1.985866594611180501e-06
1.648046875000000000e+01 3.065558238149571033e-06
1.648437500000000000e+01 3.437106046789941022e-06
1.648828125000000000e+01 2.932356969228243772e-06
1.649218750000000000e+01 2.129451023946590664e-06
1.649609375000000000e+01 2.014003908327162555e-06
1.650000000000000000e+01 2.344755547210814411e-06
1.650390625000000000e+01 2.103443512060688563e-06
1.650781250000000000e+01 1.235491780833695466e-06
1.651171875000000000e+01 2.241315687284771928e-07
1.651562500000000000e+01 4.854257006528475658e-07
1.651953125000000000e+01 6.208540963290238995e-07
1.652343750000000000e+01 1.939275623010856305e-07
1.652734375000000000e+01 5.653051594762645899e-07
1.653125000000000000e+01 1.223408862876848476e-06
1.653515625000000000e+01 1.422014478304998040e-06
1.653906250000000000e+01 1.210548576581268439e-06
1.654296875000000000e+01 1.352119576435651290e-06
1.654687500000000000e+01 2.184890547044975488e-06
1.655078125000000000e+01 3.052772888145991349e-06
1.655468750000000000e+01 3.474501979943734910e-06
1.655859375000000000e+01 3.257489563569239265e-06
1.656250000000000000e+01 2.632298308520259901e-06
1.656640625000000000e+01 2.161075960114349006e-06
1.657031250000000000e+01 2.148356302622581215e-06
1.657421875000000000e+01 2.394887805666908272e-06
1.657812500000000000e+01 2.697867003561536983e-06
1.658203125000000000e+01 2.810710537766816852e-06
1.658593750000000000e+01 2.409498095378874814e-06
1.658984375000000000e+01 1.480017584654158316e-06
1.659375000000000000e+01 4.453177246048120397e-07
1.659765625000000000e+01 2.559076580847428351e-07
1.660156250000000000e+01 5.065271414256521897e-07
1.660546875000000000e+01 3.785016976372437670e-07
1.660937500000000000e+01 4.889402121819135181e-07
1.661328125000000000e+01 1.470376624079254594e-06
1.661718750000000000e+01 2.300429414527832186e-06
1.662109375000000000e+01 2.527479339337853976e-06
1.662500000000000000e+01 2.308873271400235940e-06
1.662890625000000000e+01 2.168524662590382350e-06
1.663281250000000000e+01 2.138553730957278335e-06
1.663671875000000000e+01 1.887440066587737732e-06
1.664062500000000000e+01 1.355675268196325152e-06
1.664453125000000000e+01 6.750604334286895621e-07
1.664843750000000000e+01 1.827127778241239235e-07
1.665234375000000000e+01 8.346416032062615814e-07
1.665625000000000000e+01 1.644121278588839476e-06
1.666015625000000000e+01 2.462246342505888397e-06
1.666406250000000000e+01 3.133096661092491526e-06
1.666796875000000000e+01 3.642543919880092676e-06
1.667187500000000000e+01 3.851089483592335573e-06
1.667578125000000000e+01 3.376444772628058596e-06
1.667968750000000000e+01 2.147470153560683531e-06
1.668359375000000000e+01 6.334989984517639832e-07
1.668750000000000000e+01 6.083671349788048773e-07
1.669140625000000000e+01 1.186802176202601247e-06
1.669531250000000000e+01 1.515197299598516827e-06
1.669921875000000000e+01 2.072374107924620361e-06
1.670312500000000000e+01 2.425426465939300956e-06
1.670703125000000000e+01 2.046073422544787163e-06
1.671093750000000000e+01 1.539322232452195308e-06
1.671484375000000000e+01 2.347496732457631970e-06
1.671875000000000000e+01 3.117051159461182915e-06
1.672265625000000000e+01 2.897445492473169387e-06
1.672656250000000000e+01 1.951413854769095467e-06
1.673046875000000000e+01 1.729345955216458477e-06
1.673437500000000000e+01 2.856235123718407079e-06
1.673828125000000000e+01 3.787211694539827432e-06
1.674218750000000000e+01 3.907780535298485409e-06
1.674609375000000000e+01 3.217613702772867437e-06
1.675000000000000000e+01 2.131172556418571071e-06
1.675390625000000000e+01 1.557719297156493088e-06
1.675781250000000000e+01 2.034275196967314980e-06
1.676171875000000000e+01 2.596878812792932823e-06
1.676562500000000000e+01 2.773330846720727276e-06
1.676953125000000000e+01 2.564850479737663456e-06
1.677343750000000000e+01 2.261634411936342906e-06
1.677734375000000000e+01 2.329005625554401732e-06
1.678125000000000000e+01 2.974115857374987692e-06
1.678515625000000000e+01 3.873187906038371013e-06
1.678906250000000000e+01 4.400215456892660896e-06
1.679296875000000000e+01 4.096910687865428829e-06
1.679687500000000000e+01 3.055918066540204933e-06
1.680078125000000000e+01 1.890757878319522271e-06
1.680468750000000000e+01 1.240175422404009723e-06
1.680859375000000000e+01 1.292772205138867882e-06
1.681250000000000000e+01 1.872200478856441454e-06
1.681640625000000000e+01 2.348490423012144474e-06
1.682031250000000000e+01 2.221788054298304808e-06
1.682421875000000000e+01 1.471303570403219267e-06
1.682812500000000000e+01 5.829458015568012144e-07
1.683203125000000000e+01 1.013863488055880935e-06
1.683593750000000000e+01 1.489841329473530390e-06
1.683984375000000000e+01 1.286177811108979412e-06
1.684375000000000000e+01 8.713779712258423399e-07
1.684765625000000000e+01 1.171164126768972083e-06
1.685156250000000000e+01 1.233990797592275857e-06
1.685546875000000000e+01 6.076628540019268474e-07
1.685937500000000000e+01 5.899431239918313239e-07
1.686328125000000000e+01 1.414201310980559047e-06
1.686718750000000000e+01 1.968897469368673564e-06
1.687109375000000000e+01 2.291757435939811525e-06
1.687500000000000000e+01 2.472103028140572304e-06
1.687890625000000000e+01 2.572578622682863035e-06
1.688281250000000000e+01 2.603988859811523106e-06
1.688671875000000000e+01 2.430458147056671343e-06
1.689062500000000000e+01 1.954868969613542915e-06
1.689453125000000000e+01 1.683222600022920780e-06
1.689843750000000000e+01 2.374892989483278667e-06
1.690234375000000000e+01 3.358337620357439205e-06
1.690625000000000000e+01 3.936755061507501146e-06
1.691015625000000000e+01 3.953900082818443509e-06
1.691406250000000000e+01 3.579902641810623202e-06
1.691796875000000000e+01 3.059611014730147309e-06
1.692187500000000000e+01 2.648855051231952625e-06
1.692578125000000000e+01 2.478446127244365188e-06
1.692968750000000000e+01 2.417189547061335143e-06
1.693359375000000000e+01 2.286037431614382801e-06
1.693750000000000000e+01 2.102183257447469828e-06
1.694140625000000000e+01 1.903267448806472486e-06
1.694531250000000000e+01 1.657523716463840180e-06
1.694921875000000000e+01 1.485603234820316569e-06
1.695312500000000000e+01 1.510411360365899063e-06
1.695703125000000000e+01 1.637764946547703274e-06
1.696093750000000000e+01 1.635203980922497087e-06
1.696484375000000000e+01 1.383102891898169963e-06
1.696875000000000000e+01 1.183836289340623530e-06
1.697265625000000000e+01 1.481048897057501798e-06
1.697656250000000000e+01 1.828536478189444130e-06
1.698046875000000000e+01 1.793124212507875434e-06
1.698437500000000000e+01 1.805804872733248075e-06
1.698828125000000000e+01 2.472737164954677899e-06
1.699218750000000000e+01 2.955363929320284783e-06
1.699609375000000000e+01 2.467410026605694657e-06
1.700000000000000000e+01 1.210818186121625484e-06
1.700390625000000000e+01 1.077590378419485336e-06
1.700781250000000000e+01 2.315397439080569795e-06
1.701171875000000000e+01 3.187778778057550901e-06
1.701562500000000000e+01 3.387102020611335717e-06
1.701953125000000000e+01 2.892649564753992160e-06
1.702343750000000000e+01 2.058325039444792815e-06
1.702734375000000000e+01 1.447641007028423366e-06
1.703125000000000000e+01 1.290255074021126311e-06
1.703515625000000000e+01 1.341570077868677369e-06
1.703906250000000000e+01 1.315603850690589712e-06
1.704296875000000000e+01 1.142026864380813595e-06
1.704687500000000000e+01 1.001612971316442838e-06
1.705078125000000000e+01 9.213312879766365738e-07
1.705468750000000000e+01 6.581460911730523336e-07
1.705859375000000000e+01 2.721333760074251501e-07
1.706250000000000000e+01 6.538014394897412385e-07
1.706640625000000000e+01 8.107109244104950906e-07
1.707031250000000000e+01 4.964430558004266880e-07
1.707421875000000000e+01 8.495394835497636107e-07
1.707812500000000000e+01 1.059000828301696810e-06
1.708203125000000000e+01 8.171133680269753300e-07
1.708593750000000000e+01 1.333718206714122901e-06
1.708984375000000000e+01 1.802358447205886848e-06
1.709375000000000000e+01 1.448792530769897691e-06
1.709765625000000000e+01 4.121457004269676701e-07
1.710156250000000000e+01 1.122788287771828747e-06
1.710546875000000000e+01 2.339097946584738754e-06
1.710937500000000000e+01 3.045736573662614304e-06
1.711328125000000000e+01 3.059441280642763874e-06
1.711718750000000000e+01 2.479595010574326719e-06
1.712109375000000000e+01 1.796444473287268614e-06
1.712500000000000000e+01 1.592303820697049112e-06
1.712890625000000000e+01 1.909940103192093538e-06
1.713281250000000000e+01 2.351111254225678572e-06
1.713671875000000000e+01 2.508598787304122889e-06
1.714062500000000000e+01 2.268042410931342404e-06
1.714453125000000000e+01 1.830358242181103706e-06
1.714843750000000000e+01 1.400112512129525329e-06
1.715234375000000000e+01 1.066479511609004597e-06
1.715625000000000000e+01 9.128871616078376082e-07
1.716015625000000000e+01 1.791798690538634448e-06
1.716406250000000000e+01 3.053381312545854538e-06
1.716796875000000000e+01 3.624780177804474614e-06
1.717187500000000000e+01 3.299882408953966283e-06
1.717578125000000000e+01 2.745649344172233007e-06
1.717968750000000000e+01 2.675281106616341300e-06
1.718359375000000000e+01 2.871937342542302806e-06
1.718750000000000000e+01 2.946790109536161172e-06
1.719140625000000000e+01 3.003169577820081595e-06
1.719531250000000000e+01 3.247265931581281015e-06
1.719921875000000000e+01 3.381509930590225224e-06
1.720312500000000000e+01 2.924671568066522493e-06
1.720703125000000000e+01 1.885801933751614404e-06
1.721093750000000000e+01 1.353778047998745600e-06
1.721484375000000000e+01 2.102097188694423154e-06
1.721875000000000000e+01 2.684312977220158083e-06
1.722265625000000000e+01 2.960150110168819724e-06
1.722656250000000000e+01 3.246301485161830236e-06
1.723046875000000000e+01 3.399075377181643389e-06
1.723437500000000000e+01 3.259801056374425964e-06
1.723828125000000000e+01 2.897357628116851183e-06
1.724218750000000000e+01 2.387127977291544223e-06
1.724609375000000000e+01 1.823739178791364281e-06
1.725000000000000000e+01 1.368422652797400740e-06
1.725390625000000000e+01 1.083510516126128405e-06
1.725781250000000000e+01 6.974485548516786424e-07
1.726171875000000000e+01 3.782561634367236808e-07
1.726562500000000000e+01 1.033700704550956350e-06
1.726953125000000000e+01 1.396928134850819512e-06
1.727343750000000000e+01 1.373609003644215791e-06
1.727734375000000000e+01 1.372542735300574196e-06
1.728125000000000000e+01 1.179485444651735339e-06
1.728515625000000000e+01 5.603173048369152891e-07
1.728906250000000000e+01 2.212610664927835058e-07
1.729296875000000000e+01 6.817358070455282844e-07
1.729687500000000000e+01 7.549319733804451737e-07
1.730078125000000000e+01 9.334272441459282882e-07
1.730468750000000000e+01 1.781199211431786677e-06
1.730859375000000000e+01 2.666892615308683195e-06
1.731250000000000000e+01 3.014292926536020290e-06
1.731640625000000000e+01 2.896497528286898591e-06
1.732031250000000000e+01 3.041103621747228637e-06
1.732421875000000000e+01 3.643594311406219583e-06
1.732812500000000000e+01 4.054228505017526419e-06
1.733203125000000000e+01 3.881841584259788299e-06
1.733593750000000000e+01 3.172992383237760402e-06
1.733984375000000000e+01 2.204318619766581441e-06
1.734375000000000000e+01 1.243426380676767687e-06
1.734765625000000000e+01 6.012879196284363765e-07
1.735156250000000000e+01 1.353139635821889520e-06
1.735546875000000000e+01 2.262378349564372818e-06
1.735937500000000000e+01 2.494222693515110624e-06
1.736328125000000000e+01 2.216001755357850831e-06
1.736718750000000000e+01 2.651638815371235941e-06
1.737109375000000000e+01 3.637938318092719843e-06
1.737500000000000000e+01 4.087861198124214341e-06
1.737890625000000000e+01 3.943819466984690553e-06
1.738281250000000000e+01 3.790825969941918273e-06
1.738671875000000000e+01 3.817095929268917083e-06
1.739062500000000000e+01 3.596093322895036306e-06
1.739453125000000000e+01 2.850788580730190638e-06
1.739843750000000000e+01 1.846431064324918072e-06
1.740234375000000000e+01 1.388003207606425802e-06
1.740625000000000000e+01 1.578688161566071016e-06
1.741015625000000000e+01 1.466300144204808901e-06
1.741406250000000000e+01 8.427208724210965054e-07
1.741796875000000000e+01 3.653017718448109556e-07
1.742187500000000000e+01 1.245105886878456721e-06
1.742578125000000000e+01 2.135269706969184972e-06
1.742968750000000000e+01 2.764752671873983132e-06
1.743359375000000000e+01 3.041816953860825418e-06
1.743750000000000000e+01 3.078726492059081204e-06
1.744140625000000000e+01 3.168527918570038856e-06
1.744531250000000000e+01 3.594360169164640001e-06
1.744921875000000000e+01 4.283612330404296021e-06
1.745312500000000000e+01 4.823584009754752713e-06
1.745703125000000000e+01 4.876229061036478603e-06
1.746093750000000000e+01 4.464078832743661509e-06
1.746484375000000000e+01 3.896307473582463661e-06
1.746875000000000000e+01 3.379379286532467596e-06
1.747265625000000000e+01 2.934358587213405327e-06
1.747656250000000000e+01 2.620345168372520514e-06
1.748046875000000000e+01 2.503790798998352351e-06
1.748437500000000000e+01 2.480264958627225715e-06
1.748828125000000000e+01 2.394954949064223621e-06
1.749218750000000000e+01 2.113290248227021287e-06
1.749609375000000000e+01 1.406186022787445334e-06
1.750000000000000000e+01 3.280071587242907240e-07
1.750390625000000000e+01 1.293043147305139037e-06
1.750781250000000000e+01 2.514215983233503753e-06
1.751171875000000000e+01 3.295873102596809370e-06
1.751562500000000000e+01 3.434129570350413913e-06
1.751953125000000000e+01 2.856308995180755341e-06
1.752343750000000000e+01 1.761044513820690816e-06
1.752734375000000000e+01 5.349689603611443734e-07
1.753125000000000000e+01 4.974840132901331670e-07
1.753515625000000000e+01 1.083790687243247212e-06
1.753906250000000000e+01 1.274150434006514527e-06
1.754296875000000000e+01 1.295886164369377887e-06
1.754687500000000000e+01 1.340826876943902408e-06
1.755078125000000000e+01 1.344289206509709283e-06
1.755468750000000000e+01 1.427844141728631975e-06
1.755859375000000000e+01 1.876709232971193996e-06
1.756250000000000000e+01 2.646373169230886524e-06
1.756640625000000000e+01 3.363615049219369813e-06
1.757031250000000000e+01 3.481090809759262144e-06
1.757421875000000000e+01 2.844620999163722881e-06
1.757812500000000000e+01 1.947633920142980018e-06
1.758203125000000000e+01 1.643691604250299789e-06
1.758593750000000000e+01 2.108590129919477665e-06
1.758984375000000000e+01 2.743004151543654711e-06
1.759375000000000000e+01 3.266215323766296687e-06
1.759765625000000000e+01 3.605009416293521545e-06
1.760156250000000000e+01 3.778815073166349303e-06
1.760546875000000000e+01 3.809533351130007354e-06
1.760937500000000000e+01 3.663664423790610364e-06
1.761328125000000000e+01 3.309472595696942565e-06
1.761718750000000000e+01 2.767159583149244645e-06
1.762109375000000000e+01 2.173798113941827032e-06
1.762500000000000000e+01 2.025418030317064008e-06
1.762890625000000000e+01 2.666217074534640720e-06
1.763281250000000000e+01 3.525085612079634054e-06
1.763671875000000000e+01 4.054211209030041270e-06
1.764062500000000000e+01 3.989008242292678138e-06
1.764453125000000000e+01 3.282931702437309515e-06
1.764843750000000000e+01 2.120879612282482992e-06
1.765234375000000000e+01 1.341360627228958922e-06
1.765625000000000000e+01 1.553396744857586628e-06
1.766015625000000000e+01 1.111962045746595770e-06
1.766406250000000000e+01 4.586788374147367041e-07
1.766796875000000000e+01 2.397756851722286604e-06
1.767187500000000000e+01 3.633866480309506273e-06
1.767578125000000000e+01 3.591781509029352458e-06
1.767968750000000000e+01 2.596533536494018136e-06
1.768359375000000000e+01 1.897866920640966915e-06
1.768750000000000000e+01 2.311911690827701217e-06
1.769140625000000000e+01 2.872196183872539678e-06
1.769531250000000000e+01 3.180937152046887925e-06
1.769921875000000000e+01 3.140093513800137697e-06
1.770312500000000000e+01 2.732880999895032949e-06
1.770703125000000000e+01 2.140252047154397038e-06
1.771093750000000000e+01 1.552889237883248068e-06
1.771484375000000000e+01 1.023938102089161010e-06
1.771875000000000000e+01 6.309694182751512392e-07
1.772265625000000000e+01 5.167060931532646176e-07
1.772656250000000000e+01 3.119183451008728708e-07
1.773046875000000000e+01 4.479447530865249542e-07
1.773437500000000000e+01 1.678402093291611173e-06
1.773828125000000000e+01 2.829276517444568636e-06
1.774218750000000000e+01 3.255634042035606130e-06
1.774609375000000000e+01 2.968713728212576771e-06
1.775000000000000000e+01 2.562498838493760754e-06
1.775390625000000000e+01 2.085654906544731018e-06
1.775781250000000000e+01 1.209960193532142919e-06
1.776171875000000000e+01 5.347139156495964649e-07
1.776562500000000000e+01 1.220220673816007940e-06
1.776953125000000000e+01 1.673271358092497060e-06
1.777343750000000000e+01 1.639861798304518594e-06
1.777734375000000000e+01 1.313517060183440497e-06
1.778125000000000000e+01 9.745817570438650339e-07
1.778515625000000000e+01 7.161488680313504234e-07
1.778906250000000000e+01 5.515631883170426529e-07
1.779296875000000000e+01 8.952985430753654301e-07
1.779687500000000000e+01 1.494923654138809975e-06
1.780078125000000000e+01 1.823331563886074192e-06
1.780468750000000000e+01 1.559870256346737152e-06
1.780859375000000000e+01 7.971132213935786829e-07
1.781250000000000000e+01 4.998634446930505399e-07
1.781640625000000000e+01 9.014269885411601636e-07
1.782031250000000000e+01 1.029550147127644856e-06
1.782421875000000000e+01 1.096082516635376010e-06
1.782812500000000000e+01 1.056655269443571492e-06
1.783203125000000000e+01 7.042480718576675124e-07
1.783593750000000000e+01 8.037639818180447077e-08
1.783984375000000000e+01 6.156520649148514409e-07
1.784375000000000000e+01 1.042787778776507841e-06
1.784765625000000000e+01 9.781182765445024439e-07
1.785156250000000000e+01 4.451550711150439198e-07
1.785546875000000000e+01 2.966542580669026196e-07
1.785937500000000000e+01 8.063681044504688947e-07
1.786328125000000000e+01 8.873693262719929479e-07
1.786718750000000000e+01 9.780114654367445619e-07
1.787109375000000000e+01 1.416737096574616372e-06
1.787500000000000000e+01 1.653936387122912867e-06
1.787890625000000000e+01 1.473303704769675367e-06
1.788281250000000000e+01 1.092870263067165444e-06
1.788671875000000000e+01 8.371515218216497129e-07
1.789062500000000000e+01 7.191481357339671135e-07
1.789453125000000000e+01 9.445270654594170606e-07
1.789843750000000000e+01 1.472572660923132953e-06
1.790234375000000000e+01 1.869502233376993194e-06
1.790625000000000000e+01 2.151967694646722591e-06
1.791015625000000000e+01 2.448417771182200510e-06
1.791406250000000000e+01 2.480852570657130214e-06
1.791796875000000000e+01 2.005654470638581029e-06
1.792187500000000000e+01 1.197826993286354494e-06
1.792578125000000000e+01 8.894277678887773155e-07
1.792968750000000000e+01 1.506645920518077781e-06
1.793359375000000000e+01 2.036602124702100304e-06
1.793750000000000000e+01 2.235171155780662282e-06
1.794140625000000000e+01 2.144561814642159338e-06
1.794531250000000000e+01 1.861832885713933445e-06
1.794921875000000000e+01 1.568780155022101448e-06
1.795312500000000000e+01 1.457028866593684632e-06
1.795703125000000000e+01 1.497017356389115592e-06
1.796093750000000000e+01 1.605126577356217004e-06
1.796484375000000000e+01 1.766594023514877210e-06
1.796875000000000000e+01 1.953466318057313656e-06
1.797265625000000000e+01 2.210308026320446471e-06
1.797656250000000000e+01 2.622523179956944576e-06
1.798046875000000000e+01 3.122983504296249226e-06
1.798437500000000000e+01 3.479886804776367015e-06
1.798828125000000000e+01 3.515081573585211241e-06
1.799218750000000000e+01 3.229640792218616789e-06
1.799609375000000000e+01 2.719289258061504069e-06
1.800000000000000000e+01 2.018306798920099813e-06
1.800390625000000000e+01 1.181521738428059018e-06
1.800781250000000000e+01 9.726564317602652740e-07
1.801171875000000000e+01 1.551650244917953573e-06
1.801562500000000000e+01 1.647346553992179753e-06
1.801953125000000000e+01 1.105154049030631560e-06
1.802343750000000000e+01 9.471899384275705190e-07
1.802734375000000000e+01 1.702979836267422655e-06
1.803125000000000000e+01 2.510492764433538088e-06
1.803515625000000000e+01 2.877748002724898686e-06
1.803906250000000000e+01 2.325213798686855695e-06
1.804296875000000000e+01 8.999048433612240263e-07
1.804687500000000000e+01 8.802993363386708655e-07
1.805078125000000000e+01 2.008362796525568112e-06
1.805468750000000000e+01 2.378191148876866319e-06
1.805859375000000000e+01 2.278669976559004291e-06
1.806250000000000000e+01 2.117997292651212281e-06
1.806640625000000000e+01 2.068961617953815011e-06
1.807031250000000000e+01 1.997031901047316633e-06
1.807421875000000000e+01 1.696093013076170616e-06
1.807812500000000000e+01 1.182061082977215498e-06
1.808203125000000000e+01 9.477699775090116302e-07
1.808593750000000000e+01 1.530119482748875718e-06
1.808984375000000000e+01 2.250255572233059910e-06
1.809375000000000000e+01 2.679478803871174877e-06
1.809765625000000000e+01 2.831328676582244251e-06
1.810156250000000000e+01 2.748278574839354175e-06
1.810546875000000000e+01 2.265372764836928092e-06
1.810937500000000000e+01 1.475822565331855786e-06
1.811328125000000000e+01 1.077976537663331836e-06
1.811718750000000000e+01 1.287024958574302558e-06
1.812109375000000000e+01 1.510872690672763164e-06
1.812500000000000000e+01 1.795194748263094562e-06
1.812890625000000000e+01 2.244953913095279456e-06
1.813281250000000000e+01 2.532438144825369631e-06
1.813671875000000000e+01 2.173156732231729543e-06
1.814062500000000000e+01 1.128683005642940532e-06
1.814453125000000000e+01 7.880696657671791190e-07
1.814843750000000000e+01 2.112482461165867164e-06
1.815234375000000000e+01 3.472799694668264497e-06
1.815625000000000000e+01 4.532527509916458268e-06
1.816015625000000000e+01 4.788780240159183856e-06
1.816406250000000000e+01 4.024250507376981211e-06
1.816796875000000000e+01 2.839677489945843653e-06
1.817187500000000000e+01 2.550642799961562089e-06
1.817578125000000000e+01 3.144590076144260227e-06
1.817968750000000000e+01 3.363337077364702507e-06
1.818359375000000000e+01 2.767881350258417159e-06
1.818750000000000000e+01 1.684805069970015160e-06
1.819140625000000000e+01 7.032356508672014757e-07
1.819531250000000000e+01 1.133504588468030039e-07
1.819921875000000000e+01 1.096546052133579618e-06
1.820312500000000000e+01 2.401264928775107177e-06
1.820703125000000000e+01 3.822779809727187928e-06
1.821093750000000000e+01 4.979566421594877798e-06
1.821484375000000000e+01 5.465187859011126519e-06
1.821875000000000000e+01 5.118977652355527113e-06
1.822265625000000000e+01 4.108852212035613957e-06
1.822656250000000000e+01 2.828553527369839562e-06
1.823046875000000000e+01 2.011532312431557393e-06
1.823437500000000000e+01 2.260908442283751538e-06
1.823828125000000000e+01 2.666226647784154071e-06
1.824218750000000000e+01 2.577843944947888174e-06
1.824609375000000000e+01 2.310725493464488941e-06
1.825000000000000000e+01 2.630526363651902046e-06
1.825390625000000000e+01 3.207593166310275356e-06
1.825781250000000000e+01 3.324642004257218721e-06
1.826171875000000000e+01 3.015089730171189549e-06
1.826562500000000000e+01 2.939911176658242323e-06
1.826953125000000000e+01 3.603886116875802374e-06
1.827343750000000000e+01 4.436559797204963096e-06
1.827734375000000000e+01 4.642906407747628653e-06
1.828125000000000000e+01 3.848620936855581642e-06
1.828515625000000000e+01 2.278545969230961818e-06
1.828906250000000000e+01 7.867765203226854440e-07
1.829296875000000000e+01 1.376408430236682126e-06
1.829687500000000000e+01 2.452121723527989008e-06
1.830078125000000000e+01 3.301617624451675929e-06
1.830468750000000000e+01 3.792748858785707032e-06
1.830859375000000000e+01 3.785468082424866703e-06
1.831250000000000000e+01 3.383518340693650440e-06
1.831640625000000000e+01 2.888350713013155260e-06
1.832031250000000000e+01 2.454189444541398872e-06
1.832421875000000000e+01 1.924747046092426705e-06
1.832812500000000000e+01 1.141122125042366969e-06
1.833203125000000000e+01 3.879687767770282743e-07
1.833593750000000000e+01 4.631512326949308013e-07
1.833984375000000000e+01 4.889420755963630152e-07
1.834375000000000000e+01 3.091363062336301308e-07
1.834765625000000000e+01 3.788212961181359924e-07
1.835156250000000000e+01 1.391037805493953536e-06
1.835546875000000000e+01 2.351240809877078211e-06
1.835937500000000000e+01 2.590936216740399251e-06
1.836328125000000000e+01 2.030573773923745895e-06
1.836718750000000000e+01 1.195514007668986747e-06
1.837109375000000000e+01 9.964641317425587592e-07
1.837500000000000000e+01 1.541307528817994707e-06
1.837890625000000000e+01 1.924640792713398169e-06
1.838281250000000000e+01 1.803808445049567125e-06
1.838671875000000000e+01 1.275873816131515657e-06
1.839062500000000000e+01 1.079756124974589648e-06
1.839453125000000000e+01 1.429927968674308828e-06
1.839843750000000000e+01 1.693672440417011428e-06
1.840234375000000000e+01 2.246864981711614779e-06
1.840625000000000000e+01 3.190775825138408027e-06
1.841015625000000000e+01 4.100241359609388471e-06
1.841406250000000000e+01 4.659349812562851139e-06
1.841796875000000000e+01 4.535096769091352110e-06
1.842187500000000000e+01 3.592529819369709739e-06
1.842578125000000000e+01 2.157800813530664232e-06
1.842968750000000000e+01 7.444344838833062457e-07
1.843359375000000000e+01 6.316854853733252126e-07
1.843750000000000000e+01 1.618612381248390686e-06
1.844140625000000000e+01 2.372712305931198183e-06
1.844531250000000000e+01 2.699830127283903937e-06
1.844921875000000000e+01 2.534251420817455392e-06
1.845312500000000000e+01 1.983887267997081708e-06
1.845703125000000000e+01 1.273326776209669757e-06
1.846093750000000000e+01 7.050821214814638793e-07
1.846484375000000000e+01 5.664849946602281800e-07
1.846875000000000000e+01 7.278018909169768178e-07
1.847265625000000000e+01 1.025157865758411371e-06
1.847656250000000000e+01 1.325097638802539930e-06
1.848046875000000000e+01 1.454817034820794607e-06
1.848437500000000000e+01 1.620574208116966809e-06
1.848828125000000000e+01 2.111684432713999121e-06
1.849218750000000000e+01 2.769026615367044539e-06
1.849609375000000000e+01 3.073593113675183937e-06
1.850000000000000000e+01 2.642140070107823015e-06
1.850390625000000000e+01 1.690812285923212935e-06
1.850781250000000000e+01 6.623555191956945820e-07
1.851171875000000000e+01 8.351143983451893094e-07
1.851562500000000000e+01 1.776871896544025754e-06
1.851953125000000000e+01 2.344890635236930576e-06
1.852343750000000000e+01 2.422416871275957604e-06
1.852734375000000000e+01 2.107132800411196050e-06
1.853125000000000000e+01 1.666205943005538632e-06
1.853515625000000000e+01 1.255862489573966783e-06
1.853906250000000000e+01 7.378058635991093040e-07
1.854296875000000000e+01 1.130942792212169317e-06
1.854687500000000000e+01 2.346383708740921611e-06
1.855078125000000000e+01 3.140529538417209509e-06
1.855468750000000000e+01 3.044431209089066411e-06
1.855859375000000000e+01 2.145325401500796954e-06
1.856250000000000000e+01 9.353085080802595644e-07
1.856640625000000000e+01 2.225748027572392121e-07
1.857031250000000000e+01 8.088068063300148445e-07
1.857421875000000000e+01 1.179913712333753111e-06
1.857812500000000000e+01 1.663427869577107700e-06
1.858203125000000000e+01 2.290783720926069139e-06
1.858593750000000000e+01 2.490755564745605939e-06
1.858984375000000000e+01 1.926308682965237274e-06
1.859375000000000000e+01 9.613047334163422388e-07
1.859765625000000000e+01 1.021380695474128424e-06
1.860156250000000000e+01 1.554139875428687175e-06
1.860546875000000000e+01 1.494576608904328066e-06
1.860937500000000000e+01 8.485507780444628519e-07
1.861328125000000000e+01 3.955049686312806159e-07
1.861718750000000000e+01 9.056802304746446874e-07
1.862109375000000000e+01 1.025728156742297583e-06
1.862500000000000000e+01 6.649324427809551956e-07
1.862890625000000000e+01 7.441407066928593570e-07
1.863281250000000000e+01 1.768632859436778863e-06
1.863671875000000000e+01 2.525937155255411378e-06
1.864062500000000000e+01 2.569263059717224352e-06
1.864453125000000000e+01 2.015061560123558271e-06
1.864843750000000000e+01 1.243375551105492834e-06
1.865234375000000000e+01 4.681551578955948675e-07
1.865625000000000000e+01 6.734130608291015002e-07
1.866015625000000000e+01 2.045875526721883958e-06
1.866406250000000000e+01 3.665947344543227774e-06
1.866796875000000000e+01 4.935214392014523541e-06
1.867187500000000000e+01 5.274451597817046850e-06
1.867578125000000000e+01 4.510374150544395361e-06
1.867968750000000000e+01 2.884256798467074136e-06
1.868359375000000000e+01 9.238264479963880006e-07
1.868750000000000000e+01 6.587934574421250779e-07
1.869140625000000000e+01 1.260251358125612420e-06
1.869531250000000000e+01 9.275174960289175517e-07
1.869921875000000000e+01 1.443750078567753068e-06
1.870312500000000000e+01 2.773340870826408552e-06
1.870703125000000000e+01 3.438042949451798266e-06
1.871093750000000000e+01 3.003463863187785100e-06
1.871484375000000000e+01 1.796636971370666962e-06
1.871875000000000000e+01 1.009855719432750880e-06
1.872265625000000000e+01 1.618278090690584442e-06
1.872656250000000000e+01 2.250016767312481888e-06
1.873046875000000000e+01 2.737035658713456462e-06
1.873437500000000000e+01 3.165949364136127478e-06
1.873828125000000000e+01 3.424009581410792009e-06
1.874218750000000000e+01 3.420490231657110309e-06
1.874609375000000000e+01 3.195246351583900918e-06
1.875000000000000000e+01 2.763100791645598636e-06
1.875390625000000000e+01 2.200351160835305781e-06
1.875781250000000000e+01 2.074187583051948042e-06
1.876171875000000000e+01 2.623459254182115215e-06
1.876562500000000000e+01 2.972551379389345098e-06
1.876953125000000000e+01 2.694102268410633035e-06
1.877343750000000000e+01 1.991016273751466591e-06
1.877734375000000000e+01 1.166966953623797928e-06
1.878125000000000000e+01 1.256598600074274168e-06
1.878515625000000000e+01 2.197741647080382716e-06
1.878906250000000000e+01 2.637392489138918178e-06
1.879296875000000000e+01 2.499557938543227489e-06
1.879687500000000000e+01 2.301392799417070479e-06
1.880078125000000000e+01 2.403703784839065887e-06
1.880468750000000000e+01 2.732935786206728687e-06
1.880859375000000000e+01 2.977715806114676659e-06
1.881250000000000000e+01 3.110652133377141453e-06
1.881640625000000000e+01 3.360717550693535959e-06
1.882031250000000000e+01 3.655802176088397693e-06
1.882421875000000000e+01 3.779997086817175920e-06
1.882812500000000000e+01 3.807428394315002704e-06
1.883203125000000000e+01 3.938584077492558573e-06
1.883593750000000000e+01 4.079105901202272907e-06
1.883984375000000000e+01 3.924105926473825092e-06
1.884375000000000000e+01 3.321729105027339592e-06
1.884765625000000000e+01 2.386852487604695640e-06
1.885156250000000000e+01 1.524352119572564439e-06
1.885546875000000000e+01 1.371547392623734613e-06
1.885937500000000000e+01 1.601079669410951644e-06
1.886328125000000000e+01 1.595948721547063918e-06
1.886718750000000000e+01 1.508421898197679550e-06
1.887109375000000000e+01 1.620340322172197053e-06
1.887500000000000000e+01 1.983165612764623107e-06
1.887890625000000000e+01 2.356910209938653024e-06
1.888281250000000000e+01 2.497812184436078587e-06
1.888671875000000000e+01 2.447662573304688291e-06
1.889062500000000000e+01 2.324432954911738256e-06
1.889453125000000000e+01 2.063810583929958320e-06
1.889843750000000000e+01 1.495025616258063880e-06
1.890234375000000000e+01 9.203620115143111593e-07
1.890625000000000000e+01 1.654080117865947352e-06
1.891015625000000000e+01 2.433268171591110319e-06
1.891406250000000000e+01 2.512198014857571789e-06
1.891796875000000000e+01 2.362437272492329140e-06
1.892187500000000000e+01 2.385555402572544594e-06
1.892578125000000000e+01 2.208787191420039981e-06
1.892968750000000000e+01 1.674110350589349060e-06
1.893359375000000000e+01 8.864852881300793783e-07
1.893750000000000000e+01 3.426528087500479225e-07
1.894140625000000000e+01 1.069698136198326324e-06
1.894531250000000000e+01 1.221064860808587449e-06
1.894921875000000000e+01 7.668386825755735385e-07
1.895312500000000000e+01 1.603706741534868472e-06
1.895703125000000000e+01 2.837648278079876215e-06
1.896093750000000000e+01 3.479562868540069992e-06
1.896484375000000000e+01 3.640440518525765770e-06
1.896875000000000000e+01 3.582053168713859385e-06
1.897265625000000000e+01 3.293134996337295050e-06
1.897656250000000000e+01 2.898227221056695737e-06
1.898046875000000000e+01 2.604412828727284883e-06
1.898437500000000000e+01 2.366785250753081331e-06
1.898828125000000000e+01 2.155600489206804080e-06
1.899218750000000000e+01 2.161951462378703470e-06
1.899609375000000000e+01 2.473892240183666765e-06
1.900000000000000000e+01 2.898829014085792680e-06
1.900390625000000000e+01 3.218070427839857444e-06
1.900781250000000000e+01 3.249422069209461167e-06
1.901171875000000000e+01 2.834674668407849915e-06
1.901562500000000000e+01 1.964090922914123743e-06
1.901953125000000000e+01 7.819398375628349343e-07
1.902343750000000000e+01 4.587249708677354353e-07
1.902734375000000000e+01 1.313483632601011936e-06
1.903125000000000000e+01 1.455389531937794543e-06
1.903515625000000000e+01 1.606452410294160933e-06
1.903906250000000000e+01 2.611765033631281190e-06
1.904296875000000000e+01 3.517339621581821238e-06
1.904687500000000000e+01 3.775804866791292241e-06
1.905078125000000000e+01 3.509992868662855189e-06
1.905468750000000000e+01 3.142238678117072739e-06
1.905859375000000000e+01 3.019656254169394300e-06
1.906250000000000000e+01 3.033945426505635587e-06
1.906640625000000000e+01 2.909085604295758177e-06
1.907031250000000000e+01 2.614889039810382565e-06
1.907421875000000000e+01 2.329193897530874368e-06
1.907812500000000000e+01 2.229279561820572760e-06
1.908203125000000000e+01 2.204260529542684777e-06
1.908593750000000000e+01 1.748950997810001637e-06
1.908984375000000000e+01 4.627852082123258660e-07
1.909375000000000000e+01 1.350056401062116236e-06
1.909765625000000000e+01 2.848022934393568840e-06
1.910156250000000000e+01 3.458579343923542406e-06
1.910546875000000000e+01 3.218503703039244056e-06
1.910937500000000000e+01 2.370395568715928989e-06
1.911328125000000000e+01 1.093999423340040265e-06
1.911718750000000000e+01 3.537384440293977178e-07
1.912109375000000000e+01 1.394119903372889326e-06
1.912500000000000000e+01 1.772926823240557566e-06
1.912890625000000000e+01 1.389845363541590890e-06
1.913281250000000000e+01 4.550766156290170682e-07
1.913671875000000000e+01 5.675365832350132132e-07
1.914062500000000000e+01 1.141546208223984850e-06
1.914453125000000000e+01 1.254432508094596410e-06
1.914843750000000000e+01 1.349850138430885189e-06
1.915234375000000000e+01 1.754291011418501386e-06
1.915625000000000000e+01 2.227556872632903341e-06
1.916015625000000000e+01 2.288550962064470415e-06
1.916406250000000000e+01 1.926927675005190029e-06
1.916796875000000000e+01 1.570623280628749385e-06
1.917187500000000000e+01 1.470564527461871943e-06
1.917578125000000000e+01 1.505448851934015911e-06
1.917968750000000000e+01 1.384325690922075452e-06
1.918359375000000000e+01 9.329746891091105341e-07
1.918750000000000000e+01 3.143094126850021069e-07
1.919140625000000000e+01 5.946144168284764474e-07
1.919531250000000000e+01 1.209017177332048919e-06
1.919921875000000000e+01 1.769561337288211858e-06
1.920312500000000000e+01 2.161549922743224835e-06
1.920703125000000000e+01 2.310264928908231473e-06
1.921093750000000000e+01 2.340821229036488833e-06
1.921484375000000000e+01 2.392179255220788000e-06
1.921875000000000000e+01 2.397403195352635019e-06
1.922265625000000000e+01 2.101068693105071820e-06
1.922656250000000000e+01 1.425658158674613684e-06
1.923046875000000000e+01 8.074239488804303324e-07
1.923437500000000000e+01 9.917216621647315858e-07
1.923828125000000000e+01 1.357734583133857805e-06
1.924218750000000000e+01 1.639540905493411915e-06
1.924609375000000000e+01 2.121758325471307000e-06
1.925000000000000000e+01 2.805474921327381250e-06
1.925390625000000000e+01 3.489573269476693552e-06
1.925781250000000000e+01 3.890278950168025001e-06
1.926171875000000000e+01 3.635312008793835563e-06
1.926562500000000000e+01 2.891936694323215615e-06
1.926953125000000000e+01 2.493951252752242711e-06
1.927343750000000000e+01 2.297070457038500484e-06
1.927734375000000000e+01 1.658773339135036387e-06
1.928125000000000000e+01 1.935510310616680496e-06
1.928515625000000000e+01 3.416577077376315771e-06
1.928906250000000000e+01 4.596367224411593908e-06
1.929296875000000000e+01 4.967283549147177272e-06
1.929687500000000000e+01 4.448544258715836950e-06
1.930078125000000000e+01 3.134595167929956165e-06
1.930468750000000000e+01 1.402048089148082893e-06
1.930859375000000000e+01 1.086248474777766139e-06
1.931250000000000000e+01 2.152528745854915137e-06
1.931640625000000000e+01 2.717467828567379093e-06
1.932031250000000000e+01 2.737481785033796551e-06
1.932421875000000000e+01 2.208925430177557865e-06
1.932812500000000000e+01 1.435331041450052209e-06
1.933203125000000000e+01 1.444012298505968139e-06
1.933593750000000000e+01 2.123405921363790123e-06
1.933984375000000000e+01 2.508689365970135289e-06
1.934375000000000000e+01 2.384957217058238762e-06
1.934765625000000000e+01 1.988568218895937261e-06
1.935156250000000000e+01 1.712396904200638071e-06
1.935546875000000000e+01 1.735224119860722332e-06
1.935937500000000000e+01 2.081160632480569647e-06
1.936328125000000000e+01 2.402269667858937612e-06
1.936718750000000000e+01 2.210317101083711341e-06
1.937109375000000000e+01 1.412677589431863094e-06
1.937500000000000000e+01 6.536721310692766051e-07
1.937890625000000000e+01 1.483338488966327494e-06
1.938281250000000000e+01 2.320747149885857027e-06
1.938671875000000000e+01 2.518596990176150455e-06
1.939062500000000000e+01 2.123978508235743118e-06
1.939453125000000000e+01 1.517454124402689525e-06
1.939843750000000000e+01 1.018571932357215302e-06
1.940234375000000000e+01 7.260073168853279210e-07
1.940625000000000000e+01 9.315173516786054670e-07
1.941015625000000000e+01 1.433773402486043188e-06
1.941406250000000000e+01 1.806173709294518214e-06
1.941796875000000000e+01 1.841328207461485777e-06
1.942187500000000000e+01 1.484747547309291275e-06
1.942578125000000000e+01 7.962922609615675623e-07
1.942968750000000000e+01 4.618047346170036667e-07
1.943359375000000000e+01 9.215527289864931495e-07
1.943750000000000000e+01 1.389015862572014588e-06
1.944140625000000000e+01 1.798360604385230623e-06
1.944531250000000000e+01 1.782466997698745124e-06
1.944921875000000000e+01 1.337032322017399970e-06
1.945312500000000000e+01 9.930187425705500345e-07
1.945703125000000000e+01 1.172397965769441255e-06
1.946093750000000000e+01 1.685703755703874191e-06
1.946484375000000000e+01 1.994060947498973131e-06
1.946875000000000000e+01 1.812534225239159930e-06
1.947265625000000000e+01 1.692647558831483158e-06
1.947656250000000000e+01 2.111938865181782491e-06
1.948046875000000000e+01 2.449314830241134403e-06
1.948437500000000000e+01 2.517996842792455704e-06
1.948828125000000000e+01 2.732853638649469585e-06
1.949218750000000000e+01 2.978347225444226459e-06
1.949609375000000000e+01 3.290198615501540933e-06
1.950000000000000000e+01 4.264485517155007323e-06
1.950390625000000000e+01 4.952340110928133833e-06
1.950781250000000000e+01 4.331449678662575159e-06
1.951171875000000000e+01 2.838386067843957127e-06
1.951562500000000000e+01 1.677014918478703323e-06
1.951953125000000000e+01 1.556305556275691718e-06
1.952343750000000000e+01 2.248437812422668897e-06
1.952734375000000000e+01 3.039233401052524076e-06
1.953125000000000000e+01 3.400565033299756276e-06
1.953515625000000000e+01 3.250264144451889099e-06
1.953906250000000000e+01 2.891378695141246845e-06
1.954296875000000000e+01 2.819008734183747442e-06
1.954687500000000000e+01 3.251364595695745992e-06
1.955078125000000000e+01 3.838198630149015388e-06
1.955468750000000000e+01 4.077521123785418074e-06
1.955859375000000000e+01 3.832821958003276530e-06
1.956250000000000000e+01 3.466704090968211598e-06
1.956640625000000000e+01 3.300513306390441300e-06
1.957031250000000000e+01 3.055901959490232018e-06
1.957421875000000000e+01 2.475484051941357385e-06
1.957812500000000000e+01 1.853828006696136665e-06
1.958203125000000000e+01 1.692147287382395963e-06
1.958593750000000000e+01 2.017805000098261654e-06
1.958984375000000000e+01 2.327720095318930260e-06
1.959375000000000000e+01 2.298915661614381033e-06
1.959765625000000000e+01 2.216270492195311362e-06
1.960156250000000000e+01 2.583294499783444444e-06
1.960546875000000000e+01 3.231829055332801960e-06
1.960937500000000000e+01 3.748213964203653194e-06
1.961328125000000000e+01 3.841369658095040507e-06
1.961718750000000000e+01 3.310666742041199867e-06
1.962109375000000000e+01 2.321043699561868408e-06
1.962500000000000000e+01 1.938488119416201863e-06
1.962890625000000000e+01 2.603744786580718792e-06
1.963281250000000000e+01 3.063281691910038366e-06
1.963671875000000000e+01 3.087426274023037697e-06
1.964062500000000000e+01 3.060329191315866486e-06
1.964453125000000000e+01 2.978969001727855281e-06
1.964843750000000000e+01 2.643154769905748095e-06
1.965234375000000000e+01 2.175099740078896088e-06
1.965625000000000000e+01 1.815928159128562265e-06
1.966015625000000000e+01 1.760811557397355900e-06
1.966406250000000000e+01 1.865118798404826846e-06
1.966796875000000000e+01 1.683172416457967348e-06
1.967187500000000000e+01 1.229520903243418165e-06
1.967578125000000000e+01 1.548112200173054175e-06
1.967968750000000000e+01 2.956331313987604366e-06
1.968359375000000000e+01 4.427487047215183305e-06
1.968750000000000000e+01 5.221472280673421827e-06
1.969140625000000000e+01 5.181595076973751620e-06
1.969531250000000000e+01 4.817703826571394618e-06
1.969921875000000000e+01 4.588834075102846796e-06
1.970312500000000000e+01 4.348406586016544792e-06
1.970703125000000000e+01 3.894073387038521191e-06
1.971093750000000000e+01 3.433885192066869786e-06
1.971484375000000000e+01 3.130424993471381937e-06
1.971875000000000000e+01 2.653936016705446209e-06
1.972265625000000000e+01 1.725345776940916866e-06
1.972656250000000000e+01 4.550783754586365284e-07
1.973046875000000000e+01 8.082197693133707207e-07
1.973437500000000000e+01 1.549102990000534863e-06
1.973828125000000000e+01 1.458247292417694282e-06
1.974218750000000000e+01 6.998839010105499083e-07
1.974609375000000000e+01 3.782290557205209327e-07
1.975000000000000000e+01 1.026614155398545138e-06
1.975390625000000000e+01 1.554445573347685566e-06
1.975781250000000000e+01 2.030375783287406752e-06
1.976171875000000000e+01 2.312441444971039917e-06
1.976562500000000000e+01 2.323040710289485907e-06
1.976953125000000000e+01 2.293570458021015030e-06
1.977343750000000000e+01 2.558544895874733103e-06
1.977734375000000000e+01 3.163037313280367244e-06
1.978125000000000000e+01 3.762702333853731584e-06
1.978515625000000000e+01 3.892678277985804780e-06
1.978906250000000000e+01 3.427212243071453614e-06
1.979296875000000000e+01 2.732720153099855285e-06
1.979687500000000000e+01 2.055091849663478788e-06
1.980078125000000000e+01 1.226996084285640101e-06
1.980468750000000000e+01 2.253716585889785811e-07
1.980859375000000000e+01 8.287346717808284154e-07
1.981250000000000000e+01 1.805832220580543383e-06
1.981640625000000000e+01 2.465771571582839206e-06
1.982031250000000000e+01 2.476465372635503079e-06
1.982421875000000000e+01 1.722967556573347395e-06
1.982812500000000000e+01 1.034926468656604816e-06
1.983203125000000000e+01 1.970070254123315166e-06
1.983593750000000000e+01 2.951684543806498596e-06
1.983984375000000000e+01 3.427887623981719158e-06
1.984375000000000000e+01 3.548175910125814713e-06
1.984765625000000000e+01 3.444545829142591565e-06
1.985156250000000000e+01 3.034314021911865529e-06
1.985546875000000000e+01 2.280019414048902279e-06
1.985937500000000000e+01 1.432765492580010512e-06
1.986328125000000000e+01 9.926222232558878802e-07
1.986718750000000000e+01 1.086989349867873917e-06
1.987109375000000000e+01 9.905825700922145435e-07
1.987500000000000000e+01 5.452616054272083186e-07
1.987890625000000000e+01 1.489332757940720937e-06
1.988281250000000000e+01 2.621729573219892980e-06
1.988671875000000000e+01 2.837503699057003109e-06
1.989062500000000000e+01 2.070336290076016585e-06
1.989453125000000000e+01 1.078395568132559741e-06
1.989843750000000000e+01 4.169693277318383207e-07
1.990234375000000000e+01 8.100127063245041529e-07
1.990625000000000000e+01 1.899931702779034439e-06
1.991015625000000000e+01 2.434455457128509550e-06
1.991406250000000000e+01 2.056536346683561145e-06
1.991796875000000000e+01 1.228218280673404087e-06
1.992187500000000000e+01 8.635440953457549783e-07
1.992578125000000000e+01 1.002988326177801294e-06
1.992968750000000000e+01 1.435333383699192365e-06
1.993359375000000000e+01 1.747884163625730203e-06
1.993750000000000000e+01 1.496023518861440264e-06
1.994140625000000000e+01 7.179318045418305682e-07
1.994531250000000000e+01 8.715746585212198425e-07
1.994921875000000000e+01 1.655349692036994697e-06
1.995312500000000000e+01 1.668107290459475500e-06
1.995703125000000000e+01 8.877483301837868486e-07
1.996093750000000000e+01 2.971426925168270495e-07
1.996484375000000000e+01 1.537523887656607908e-06
1.996875000000000000e+01 2.603708110850097234e-06
1.997265625000000000e+01 3.322549808932444151e-06
1.997656250000000000e+01 3.709581027020655237e-06
1.998046875000000000e+01 3.908375536816460049e-06
1.998437500000000000e+01 3.856452941028209288e-06
1.998828125000000000e+01 3.362515512424939424e-06
1.999218750000000000e+01 2.503896336469460088e-06
1.999609375000000000e+01 1.726226236704525978e-06
2.000000000000000000e+01 1.343245582281476330e-06
2.000390625000000000e+01 9.983852478381960631e-07
2.000781250000000000e+01 6.327705982836584892e-07
2.001171875000000000e+01 6.989118623611068024e-07
2.001562500000000000e+01 1.058673602168745143e-06
2.001953125000000000e+01 1.372358159894178729e-06
2.002343750000000000e+01 1.351939458330237514e-06
2.002734375000000000e+01 1.046722944403365008e-06
2.003125000000000000e+01 7.641802723964830317e-07
2.003515625000000000e+01 9.560829776294200401e-07
2.003906250000000000e+01 1.765915532962807440e-06
2.004296875000000000e+01 2.702097254719041955e-06
2.004687500000000000e+01 3.354080432185199896e-06
2.005078125000000000e+01 3.433443489888656274e-06
2.005468750000000000e+01 2.885247688501084478e-06
2.005859375000000000e+01 2.054608210194333199e-06
2.006250000000000000e+01 1.543718775872935597e-06
2.006640625000000000e+01 1.596477762633861959e-06
2.007031250000000000e+01 1.934499265247274803e-06
2.007421875000000000e+01 2.655734953874178545e-06
2.007812500000000000e+01 3.501833694906440573e-06
2.008203125000000000e+01 3.793045968897203376e-06
2.008593750000000000e+01 3.269540386151168657e-06
2.008984375000000000e+01 2.193794829095504923e-06
2.009375000000000000e+01 1.056282933803913654e-06
2.009765625000000000e+01 1.217231684248414774e-06
2.010156250000000000e+01 2.204648752189217695e-06
2.010546875000000000e+01 2.641572161016946972e-06
2.010937500000000000e+01 2.207637914989857887e-06
2.011328125000000000e+01 1.207456132852446320e-06
2.011718750000000000e+01 6.231104286698438620e-07
2.012109375000000000e+01 1.022081285543485251e-06
2.012500000000000000e+01 1.526168367770737744e-06
2.012890625000000000e+01 2.243098413420106136e-06
2.013281250000000000e+01 2.852481857730807688e-06
2.013671875000000000e+01 2.980190533840582084e-06
2.014062500000000000e+01 2.754185735203040846e-06
2.014453125000000000e+01 2.645891572370691551e-06
2.014843750000000000e+01 2.548079655510123690e-06
2.015234375000000000e+01 2.006811276828037206e-06
2.015625000000000000e+01 1.104828519016910379e-06
2.016015625000000000e+01 8.817023524314330777e-07
2.016406250000000000e+01 1.798982567584560969e-06
2.016796875000000000e+01 2.788089031555073137e-06
2.017187500000000000e+01 3.792706524263880485e-06
2.017578125000000000e+01 4.764021370887993614e-06
2.017968750000000000e+01 5.602268076390134429e-06
2.018359375000000000e+01 6.162015682548571959e-06
2.018750000000000000e+01 6.256353760611999850e-06
2.019140625000000000e+01 5.947054332847854705e-06
2.019531250000000000e+01 5.555203957313408584e-06
2.019921875000000000e+01 5.469817302552664434e-06
2.020312500000000000e+01 5.852951205514067300e-06
2.020703125000000000e+01 6.408411049167706676e-06
2.021093750000000000e+01 6.664243545122547416e-06
2.021484375000000000e+01 6.206592689907138464e-06
2.021875000000000000e+01 4.836161155459895033e-06
2.022265625000000000e+01 2.753234518104651578e-06
2.022656250000000000e+01 4.987504942953688404e-07
2.023046875000000000e+01 1.349636808085471417e-06
2.023437500000000000e+01 2.431178789449236355e-06
2.023828125000000000e+01 2.793600210612801598e-06
2.024218750000000000e+01 2.783707193415815957e-06
2.024609375000000000e+01 2.744986750402903485e-06
2.025000000000000000e+01 2.719309528369424735e-06
2.025390625000000000e+01 2.504175032541977154e-06
2.025781250000000000e+01 1.997295665030731807e-06
2.026171875000000000e+01 1.489416773707646740e-06
2.026562500000000000e+01 1.670943940238316006e-06
2.026953125000000000e+01 2.412437423359199453e-06
2.027343750000000000e+01 2.871928233949938356e-06
2.027734375000000000e+01 2.518456314279404230e-06
2.028125000000000000e+01 1.533714967126397438e-06
2.028515625000000000e+01 9.101607020895257154e-07
2.028906250000000000e+01 9.852271324373674351e-07
2.029296875000000000e+01 9.910847890230027803e-07
2.029687500000000000e+01 1.503541140497294349e-06
2.030078125000000000e+01 2.356447207171875519e-06
2.030468750000000000e+01 2.914081331100248801e-06
2.030859375000000000e+01 3.039820097366667486e-06
2.031250000000000000e+01 2.957131051958332347e-06
2.031640625000000000e+01 2.981843781788760339e-06
2.032031250000000000e+01 3.322349167199767735e-06
2.032421875000000000e+01 3.842425919030877259e-06
2.032812500000000000e+01 4.026856572438819765e-06
2.033203125000000000e+01 3.366121092602714459e-06
2.033593750000000000e+01 2.168038320159139197e-06
2.033984375000000000e+01 2.092187788311552501e-06
2.034375000000000000e+01 2.832344662936026874e-06
2.034765625000000000e+01 3.006140644980349532e-06
2.035156250000000000e+01 2.910124178253347690e-06
2.035546875000000000e+01 3.320943976662517521e-06
2.035937500000000000e+01 4.169799925331223680e-06
2.036328125000000000e+01 4.888755498725569088e-06
2.036718750000000000e+01 5.228227732152541730e-06
2.037109375000000000e+01 5.317363577776260401e-06
2.037500000000000000e+01 5.366716764576581300e-06
2.037890625000000000e+01 5.371618191884897837e-06
2.038281250000000000e+01 5.207945184529488069e-06
2.038671875000000000e+01 4.890763026077148780e-06
2.039062500000000000e+01 4.675357173007271487e-06
2.039453125000000000e+01 4.897509020406527763e-06
2.039843750000000000e+01 5.348871103644307089e-06
2.040234375000000000e+01 5.358895378297280207e-06
2.040625000000000000e+01 4.645248790853455330e-06
2.041015625000000000e+01 3.577444667877576293e-06
2.041406250000000000e+01 2.760012223329113189e-06
2.041796875000000000e+01 2.502795187870211159e-06
2.042187500000000000e+01 2.552458062802106569e-06
2.042578125000000000e+01 2.499496844702795037e-06
2.042968750000000000e+01 2.257683179774161083e-06
2.043359375000000000e+01 1.989592402084434939e-06
2.043750000000000000e+01 1.865801976310050441e-06
2.044140625000000000e+01 1.885495648711532324e-06
2.044531250000000000e+01 1.976042841029480228e-06
2.044921875000000000e+01 2.017189496529001243e-06
2.045312500000000000e+01 1.831464583680374468e-06
2.045703125000000000e+01 1.352208998396160249e-06
2.046093750000000000e+01 6.227931368303199026e-07
2.046484375000000000e+01 3.898987640409047897e-07
2.046875000000000000e+01 1.221914891966663879e-06
2.047265625000000000e+01 1.702881141929847275e-06
2.047656250000000000e+01 1.918611069509566510e-06
2.048046875000000000e+01 2.346868211683069305e-06
2.048437500000000000e+01 2.837791267667189581e-06
2.048828125000000000e+01 3.104961699439300933e-06
2.049218750000000000e+01 3.258944217430195787e-06
2.049609375000000000e+01 3.337844556723073374e-06
2.050000000000000000e+01 3.042113924038906514e-06
2.050390625000000000e+01 2.215557676610617801e-06
2.050781250000000000e+01 1.330453007435651393e-06
2.051171875000000000e+01 9.271211403318927203e-07
2.051562500000000000e+01 8.813852964678411411e-07
2.051953125000000000e+01 1.397219941948631543e-06
2.052343750000000000e+01 2.027423592762524350e-06
2.052734375000000000e+01 2.160478496389036546e-06
2.053125000000000000e+01 1.629699100602684859e-06
2.053515625000000000e+01 1.105109640088921140e-06
2.053906250000000000e+01 1.318150631718493044e-06
2.054296875000000000e+01 1.284793551481821321e-06
2.054687500000000000e+01 7.306943680186910026e-07
2.055078125000000000e+01 9.036147635969918876e-08
2.055468750000000000e+01 5.245429507777780161e-07
2.055859375000000000e+01 1.084668840163297164e-06
2.056250000000000000e+01 1.629314163172077532e-06
2.056640625000000000e+01 1.951103010367097681e-06
2.057031250000000000e+01 2.098567752349033507e-06
2.057421875000000000e+01 2.145377559808999736e-06
2.057812500000000000e+01 1.910582281681551894e-06
2.058203125000000000e+01 1.549121250658423617e-06
2.058593750000000000e+01 1.863507103439504077e-06
2.058984375000000000e+01 2.426416561410723745e-06
2.059375000000000000e+01 2.556873078567785236e-06
2.059765625000000000e+01 2.249988191068467468e-06
2.060156250000000000e+01 1.787697579887525416e-06
2.060546875000000000e+01 1.826050837279055893e-06
2.060937500000000000e+01 2.382291607499915231e-06
2.061328125000000000e+01 2.785434670810266451e-06
2.061718750000000000e+01 2.826791183347120110e-06
2.062109375000000000e+01 2.703079549919060646e-06
2.062500000000000000e+01 2.730508478252919374e-06
2.062890625000000000e+01 3.023057988112735823e-06
2.063281250000000000e+01 3.293135050449047056e-06
2.063671875000000000e+01 3.273091630754667788e-06
2.064062500000000000e+01 3.069975944177102542e-06
2.064453125000000000e+01 2.873642533489124177e-06
2.064843750000000000e+01 2.693517609147285004e-06
2.065234375000000000e+01 2.489928765162475030e-06
2.065625000000000000e+01 2.197758490997593407e-06
2.066015625000000000e+01 1.754755182424447751e-06
2.066406250000000000e+01 1.675628354815714580e-06
2.066796875000000000e+01 2.457995785641637910e-06
2.067187500000000000e+01 3.477002815820663184e-06
2.067578125000000000e+01 4.303657834747575307e-06
2.067968750000000000e+01 4.712168347269135422e-06
2.068359375000000000e+01 4.574822144967116472e-06
2.068750000000000000e+01 4.024888052492190158e-06
2.069140625000000000e+01 3.392346811854760626e-06
2.069531250000000000e+01 2.852403702431373638e-06
2.069921875000000000e+01 2.281006674436989506e-06
2.070312500000000000e+01 1.517853138900173416e-06
2.070703125000000000e+01 6.696384330392147531e-07
2.071093750000000000e+01 1.521637419004564786e-07
2.071484375000000000e+01 2.958919750481332847e-07
2.071875000000000000e+01 3.094072944458336678e-07
2.072265625000000000e+01 3.882677328968109562e-07
2.072656250000000000e+01 7.909816592741597783e-07
2.073046875000000000e+01 1.411507469248095998e-06
2.073437500000000000e+01 1.903282608103004783e-06
2.073828125000000000e+01 2.070734926515249920e-06
2.074218750000000000e+01 1.970355410933700560e-06
2.074609375000000000e+01 1.702668889535181812e-06
2.075000000000000000e+01 1.599636003691804156e-06
2.075390625000000000e+01 1.978491104423852439e-06
2.075781250000000000e+01 2.273172906365933346e-06
2.076171875000000000e+01 2.369845859753934043e-06
2.076562500000000000e+01 2.773805399472072022e-06
2.076953125000000000e+01 3.290465896776268471e-06
2.077343750000000000e+01 3.277880636132699621e-06
2.077734375000000000e+01 2.432732900852623296e-06
2.078125000000000000e+01 8.695843658970320716e-07
2.078515625000000000e+01 9.478893525572333082e-07
2.078906250000000000e+01 2.382971820551837036e-06
2.079296875000000000e+01 3.138518111851554673e-06
2.079687500000000000e+01 3.376649790041679927e-06
2.080078125000000000e+01 3.434981625018784103e-06
2.080468750000000000e+01 3.547471031634989230e-06
2.080859375000000000e+01 3.747462376313522056e-06
2.081250000000000000e+01 3.857721366569629798e-06
2.081640625000000000e+01 3.567064679956555577e-06
2.082031250000000000e+01 2.842043875531373075e-06
2.082421875000000000e+01 2.329912526903972872e-06
2.082812500000000000e+01 2.431565578780521387e-06
2.083203125000000000e+01 2.635561060220651663e-06
2.083593750000000000e+01 2.816831812975659625e-06
2.083984375000000000e+01 2.929666023564830978e-06
2.084375000000000000e+01 2.668531326996055556e-06
2.084765625000000000e+01 1.980791388518178173e-06
2.085156250000000000e+01 1.527750001136976248e-06
2.085546875000000000e+01 1.745016355202426426e-06
2.085937500000000000e+01 1.948341767465468367e-06
2.086328125000000000e+01 2.087132736986603702e-06
2.086718750000000000e+01 1.898127125192394763e-06
2.087109375000000000e+01 9.560883560530481373e-07
2.087500000000000000e+01 7.336990787710135428e-07
2.087890625000000000e+01 2.305703958004433759e-06
2.088281250000000000e+01 3.573139486777762190e-06
2.088671875000000000e+01 4.110105210725581013e-06
2.089062500000000000e+01 3.663509031065361290e-06
2.089453125000000000e+01 2.477476091257353790e-06
2.089843750000000000e+01 1.195709976864321548e-06
2.090234375000000000e+01 5.204211357348945054e-07
2.090625000000000000e+01 9.694064787162254163e-07
2.091015625000000000e+01 1.689632004805334931e-06
2.091406250000000000e+01 2.364577110186804607e-06
2.091796875000000000e+01 2.730268219134287281e-06
2.092187500000000000e+01 2.633913038450232278e-06
2.092578125000000000e+01 2.183567818918337117e-06
2.092968750000000000e+01 1.702804113685518606e-06
2.093359375000000000e+01 1.590205321807761500e-06
2.093750000000000000e+01 2.020563764173613409e-06
2.094140625000000000e+01 2.513665712173770389e-06
2.094531250000000000e+01 2.428283582439522491e-06
2.094921875000000000e+01 1.673305602324515608e-06
2.095312500000000000e+01 1.287853981123626387e-06
2.095703125000000000e+01 1.951338620946221960e-06
2.096093750000000000e+01 2.266921660134762584e-06
2.096484375000000000e+01 1.662988534873572944e-06
2.096875000000000000e+01 2.837562462302355547e-07
2.097265625000000000e+01 1.531760622865406977e-06
2.097656250000000000e+01 2.687283147715207562e-06
2.098046875000000000e+01 2.890167953395127725e-06
2.098437500000000000e+01 2.393629034511977541e-06
2.098828125000000000e+01 1.742308232713516660e-06
2.099218750000000000e+01 1.235196487841490293e-06
2.099609375000000000e+01 7.942103600010769477e-07
2.100000000000000000e+01 4.132760155498142237e-07
2.100390625000000000e+01 1.213039537169720021e-06
2.100781250000000000e+01 2.279374181680895886e-06
2.101171875000000000e+01 2.509643957403641030e-06
2.101562500000000000e+01 1.436128690692149580e-06
2.101953125000000000e+01 8.003375391381055440e-07
2.102343750000000000e+01 2.110547610395331527e-06
2.102734375000000000e+01 2.478621235486247657e-06
2.103125000000000000e+01 2.216009642876091763e-06
2.103515625000000000e+01 2.141531420761786071e-06
2.103906250000000000e+01 2.432634207349716511e-06
2.104296875000000000e+01 2.692442208447211429e-06
2.104687500000000000e+01 2.592221457617885705e-06
2.105078125000000000e+01 1.945256370356268573e-06
2.105468750000000000e+01 7.437931644367037786e-07
2.105859375000000000e+01 6.855996526616465053e-07
2.106250000000000000e+01 1.761389579489146472e-06
2.106640625000000000e+01 2.090496561671775747e-06
2.107031250000000000e+01 1.551539242221706359e-06
2.107421875000000000e+01 5.578013547523165784e-07
2.107812500000000000e+01 1.254474771027369201e-06
2.108203125000000000e+01 2.206884215819646270e-06
2.108593750000000000e+01 2.868805402556725819e-06
2.108984375000000000e+01 3.453419095892944425e-06
2.109375000000000000e+01 3.815758572547056254e-06
2.109765625000000000e+01 3.601330151793360639e-06
2.110156250000000000e+01 2.733217896147786130e-06
2.110546875000000000e+01 1.687290158642809076e-06
2.110937500000000000e+01 1.318370122878389033e-06
2.111328125000000000e+01 1.272290502064118846e-06
2.111718750000000000e+01 6.569934662796747499e-07
2.112109375000000000e+01 5.785373824401227898e-07
2.112500000000000000e+01 1.698172495850693575e-06
2.112890625000000000e+01 2.228537789666224549e-06
2.113281250000000000e+01 1.938026587448645722e-06
2.113671875000000000e+01 1.683999516113880016e-06
2.114062500000000000e+01 2.670970272442064035e-06
2.114453125000000000e+01 3.647924161441486407e-06
2.114843750000000000e+01 3.629987308416111385e-06
2.115234375000000000e+01 2.490714288386678042e-06
2.115625000000000000e+01 7.319702477603373303e-07
2.116015625000000000e+01 1.686879924241739726e-06
2.116406250000000000e+01 3.467362101839968367e-06
2.116796875000000000e+01 4.577870000647839018e-06
2.117187500000000000e+01 4.696538812059535853e-06
2.117578125000000000e+01 3.754297681507190782e-06
2.117968750000000000e+01 2.182953017715166257e-06
2.118359375000000000e+01 7.468190291303529555e-07
2.118750000000000000e+01 1.056514543623149187e-07
2.119140625000000000e+01 5.047168350850996956e-07
2.119531250000000000e+01 7.953032098861079817e-07
2.119921875000000000e+01 1.079539249193232322e-06
2.120312500000000000e+01 1.458331044354583912e-06
2.120703125000000000e+01 1.938223808269749392e-06
2.121093750000000000e+01 2.246861487340940275e-06
2.121484375000000000e+01 2.047113363795194678e-06
2.121875000000000000e+01 1.375754304481305789e-06
2.122265625000000000e+01 1.213843036911636756e-06
2.122656250000000000e+01 1.969123961860854740e-06
2.123046875000000000e+01 2.394784536321184462e-06
2.123437500000000000e+01 2.128446948758622901e-06
2.123828125000000000e+01 1.614815543057690920e-06
2.124218750000000000e+01 1.504313240094240782e-06
2.124609375000000000e+01 1.419825385330578341e-06
2.125000000000000000e+01 1.009832902390386238e-06
2.125390625000000000e+01 1.169039458600860116e-06
2.125781250000000000e+01 2.050540578997127737e-06
2.126171875000000000e+01 2.640872643351436049e-06
2.126562500000000000e+01 2.532217316513744757e-06
2.126953125000000000e+01 1.868731782053017576e-06
2.127343750000000000e+01 1.326979601444969883e-06
2.127734375000000000e+01 1.348785331103235899e-06
2.128125000000000000e+01 1.536268316173596925e-06
2.128515625000000000e+01 1.618759488236545882e-06
2.128906250000000000e+01 1.656102004696711893e-06
2.129296875000000000e+01 1.737944845502469324e-06
2.129687500000000000e+01 1.627400601323138024e-06
2.130078125000000000e+01 1.261662076521168781e-06
2.130468750000000000e+01 8.064202743885102749e-07
2.130859375000000000e+01 5.315529496240987680e-07
2.131250000000000000e+01 1.131959884775119303e-06
2.131640625000000000e+01 1.795591053951303188e-06
2.132031250000000000e+01 1.998957028393400872e-06
2.132421875000000000e+01 1.955811417683318201e-06
2.132812500000000000e+01 2.185405441187764346e-06
2.133203125000000000e+01 2.363486761789774420e-06
2.133593750000000000e+01 2.195168899372623464e-06
2.133984375000000000e+01 1.934157279743873419e-06
2.134375000000000000e+01 1.571471366976988773e-06
2.134765625000000000e+01 1.249298609358364162e-06
2.135156250000000000e+01 1.756648428731844472e-06
2.135546875000000000e+01 2.558489560564385227e-06
2.135937500000000000e+01 3.042694651251611005e-06
2.136328125000000000e+01 3.059748183711327773e-06
2.136718750000000000e+01 2.519490745537060783e-06
2.137109375000000000e+01 1.550540567803697370e-06
2.137500000000000000e+01 1.926937681838298688e-06
2.137890625000000000e+01 3.792293548207789026e-06
2.138281250000000000e+01 5.338396925683787848e-06
2.138671875000000000e+01 5.971114637159691905e-06
2.139062500000000000e+01 5.629836108223392217e-06
2.139453125000000000e+01 4.527926065296123023e-06
2.139843750000000000e+01 3.141392175221578097e-06
2.140234375000000000e+01 2.170451150344403437e-06
2.140625000000000000e+01 1.936594364845519412e-06
2.141015625000000000e+01 1.852640242326812763e-06
2.141406250000000000e+01 1.562376960827045645e-06
2.141796875000000000e+01 1.296383258430010707e-06
2.142187500000000000e+01 1.409697904771036354e-06
2.142578125000000000e+01 2.017774073597114447e-06
2.142968750000000000e+01 2.819302632045496752e-06
2.143359375000000000e+01 3.230959819140396240e-06
2.143750000000000000e+01 2.980102228683297342e-06
2.144140625000000000e+01 2.383963440289221417e-06
2.144531250000000000e+01 1.899646627111328121e-06
2.144921875000000000e+01 1.772474907809833273e-06
2.145312500000000000e+01 2.177165231895912537e-06
2.145703125000000000e+01 2.839753428074928053e-06
2.146093750000000000e+01 3.242923388771788508e-06
2.146484375000000000e+01 2.953289326764702391e-06
2.146875000000000000e+01 1.931040008879505743e-06
2.147265625000000000e+01 9.604587601702941352e-07
2.147656250000000000e+01 1.349862935865473805e-06
2.148046875000000000e+01 1.582449675546101382e-06
2.148437500000000000e+01 1.159647528214721917e-06
2.148828125000000000e+01 5.454058076756367783e-07
2.149218750000000000e+01 1.933750329244900932e-07
2.149609375000000000e+01 1.455532620622183855e-07
2.150000000000000000e+01 4.173351954719557902e-07
2.150390625000000000e+01 6.361690307583399554e-07
2.150781250000000000e+01 4.599205349401946962e-07
2.151171875000000000e+01 2.928188449821638055e-07
2.151562500000000000e+01 1.304086327905106787e-06
2.151953125000000000e+01 2.041088735534345797e-06
2.152343750000000000e+01 2.148419168345689515e-06
2.152734375000000000e+01 1.728327950063679507e-06
2.153125000000000000e+01 1.126059864051659688e-06
2.153515625000000000e+01 6.042081230121231615e-07
2.153906250000000000e+01 2.949918384739304122e-07
2.154296875000000000e+01 3.653882958730513913e-07
2.154687500000000000e+01 8.100909265448880304e-07
2.155078125000000000e+01 1.794898488153486162e-06
2.155468750000000000e+01 3.009091456255651955e-06
2.155859375000000000e+01 3.843096605053408778e-06
2.156250000000000000e+01 3.885462704762973954e-06
2.156640625000000000e+01 3.157485580712286569e-06
2.157031250000000000e+01 1.983419283388712421e-06
2.157421875000000000e+01 1.244436195120695637e-06
2.157812500000000000e+01 2.084033732329225023e-06
2.158203125000000000e+01 3.054983978981210253e-06
2.158593750000000000e+01 3.455507411512957312e-06
2.158984375000000000e+01 3.167830819226952384e-06
2.159375000000000000e+01 2.314543628129133035e-06
2.159765625000000000e+01 1.322773615958007144e-06
2.160156250000000000e+01 9.181553596329989550e-07
2.160546875000000000e+01 1.008201474949217932e-06
2.160937500000000000e+01 8.448545026736412503e-07
2.161328125000000000e+01 4.319598134956871430e-07
2.161718750000000000e+01 4.121659531035676196e-07
2.162109375000000000e+01 6.332519855499534358e-07
2.162500000000000000e+01 5.197147753029722468e-07
2.162890625000000000e+01 1.686255111706407862e-07
2.163281250000000000e+01 2.409803283322750936e-07
2.163671875000000000e+01 5.699774126124965731e-07
2.164062500000000000e+01 9.970644253901674831e-07
2.164453125000000000e+01 1.455110580175980939e-06
2.164843750000000000e+01 1.670633129165022287e-06
2.165234375000000000e+01 1.446132172385462285e-06
2.165625000000000000e+01 9.547164010373232722e-07
2.166015625000000000e+01 1.331210427084478071e-06
2.166406250000000000e+01 2.357216816951044012e-06
2.166796875000000000e+01 3.054519648901540210e-06
2.167187500000000000e+01 3.026016232447174028e-06
2.167578125000000000e+01 2.185568020948686555e-06
2.167968750000000000e+01 9.833805770267113267e-07
2.168359375000000000e+01 1.460045965331287690e-06
2.168750000000000000e+01 2.448404525805957709e-06
2.169140625000000000e+01 2.745853526787164254e-06
2.169531250000000000e+01 2.276439757784840016e-06
2.169921875000000000e+01 1.117862816669674125e-06
2.170312500000000000e+01 5.571519287741687795e-07
2.170703125000000000e+01 1.842971293204261489e-06
2.171093750000000000e+01 2.474989374739827602e-06
2.171484375000000000e+01 2.289092467133136342e-06
2.171875000000000000e+01 1.493904390633389896e-06
2.172265625000000000e+01 6.619247123835736097e-07
2.172656250000000000e+01 9.899629129361149593e-07
2.173046875000000000e+01 1.447863230931307180e-06
2.173437500000000000e+01 1.692366717158962205e-06
2.173828125000000000e+01 2.204088812488516793e-06
2.174218750000000000e+01 2.586818722578147309e-06
2.174609375000000000e+01 2.152259421328143311e-06
2.175000000000000000e+01 1.080726303749258557e-06
2.175390625000000000e+01 9.837542411300093233e-07
2.175781250000000000e+01 1.905134658383713889e-06
2.176171875000000000e+01 2.540490524072029142e-06
2.176562500000000000e+01 2.699956323572002243e-06
2.176953125000000000e+01 2.400657041044211802e-06
2.177343750000000000e+01 2.007067027840120047e-06
2.177734375000000000e+01 2.042226704442405307e-06
2.178125000000000000e+01 2.547160740189608150e-06
2.178515625000000000e+01 3.029753019978927969e-06
2.178906250000000000e+01 3.186467677753223481e-06
2.179296875000000000e+01 3.282508797390085308e-06
2.179687500000000000e+01 3.585012648855325098e-06
2.180078125000000000e+01 3.658035751406799587e-06
2.180468750000000000e+01 3.130347315988740842e-06
2.180859375000000000e+01 2.357055187813367645e-06
2.181250000000000000e+01 2.048631379911208155e-06
2.181640625000000000e+01 2.031902577963884432e-06
2.182031250000000000e+01 1.856228029234216299e-06
2.182421875000000000e+01 1.862418993537295998e-06
2.182812500000000000e+01 2.178344651389798468e-06
2.183203125000000000e+01 2.313851069754885341e-06
2.183593750000000000e+01 2.118574902745358651e-06
2.183984375000000000e+01 1.855934004963553965e-06
2.184375000000000000e+01 1.611724887247210088e-06
2.184765625000000000e+01 1.177007184967167132e-06
2.185156250000000000e+01 1.007882529569484138e-06
2.185546875000000000e+01 1.355025937311557256e-06
2.185937500000000000e+01 1.267198371355739265e-06
2.186328125000000000e+01 5.634056085186252407e-07
2.186718750000000000e+01 3.627160182955399756e-07
2.187109375000000000e+01 1.048751144189271879e-06
2.187500000000000000e+01 1.718402105619561873e-06
2.187890625000000000e+01 2.451967402123611440e-06
2.188281250000000000e+01 2.975255690081142485e-06
2.188671875000000000e+01 3.100980749301957063e-06
2.189062500000000000e+01 2.891883901318425249e-06
2.189453125000000000e+01 2.502400302957157816e-06
2.189843750000000000e+01 2.060157607850019421e-06
2.190234375000000000e+01 1.723369857833108483e-06
2.190625000000000000e+01 1.693282540080261171e-06
2.191015625000000000e+01 2.129837739508312223e-06
2.191406250000000000e+01 2.931535206095550218e-06
2.191796875000000000e+01 3.713424182860018536e-06
2.192187500000000000e+01 4.139179814617343815e-06
2.192578125000000000e+01 4.000331872149862200e-06
2.192968750000000000e+01 3.228340131608240874e-06
2.193359375000000000e+01 2.043652020363809156e-06
2.193750000000000000e+01 8.814675780341941576e-07
2.194140625000000000e+01 3.345040555291386530e-07
2.194531250000000000e+01 8.961994545621776954e-07
2.194921875000000000e+01 1.579112762494119605e-06
2.195312500000000000e+01 1.888448989004652260e-06
2.195703125000000000e+01 1.295141514076930843e-06
2.196093750000000000e+01 3.556957144367680980e-07
2.196484375000000000e+01 1.439419389974475686e-06
2.196875000000000000e+01 1.688127768689194200e-06
2.197265625000000000e+01 1.085328953537002906e-06
2.197656250000000000e+01 8.890012939266284331e-07
2.198046875000000000e+01 1.280355611143635267e-06
2.198437500000000000e+01 1.526000529874721812e-06
2.198828125000000000e+01 1.327375545437380184e-06
2.199218750000000000e+01 7.675070149054428466e-07
2.199609375000000000e+01 7.427717833809057756e-07
2.200000000000000000e+01 6.969809870387449994e-07
2.200390625000000000e+01 5.405864312127115418e-07
2.200781250000000000e+01 1.702662726284219910e-06
2.201171875000000000e+01 3.022791843555122781e-06
2.201562500000000000e+01 3.829864375917458237e-06
2.201953125000000000e+01 3.921220119785316080e-06
2.202343750000000000e+01 3.580690618980507905e-06
2.202734375000000000e+01 3.130142357468834982e-06
2.203125000000000000e+01 2.671169011884151488e-06
2.203515625000000000e+01 2.509795270870234538e-06
2.203906250000000000e+01 3.034230398356882133e-06
2.204296875000000000e+01 3.935893952823332076e-06
2.204687500000000000e+01 4.635237493550496511e-06
2.205078125000000000e+01 4.749554549332729365e-06
2.205468750000000000e+01 4.224635342973772635e-06
2.205859375000000000e+01 3.431821934491877177e-06
2.206250000000000000e+01 2.817252166425941132e-06
2.206640625000000000e+01 2.319074192602449999e-06
2.207031250000000000e+01 1.817413488091406257e-06
2.207421875000000000e+01 1.454769164122997000e-06
2.207812500000000000e+01 1.070137402482220805e-06
2.208203125000000000e+01 4.588143660427097561e-07
2.208593750000000000e+01 4.599590856952045813e-07
2.208984375000000000e+01 9.205297596913601210e-07
2.209375000000000000e+01 8.477854910427213229e-07
2.209765625000000000e+01 5.643449881720397748e-07
2.210156250000000000e+01 1.109303949452011236e-06
2.210546875000000000e+01 1.623468897519927392e-06
2.210937500000000000e+01 1.533404714694365377e-06
2.211328125000000000e+01 1.109241960948044023e-06
2.211718750000000000e+01 1.083922021108074052e-06
2.212109375000000000e+01 1.058323328140225476e-06
2.212500000000000000e+01 1.228483126473716685e-06
2.212890625000000000e+01 1.877893547051078673e-06
2.213281250000000000e+01 2.045619425713269082e-06
2.213671875000000000e+01 1.552267650261822239e-06
2.214062500000000000e+01 1.760590086185625324e-06
2.214453125000000000e+01 2.707866277953707755e-06
2.214843750000000000e+01 2.965863282688918423e-06
2.215234375000000000e+01 2.390578452117133016e-06
2.215625000000000000e+01 1.663577561038056838e-06
2.216015625000000000e+01 1.663206633569480835e-06
2.216406250000000000e+01 2.479650282566280505e-06
2.216796875000000000e+01 3.664811484822460298e-06
2.217187500000000000e+01 4.730618594699321809e-06
2.217578125000000000e+01 5.105608611924471115e-06
2.217968750000000000e+01 4.574113343306790018e-06
2.218359375000000000e+01 3.592971794831783510e-06
2.218750000000000000e+01 3.038033248765346655e-06
2.219140625000000000e+01 3.047278184160296840e-06
2.219531250000000000e+01 2.819916609180265865e-06
2.219921875000000000e+01 1.925838331691701583e-06
2.220312500000000000e+01 7.106371146308952086e-07
2.220703125000000000e+01 1.561102216486663588e-06
2.221093750000000000e+01 3.063318748428200773e-06
2.221484375000000000e+01 4.171590700302534486e-06
2.221875000000000000e+01 4.580509210339915776e-06
2.222265625000000000e+01 4.204506255715423159e-06
2.222656250000000000e+01 3.316566497996606317e-06
2.223046875000000000e+01 2.380698424799429832e-06
2.223437500000000000e+01 1.623879924989924489e-06
2.223828125000000000e+01 8.832725403915808927e-07
2.224218750000000000e+01 3.055284880312932398e-07
2.224609375000000000e+01 1.244791628769424024e-06
2.225000000000000000e+01 2.056517297177342954e-06
2.225390625000000000e+01 2.356858067408905445e-06
2.225781250000000000e+01 2.187500843757489290e-06
2.226171875000000000e+01 1.829342687586096349e-06
2.226562500000000000e+01 1.499947562175906487e-06
2.226953125000000000e+01 1.132733263602445656e-06
2.227343750000000000e+01 9.099833924678829698e-07
2.227734375000000000e+01 1.456589098175087645e-06
2.228125000000000000e+01 2.226840521631931403e-06
2.228515625000000000e+01 2.559019931057175957e-06
2.228906250000000000e+01 2.087258985272893357e-06
2.229296875000000000e+01 1.080117292180619701e-06
2.229687500000000000e+01 1.128798548905496773e-06
2.230078125000000000e+01 1.725442511725727215e-06
2.230468750000000000e+01 1.838853802130131584e-06
2.230859375000000000e+01 1.642333974678595502e-06
2.231250000000000000e+01 1.563925148636139456e-06
2.231640625000000000e+01 2.061223506224492732e-06
2.232031250000000000e+01 2.651997430355843172e-06
2.232421875000000000e+01 2.798572723095789292e-06
2.232812500000000000e+01 2.443771021395139198e-06
2.233203125000000000e+01 1.870555884187500259e-06
2.233593750000000000e+01 1.666431705500104310e-06
2.233984375000000000e+01 1.988826643095276490e-06
2.234375000000000000e+01 2.146100507240140954e-06
2.234765625000000000e+01 1.870230234842236081e-06
2.235156250000000000e+01 1.463548990103181836e-06
2.235546875000000000e+01 1.318128065896484405e-06
2.235937500000000000e+01 1.395200972344090967e-06
2.236328125000000000e+01 1.401423251603848940e-06
2.236718750000000000e+01 1.180724059665475995e-06
2.237109375000000000e+01 9.026037116209655289e-07
2.237500000000000000e+01 1.009926133135608803e-06
2.237890625000000000e+01 1.359730612006229249e-06
2.238281250000000000e+01 1.670885420317906934e-06
2.238671875000000000e+01 2.026017896834631826e-06
2.239062500000000000e+01 2.588267710114478441e-06
2.239453125000000000e+01 3.392691933196360870e-06
2.239843750000000000e+01 4.284786125860245392e-06
2.240234375000000000e+01 4.991372106363283547e-06
2.240625000000000000e+01 5.279965743329774689e-06
2.241015625000000000e+01 5.051613331974830971e-06
2.241406250000000000e+01 4.339234891484352431e-06
2.241796875000000000e+01 3.346834690489759670e-06
2.242187500000000000e+01 2.428447013190328814e-06
2.242578125000000000e+01 1.864065139094208418e-06
2.242968750000000000e+01 1.588358816608591700e-06
2.243359375000000000e+01 1.474088161411426706e-06
2.243750000000000000e+01 1.744303654114766283e-06
2.244140625000000000e+01 2.262317000662486671e-06
2.244531250000000000e+01 2.584825239384848129e-06
2.244921875000000000e+01 2.408400947347724641e-06
2.245312500000000000e+01 1.726100011168630514e-06
2.245703125000000000e+01 1.106422024095383706e-06
2.246093750000000000e+01 1.181926395825532917e-06
2.246484375000000000e+01 1.383412098156607510e-06
2.246875000000000000e+01 1.353991737531472587e-06
2.247265625000000000e+01 1.182522507306638122e-06
2.247656250000000000e+01 1.330775760750895324e-06
2.248046875000000000e+01 1.889142549224396097e-06
2.248437500000000000e+01 2.434782222814551413e-06
2.248828125000000000e+01 2.717114925966462933e-06
2.249218750000000000e+01 2.604843734240274094e-06
2.249609375000000000e+01 2.113901824252894440e-06
2.250000000000000000e+01 1.591946296802081301e-06
2.250390625000000000e+01 1.296486029277583740e-06
2.250781250000000000e+01 9.336844356292035234e-07
2.251171875000000000e+01 5.535419713214865593e-07
2.251562500000000000e+01 7.719139180926731929e-07
2.251953125000000000e+01 1.328712758741636840e-06
2.252343750000000000e+01 1.848207260427474888e-06
2.252734375000000000e+01 2.064011466419956330e-06
2.253125000000000000e+01 1.935370842532632987e-06
2.253515625000000000e+01 1.678901986122172998e-06
2.253906250000000000e+01 1.349867034044187847e-06
2.254296875000000000e+01 1.128706819819416234e-06
2.254687500000000000e+01 1.659285613566288905e-06
2.255078125000000000e+01 2.239404627537753323e-06
2.255468750000000000e+01 2.320860409655941407e-06
2.255859375000000000e+01 1.966117204908499006e-06
2.256250000000000000e+01 1.326615357368898991e-06
2.256640625000000000e+01 6.425596752980993130e-07
2.257031250000000000e+01 5.453783582625352712e-07
2.257421875000000000e+01 6.451714729086864031e-07
2.257812500000000000e+01 5.695554490934234802e-07
2.258203125000000000e+01 9.513577484268074617e-07
2.258593750000000000e+01 1.531592485603635098e-06
2.258984375000000000e+01 1.817503532006169011e-06
2.259375000000000000e+01 1.679852078486324408e-06
2.259765625000000000e+01 1.687000864557781853e-06
2.260156250000000000e+01 2.366246823713851858e-06
2.260546875000000000e+01 2.884569947727658285e-06
2.260937500000000000e+01 2.631545687729795489e-06
2.261328125000000000e+01 1.809286247917944602e-06
2.261718750000000000e+01 1.169745782065749081e-06
2.262109375000000000e+01 1.030526992624107849e-06
2.262500000000000000e+01 1.160999124596105768e-06
2.262890625000000000e+01 1.670692357621578466e-06
2.263281250000000000e+01 2.076056035946599327e-06
2.263671875000000000e+01 1.953380174775509149e-06
2.264062500000000000e+01 1.282420419330449843e-06
2.264453125000000000e+01 5.303254019423194467e-07
2.264843750000000000e+01 9.821211184071666613e-07
2.265234375000000000e+01 1.539881340371383223e-06
2.265625000000000000e+01 1.967172647474210944e-06
2.266015625000000000e+01 2.423997539223272876e-06
2.266406250000000000e+01 2.645071131588155837e-06
2.266796875000000000e+01 2.430887452776127501e-06
2.267187500000000000e+01 1.899307224957968343e-06
2.267578125000000000e+01 1.422837633015088400e-06
2.267968750000000000e+01 1.319122081236187462e-06
2.268359375000000000e+01 1.276953223054332135e-06
2.268750000000000000e+01 1.158808152960294969e-06
2.269140625000000000e+01 1.328817426846431968e-06
2.269531250000000000e+01 1.792647396089635123e-06
2.269921875000000000e+01 2.165837230739333377e-06
2.270312500000000000e+01 2.169236530588131900e-06
2.270703125000000000e+01 1.741220749325050734e-06
2.271093750000000000e+01 1.042829692497592598e-06
2.271484375000000000e+01 4.271651007997575430e-07
2.271875000000000000e+01 4.941921011444500390e-07
2.272265625000000000e+01 8.532316635935027729e-07
2.272656250000000000e+01 1.207922032390421830e-06
2.273046875000000000e+01 1.502163407070756814e-06
2.273437500000000000e+01 1.679385762212523092e-06
2.273828125000000000e+01 1.767300220971019255e-06
2.274218750000000000e+01 1.786229234494056638e-06
2.274609375000000000e+01 1.638158540840085792e-06
2.275000000000000000e+01 1.281881794890752749e-06
2.275390625000000000e+01 1.117525428961003573e-06
2.275781250000000000e+01 1.389120458282357435e-06
2.276171875000000000e+01 1.484267242359804869e-06
2.276562500000000000e+01 1.090172845161733130e-06
2.276953125000000000e+01 3.927929877616667910e-07
2.277343750000000000e+01 8.102170314626107912e-07
2.277734375000000000e+01 1.431114039000461575e-06
2.278125000000000000e+01 1.579705659289162838e-06
2.278515625000000000e+01 1.390795828320811181e-06
2.278906250000000000e+01 1.213134002310824004e-06
2.279296875000000000e+01 1.210967559482124678e-06
2.279687500000000000e+01 1.336738667696523477e-06
2.280078125000000000e+01 1.376943993839883274e-06
2.280468750000000000e+01 1.147123195487812588e-06
2.280859375000000000e+01 6.940170247683250256e-07
2.281250000000000000e+01 4.301529200111833510e-07
2.281640625000000000e+01 8.324797097731505551e-07
2.282031250000000000e+01 1.222404719506578225e-06
2.282421875000000000e+01 1.279838596382811716e-06
2.282812500000000000e+01 9.193830719215738987e-07
2.283203125000000000e+01 2.237449324942869640e-07
2.283593750000000000e+01 7.464042748588307456e-07
2.283984375000000000e+01 1.678029416160194945e-06
2.284375000000000000e+01 2.319723326367567529e-06
2.284765625000000000e+01 2.392800401810684498e-06
2.285156250000000000e+01 1.899898574351209216e-06
2.285546875000000000e+01 1.180990798068483115e-06
2.285937500000000000e+01 8.371775521574901032e-07
2.286328125000000000e+01 9.885750654297809379e-07
2.286718750000000000e+01 1.014814417168857396e-06
2.287109375000000000e+01 1.280802631346514398e-06
2.287500000000000000e+01 1.851177373925777719e-06
2.287890625000000000e+01 2.085558829469274076e-06
2.288281250000000000e+01 1.798171487909240961e-06
2.288671875000000000e+01 1.213241146518183263e-06
2.289062500000000000e+01 7.112061832800394137e-07
2.289453125000000000e+01 5.944535801860077426e-07
2.289843750000000000e+01 6.607280302566926086e-07
2.290234375000000000e+01 6.482111069530336619e-07
2.290625000000000000e+01 5.961011875548187188e-07
2.291015625000000000e+01 7.738964418594567188e-07
2.291406250000000000e+01 1.111676072120405208e-06
2.291796875000000000e+01 1.427622002472510002e-06
2.292187500000000000e+01 1.692918947918116945e-06
2.292578125000000000e+01 1.837702840133215125e-06
2.292968750000000000e+01 1.695125512215998998e-06
2.293359375000000000e+01 1.397141137909021119e-06
2.293750000000000000e+01 1.356061355874845618e-06
2.294140625000000000e+01 1.450821311536772040e-06
2.294531250000000000e+01 1.416776834194500749e-06
2.294921875000000000e+01 1.247874470430318233e-06
2.295312500000000000e+01 1.013576135102800851e-06
2.295703125000000000e+01 9.615745921758800206e-07
2.296093750000000000e+01 1.101833415576690696e-06
2.296484375000000000e+01 1.548476270297685046e-06
2.296875000000000000e+01 2.507373583434046694e-06
2.297265625000000000e+01 3.322564082316869631e-06
2.297656250000000000e+01 3.375599716124670704e-06
2.298046875000000000e+01 2.640985159769242555e-06
2.298437500000000000e+01 1.573561655272135789e-06
2.298828125000000000e+01 1.005156894533192885e-06
2.299218750000000000e+01 1.778999184383548205e-06
2.299609375000000000e+01 2.868497438438541952e-06
2.300000000000000000e+01 3.535134773852751770e-06
2.300390625000000000e+01 3.540331115149694134e-06
2.300781250000000000e+01 3.120570948406131435e-06
2.301171875000000000e+01 2.773264767405747814e-06
2.301562500000000000e+01 2.826720899425838272e-06
2.301953125000000000e+01 3.079955997457190788e-06
2.302343750000000000e+01 3.176700108063255129e-06
2.302734375000000000e+01 3.028250155014873906e-06
2.303125000000000000e+01 2.771566435953894379e-06
2.303515625000000000e+01 2.541706696400757432e-06
2.303906250000000000e+01 2.316771070066374643e-06
2.304296875000000000e+01 1.928197681807955479e-06
2.304687500000000000e+01 1.217490417153388411e-06
2.305078125000000000e+01 6.922397051064779165e-07
2.305468750000000000e+01 1.587612311689610953e-06
2.305859375000000000e+01 2.248713090218552297e-06
2.306250000000000000e+01 1.993665505917420734e-06
2.306640625000000000e+01 1.060307988140351881e-06
2.307031250000000000e+01 1.035798714615945304e-06
2.307421875000000000e+01 1.932733087528945815e-06
2.307812500000000000e+01 2.363973232601412063e-06
2.308203125000000000e+01 2.203937547586580185e-06
2.308593750000000000e+01 1.726188559080813496e-06
2.308984375000000000e+01 1.292430046057125855e-06
2.309375000000000000e+01 1.322957729536927359e-06
2.309765625000000000e+01 1.639906413161849821e-06
2.310156250000000000e+01 1.676651983226590593e-06
2.310546875000000000e+01 1.483517410830922077e-06
2.310937500000000000e+01 1.595988129236210465e-06
2.311328125000000000e+01 2.028961933969875438e-06
2.311718750000000000e+01 2.128972683592720175e-06
2.312109375000000000e+01 1.565185943996913100e-06
2.312500000000000000e+01 1.008656458815988974e-06
2.312890625000000000e+01 1.738386171584458105e-06
2.313281250000000000e+01 2.379838020941046323e-06
2.313671875000000000e+01 2.220425060369957533e-06
2.314062500000000000e+01 1.399435527056805540e-06
2.314453125000000000e+01 4.943195961206796549e-07
2.314843750000000000e+01 3.386182403287588106e-07
2.315234375000000000e+01 7.179053070372689440e-07
2.315625000000000000e+01 1.116990420171612091e-06
2.316015625000000000e+01 1.207914489050317833e-06
2.316406250000000000e+01 8.029004084392067737e-07
2.316796875000000000e+01 4.387436747024733908e-07
2.317187500000000000e+01 1.238214270621351764e-06
2.317578125000000000e+01 1.977470254326524008e-06
2.317968750000000000e+01 2.228662619226898922e-06
2.318359375000000000e+01 1.924284395011917096e-06
2.318750000000000000e+01 1.228238491914808207e-06
2.319140625000000000e+01 4.509482991876031023e-07
2.319531250000000000e+01 7.419125984516130910e-07
2.319921875000000000e+01 1.475950468334183967e-06
2.320312500000000000e+01 1.784187072908156231e-06
2.320703125000000000e+01 1.418103330287450407e-06
2.321093750000000000e+01 5.075148724468169348e-07
2.321484375000000000e+01 4.852006410039750458e-07
2.321875000000000000e+01 9.947485009716119545e-07
2.322265625000000000e+01 9.841869017272017753e-07
2.322656250000000000e+01 1.146430562762789012e-06
2.323046875000000000e+01 1.504677235306357073e-06
2.323437500000000000e+01 1.610698360750566559e-06
2.323828125000000000e+01 1.654820937758733205e-06
2.324218750000000000e+01 1.753111744043877398e-06
2.324609375000000000e+01 1.595195181147767207e-06
2.325000000000000000e+01 9.402143895362763707e-07
2.325390625000000000e+01 4.880151612102271928e-07
2.325781250000000000e+01 1.566267896121320476e-06
2.326171875000000000e+01 2.322244233005210335e-06
2.326562500000000000e+01 2.424575434764310522e-06
2.326953125000000000e+01 2.004194688182040100e-06
2.327343750000000000e+01 1.288382116221716750e-06
2.327734375000000000e+01 5.623844056072835292e-07
2.328125000000000000e+01 8.196152762709762088e-07
2.328515625000000000e+01 1.415320954933883064e-06
2.328906250000000000e+01 1.765151366957124393e-06
2.329296875000000000e+01 1.959210431418426713e-06
2.329687500000000000e+01 2.254347409770811508e-06
2.330078125000000000e+01 2.687259598374221552e-06
2.330468750000000000e+01 3.139752028610000133e-06
2.330859375000000000e+01 3.434739223715984666e-06
2.331250000000000000e+01 3.417038534219319151e-06
2.331640625000000000e+01 3.121770208592630249e-06
2.332031250000000000e+01 2.600798427378817758e-06
2.332421875000000000e+01 1.775732280553397745e-06
2.332812500000000000e+01 8.232062413904002320e-07
2.333203125000000000e+01 1.098789190225017407e-06
2.333593750000000000e+01 1.879874077693155096e-06
2.333984375000000000e+01 2.191375951581141684e-06
2.334375000000000000e+01 2.127045217466524723e-06
2.334765625000000000e+01 2.005082585990745545e-06
2.335156250000000000e+01 1.862769014420486869e-06
2.335546875000000000e+01 1.678839308451637750e-06
2.335937500000000000e+01 1.647624429922798885e-06
2.336328125000000000e+01 2.002499576625818053e-06
2.336718750000000000e+01 2.581123514227678336e-06
2.337109375000000000e+01 2.921700496600295230e-06
2.337500000000000000e+01 2.762261469933380434e-06
2.337890625000000000e+01 2.195278637185745729e-06
2.338281250000000000e+01 1.499090620276333737e-06
2.338671875000000000e+01 9.867369987516654773e-07
2.339062500000000000e+01 9.703879406779807760e-07
2.339453125000000000e+01 1.198207983739700396e-06
2.339843750000000000e+01 1.413449462307695254e-06
2.340234375000000000e+01 1.571885335549598592e-06
2.340625000000000000e+01 1.499044711450026962e-06
2.341015625000000000e+01 1.104613923173863868e-06
2.341406250000000000e+01 7.720649296295685993e-07
2.341796875000000000e+01 1.013379267271993900e-06
2.342187500000000000e+01 1.285358642090224375e-06
2.342578125000000000e+01 1.321340408220845838e-06
2.342968750000000000e+01 1.172742213946189733e-06
2.343359375000000000e+01 8.994285216918609942e-07
2.343750000000000000e+01 4.702926173257315772e-07
2.344140625000000000e+01 6.611623802302055854e-07
2.344531250000000000e+01 1.440174197556941198e-06
2.344921875000000000e+01 1.861707480016924701e-06
2.345312500000000000e+01 1.669395087590945160e-06
2.345703125000000000e+01 9.847977119539326731e-07
2.346093750000000000e+01 2.251686306982419525e-07
2.346484375000000000e+01 8.429228313417642740e-07
2.346875000000000000e+01 1.401608415225928022e-06
2.347265625000000000e+01 1.494767477985694084e-06
2.347656250000000000e+01 1.139919423146159060e-06
2.348046875000000000e+01 5.431222301155852673e-07
2.348437500000000000e+01 5.018943560554147766e-07
2.348828125000000000e+01 1.080497000887684378e-06
2.349218750000000000e+01 1.364328670255259554e-06
2.349609375000000000e+01 1.288081730729597976e-06
2.350000000000000000e+01 1.293248557631295373e-06
2.350390625000000000e+01 1.620300009467682363e-06
2.350781250000000000e+01 2.052092520414162460e-06
2.351171875000000000e+01 2.583276394478156058e-06
2.351562500000000000e+01 2.936184913477348547e-06
2.351953125000000000e+01 2.679496438802416679e-06
2.352343750000000000e+01 1.856606074414179787e-06
2.352734375000000000e+01 1.114775764020299218e-06
2.353125000000000000e+01 1.059464086756483998e-06
2.353515625000000000e+01 1.129141012266002680e-06
2.353906250000000000e+01 1.059851153587776443e-06
2.354296875000000000e+01 1.142420567745450219e-06
2.354687500000000000e+01 1.481579196205283998e-06
2.355078125000000000e+01 1.643442095516835503e-06
2.355468750000000000e+01 1.412352387716305688e-06
2.355859375000000000e+01 1.026448741905606039e-06
2.356250000000000000e+01 8.604851828872458271e-07
2.356640625000000000e+01 1.135286990824957558e-06
2.357031250000000000e+01 1.539390898157827276e-06
2.357421875000000000e+01 1.625957312122746217e-06
2.357812500000000000e+01 1.277986417525725660e-06
2.358203125000000000e+01 8.120609543417656711e-07
2.358593750000000000e+01 6.550491304803482550e-07
2.358984375000000000e+01 6.052547189929732418e-07
2.359375000000000000e+01 6.656921968284111388e-07
2.359765625000000000e+01 1.177747459621737074e-06
2.360156250000000000e+01 1.729162204240065451e-06
2.360546875000000000e+01 1.826201967400877211e-06
2.360937500000000000e+01 1.373779489793296869e-06
2.361328125000000000e+01 7.907283712802821508e-07
2.361718750000000000e+01 8.200903998377394059e-07
2.362109375000000000e+01 1.507584607420834701e-06
2.362500000000000000e+01 2.470537615140514371e-06
2.362890625000000000e+01 3.424991398703148051e-06
2.363281250000000000e+01 3.957817265013338107e-06
2.363671875000000000e+01 3.795683321535548322e-06
2.364062500000000000e+01 3.092800201759767849e-06
2.364453125000000000e+01 2.343134789314589677e-06
2.364843750000000000e+01 1.890439894789874547e-06
2.365234375000000000e+01 1.517863048714673997e-06
2.365625000000000000e+01 9.250464154687213055e-07
2.366015625000000000e+01 1.055701770970115065e-06
2.366406250000000000e+01 2.219487496337665502e-06
2.366796875000000000e+01 3.095280799246501570e-06
2.367187500000000000e+01 3.299336883071655994e-06
2.367578125000000000e+01 2.875820526775777764e-06
2.367968750000000000e+01 1.989872437064736256e-06
2.368359375000000000e+01 8.773302497935590013e-07
2.368750000000000000e+01 1.924128391032865247e-07
2.369140625000000000e+01 7.223330977969416900e-07
2.369531250000000000e+01 1.143709289137722135e-06
2.369921875000000000e+01 1.708743233120939855e-06
2.370312500000000000e+01 2.250807135319867017e-06
2.370703125000000000e+01 2.647246618090827083e-06
2.371093750000000000e+01 2.951218122381357205e-06
2.371484375000000000e+01 3.099257093920833462e-06
2.371875000000000000e+01 2.806120822986039578e-06
2.372265625000000000e+01 1.957495052904686400e-06
2.372656250000000000e+01 9.846870363305040568e-07
2.373046875000000000e+01 7.265952134029301393e-07
2.373437500000000000e+01 1.269252595991853085e-06
2.373828125000000000e+01 2.058771677089933459e-06
2.374218750000000000e+01 2.730334496929043228e-06
2.374609375000000000e+01 3.175505688779380227e-06
2.375000000000000000e+01 3.467439110012661269e-06
2.375390625000000000e+01 3.535691693057023659e-06
2.375781250000000000e+01 3.319154321666353749e-06
2.376171875000000000e+01 2.933715038770417640e-06
2.376562500000000000e+01 2.526136907515015928e-06
2.376953125000000000e+01 2.101839904153657973e-06
2.377343750000000000e+01 1.550579673724310880e-06
2.377734375000000000e+01 8.711253637366873249e-07
2.378125000000000000e+01 6.278679476954595123e-07
2.378515625000000000e+01 1.029545454299891358e-06
2.378906250000000000e+01 1.213394276259741265e-06
2.379296875000000000e+01 1.308704624939941984e-06
2.379687500000000000e+01 1.805717886829135995e-06
2.380078125000000000e+01 2.422932897327256611e-06
2.380468750000000000e+01 2.646883437545523492e-06
2.380859375000000000e+01 2.302589520642650971e-06
2.381250000000000000e+01 1.563954109076000086e-06
2.381640625000000000e+01 7.596919176873850385e-07
2.382031250000000000e+01 1.816984998655322531e-07
2.382421875000000000e+01 7.346882207639555303e-08
2.382812500000000000e+01 3.634953223954698001e-07
2.383203125000000000e+01 1.142795845599507214e-06
2.383593750000000000e+01 1.709671371943369531e-06
2.383984375000000000e+01 1.565206778964225974e-06
2.384375000000000000e+01 7.294237270430623574e-07
2.384765625000000000e+01 8.643603359804863131e-07
2.385156250000000000e+01 1.837707533046977196e-06
2.385546875000000000e+01 2.248843603011260303e-06
2.385937500000000000e+01 2.038411700633622916e-06
2.386328125000000000e+01 1.467267290522649450e-06
2.386718750000000000e+01 7.561590771680469457e-07
2.387109375000000000e+01 1.934051409469759615e-07
2.387500000000000000e+01 8.919093100095093038e-07
2.387890625000000000e+01 1.492285882716665387e-06
2.388281250000000000e+01 1.782971131428941200e-06
2.388671875000000000e+01 1.785397192346730255e-06
2.389062500000000000e+01 1.681248824848124739e-06
2.389453125000000000e+01 1.544417461176792832e-06
2.389843750000000000e+01 1.127408364171029772e-06
2.390234375000000000e+01 3.192049621709372836e-07
2.390625000000000000e+01 5.400734598185479626e-07
2.391015625000000000e+01 9.415702242930077533e-07
2.391406250000000000e+01 7.134326226740767457e-07
2.391796875000000000e+01 1.355562584229203304e-07
2.392187500000000000e+01 4.587390237838965340e-07
2.392578125000000000e+01 8.012908113359890396e-07
2.392968750000000000e+01 8.899671496256907466e-07
2.393359375000000000e+01 7.451528123681107864e-07
2.393750000000000000e+01 5.124308760587882602e-07
2.394140625000000000e+01 7.753355816257644534e-07
2.394531250000000000e+01 1.514324502090292861e-06
2.394921875000000000e+01 2.390137454839573038e-06
2.395312500000000000e+01 3.271161904938877149e-06
2.395703125000000000e+01 4.104734910539372436e-06
2.396093750000000000e+01 4.738935813748882853e-06
2.396484375000000000e+01 4.838954107022105262e-06
2.396875000000000000e+01 4.215193398846468696e-06
2.397265625000000000e+01 3.115861905140164767e-06
2.397656250000000000e+01 2.075210217803182215e-06
2.398046875000000000e+01 1.536704488978420057e-06
2.398437500000000000e+01 1.648148599605904635e-06
2.398828125000000000e+01 2.183384489763408017e-06
2.399218750000000000e+01 2.791000037964272544e-06
2.399609375000000000e+01 3.232877700826292918e-06


==> mozart-nomask-measures.dat <==
1.282685779676082660e+01 7.065518260647584370e+00 3.212798653120622561e+01 2.465425233679866324e+01 1.288083146974095783e+01 7.156699211279494932e+00
1.256862295917793126e+01 7.139863366977857950e+00 3.266152376296363968e+01 2.427172962299213665e+01 1.261369510294835550e+01 7.240959825294471131e+00
1.237174906020839238e+01 6.810734697673019866e+00 3.312000883485749370e+01 2.343401657562333895e+01 1.241057654164941226e+01 6.925935082151139177e+00
1.219066206970824418e+01 4.027143431798131168e+00 2.824656296107698950e+01 2.521924942748807297e+01 1.230621287112256468e+01 4.073311913138583762e+00
1.260239098358277410e+01 7.133243128451130843e+00 3.276271318718045933e+01 2.415104165750977927e+01 1.264674769300022028e+01 7.237077403959442989e+00
1.230450839555598819e+01 6.731111533333690389e+00 3.153074616258324880e+01 2.424687190016287630e+01 1.235977198383542586e+01 6.825054878176168849e+00
1.273642720621777258e+01 7.145966141480675660e+00 3.248792400317393003e+01 2.432987765265578162e+01 1.278510769407488112e+01 7.245826381557645135e+00
1.289478119614308227e+01 7.096217748188038854e+00 3.248386129189708527e+01 2.410629685215581830e+01 1.294523546571574002e+01 7.200380935508489344e+00
1.269740884019934235e+01 7.118849791652110959e+00 3.284600247452865318e+01 2.415865350154412994e+01 1.274183619554182201e+01 7.222209957888221510e+00
1.276599968780973882e+01 7.142113897294457558e+00 3.242835616070911442e+01 2.448816751936355018e+01 1.281567794211014544e+01 7.238300565287302035e+00


==> test_pursuit_patterns.dat <==
0.000000000000000000e+00 1.586338307666270657e-18 1.464265050405858871e-04
2.002002002002001985e-02 2.752082977603716584e-18 2.671491937813687181e-04
4.004004004004003969e-02 4.756362295304837140e-18 4.759143570189747381e-04
6.006006006006005954e-02 8.189097138776457183e-18 8.278363883842362100e-04
8.008008008008007939e-02 1.404574595780921488e-17 1.406050714776819598e-03
1.001001001001000923e-01 2.399944988964999103e-17 2.331837198020338640e-03
1.201201201201201191e-01 4.085126000052325696e-17 3.776036935859837951e-03
1.401401401401401459e-01 6.927193465651624179e-17 5.970559199540044493e-03
1.601601601601601588e-01 1.170191311111187055e-16 9.217954311102167023e-03
1.801801801801801717e-01 1.969264775024450698e-16 1.389616175863404683e-02
2.002002002002001846e-01 3.301406845869769845e-16 2.045483298786910167e-02
2.202202202202202252e-01 5.513681481695496989e-16 2.939935362881529457e-02
2.402402402402402382e-01 9.173435075690850778e-16 4.125916113066129681e-02
2.602602602602602788e-01 1.520442500449604424e-15 5.653843367149979232e-02
2.802802802802802917e-01 2.510473846667842903e-15 7.564982348370415111e-02
3.003003003003003046e-01 4.129420347364058255e-15 9.883547018518165639e-02
3.203203203203203175e-01 6.766594895959116887e-15 1.260835747973875764e-01
3.403403403403403304e-01 1.104584517637571533e-14 1.570525391209899035e-01
3.603603603603603434e-01 1.796285722204684780e-14 1.910170695546987707e-01
3.803803803803803563e-01 2.910044133988147183e-14 2.268507198446272355e-01
4.004004004004003692e-01 4.696468617587501618e-14 2.630564246046134813e-01
4.204204204204204376e-01 7.550765192966597404e-14 2.978505677202739621e-01
4.404404404404404505e-01 1.209367231826746676e-13 3.292977169459236353e-01
4.604604604604604634e-01 1.929625903085498981e-13 3.554837688941788754e-01
4.804804804804804763e-01 3.067155080316296676e-13 3.747068235476636588e-01
5.005005005005005447e-01 4.856753270872278424e-13 3.856596462609366838e-01
5.205205205205205576e-01 7.661327699660174692e-13 3.875766176445741840e-01
5.405405405405405705e-01 1.203953539665959062e-12 3.803222333685932766e-01
5.605605605605605835e-01 1.884790605016819752e-12 3.644069435841507665e-01
5.805805805805805964e-01 2.939437159791585120e-12 3.409277602696850207e-01
6.006006006006006093e-01 4.566810000194841026e-12 3.114432320986392222e-01
6.206206206206206222e-01 7.068209249868527357e-12 2.778025783296310669e-01
6.406406406406406351e-01 1.089816914561452640e-11 2.419549686558790103e-01
6.606606606606606480e-01 1.673961177424729938e-11 2.057660964625537270e-01
6.806806806806806609e-01 2.561444265538417997e-11 1.708654613276386625e-01
7.007007007007006738e-01 3.904560269308027379e-11 1.385403550886041280e-01
7.207207207207206867e-01 5.929349395846575926e-11 1.096833081428214146e-01
7.407407407407406996e-01 8.969942223432649004e-11 8.479072404047255374e-02
7.607607607607607125e-01 1.351823339245156674e-10 6.400329440090578303e-02
7.807807807807807254e-01 2.029541453588774684e-10 4.717454981771692507e-02
8.008008008008007383e-01 3.035453635107473155e-10 3.395278571063060219e-02
8.208208208208208623e-01 4.522691579399999093e-10 2.386314178662493971e-02
8.408408408408408752e-01 6.713021416126050111e-10 1.637991257623973990e-02
8.608608608608608881e-01 9.926286005258679585e-10 1.098319144105142607e-02
8.808808808808809010e-01 1.462188040438118744e-09 7.197791942109103662e-03
9.009009009009009139e-01 2.145691900613852435e-09 4.615425591515109720e-03
9.209209209209209268e-01 3.136744807588770778e-09 2.903059050589164736e-03
9.409409409409409397e-01 4.568132634684102490e-09 1.801238805344406758e-03
9.609609609609609526e-01 6.627441665576050534e-09 1.116169637398557084e-03
9.809809809809809655e-01 9.578573010965053742e-09 7.087672087692187218e-04
1.001001001001001089e+00 1.379124283230186996e-08 4.830741706728942236e-04
1.021021021021021102e+00 1.978124802968431254e-08 3.755703783118016824e-04
1.041041041041041115e+00 2.826517396797383103e-08 3.461718261567343219e-04
1.061061061061061128e+00 4.023438141352967113e-08 3.711683352599749546e-04
1.081081081081081141e+00 5.705460274361935900e-08 4.380030561978869074e-04
1.101101101101101154e+00 8.059938619873283208e-08 5.416163518462192329e-04
1.121121121121121167e+00 1.134280522318554881e-07 6.820162081739932587e-04
1.141141141141141180e+00 1.590218882287614407e-07 8.627509478661083211e-04
1.161161161161161193e+00 2.220961493140795689e-07 1.090010470614253711e-03
1.181181181181181206e+00 3.090102199362351376e-07 1.372145031514256227e-03
1.201201201201201219e+00 4.283042154742215407e-07 1.728888156517279862e-03
1.221221221221221231e+00 5.913975839666288995e-07 6.874448504070789466e-03
1.241241241241241244e+00 8.134941506116261659e-07 1.484708204196860670e-01
1.261261261261261257e+00 1.114748802442785727e-06 2.800190949889180270e-01
1.281281281281281270e+00 1.521763929740595106e-06 3.637094309834718042e-02
1.301301301301301283e+00 2.069499132185195360e-06 5.158986347716133618e-03
1.321321321321321296e+00 2.803695875979506264e-06 5.988017198577538953e-03
1.341341341341341309e+00 3.783940061341634060e-06 7.241037829712818064e-03
1.361361361361361322e+00 5.087510112330383761e-06 8.711577023091585797e-03
1.381381381381381335e+00 6.814186471097287309e-06 1.042709717632136698e-02
1.401401401401401348e+00 9.092230429947602979e-06 1.241654382152751306e-02
1.421421421421421361e+00 1.208577612156764555e-05 1.470986513738216199e-02
1.441441441441441373e+00 1.600391911500354333e-05 1.733753361917181671e-02
1.461461461461461386e+00 2.111182813983086197e-05 2.032996358730248046e-02
1.481481481481481399e+00 2.774425244059780442e-05 2.371682475855881392e-02
1.501501501501501412e+00 3.632184529721055078e-05 2.752625620089175010e-02
1.521521521521521425e+00 4.737077311472697724e-05 3.178398961459524830e-02
1.541541541541541438e+00 6.154612753793969198e-05 3.651239590083937142e-02
1.561561561561561451e+00 7.965970314281337397e-05 4.172947421282655750e-02
1.581581581581581464e+00 1.027127427176753003e-04 4.744780791254114144e-02
1.601601601601601477e+00 1.319342827099828392e-04 5.367351681859029028e-02
1.621621621621621712e+00 1.688257492137447793e-04 6.040523954387162775e-02
1.641641641641641725e+00 2.152124554409967909e-04 6.763318328943943025e-02
1.661661661661661737e+00 2.733026299235155371e-04 7.533828089050340071e-02
1.681681681681681750e+00 3.457545551994061265e-04 8.349149593134841396e-02
1.701701701701701763e+00 4.357523135506130704e-04 9.205331612839666444e-02
1.721721721721721776e+00 5.470905133678347554e-04 1.009734727546837268e-01
1.741741741741741789e+00 6.842682008558900004e-04 1.101909195518694234e-01
1.761761761761761802e+00 8.525919413063443768e-04 1.196340983463187319e-01
1.781781781781781815e+00 1.058287776986643631e-03 1.292215105543002562e-01
1.801801801801801828e+00 1.308621430852314593e-03 1.388626041350434215e-01
1.821821821821821841e+00 1.612025724369554793e-03 1.484589746413083333e-01
1.841841841841841854e+00 1.978233713395967982e-03 1.579058672338443936e-01
1.861861861861861867e+00 2.418415520559755606e-03 1.670939543584295250e-01
1.881881881881881879e+00 2.945316261275385782e-03 1.759113517812903316e-01
1.901901901901901892e+00 3.573391832425379042e-03 1.842458244218954100e-01
1.921921921921921905e+00 4.318938670854431498e-03 1.919871234934364401e-01
1.941941941941941918e+00 5.200212910561091001e-03 1.990293884099908761e-01
1.961961961961961931e+00 6.237533694774309231e-03 2.052735412281964378e-01
1.981981981981981944e+00 7.453364758438173893e-03 2.106295984452224435e-01
2.002002002002002179e+00 8.872367818760615657e-03 2.150188250340958063e-01
2.022022022022022192e+00 1.052142083095483974e-02 2.183756587770419033e-01
2.042042042042042205e+00 1.242959382064517254e-02 2.206493392150183364e-01
2.062062062062062218e+00 1.462807483301995989e-02 2.218051846642917768e-01
2.082082082082082231e+00 1.715003858154064836e-02 2.218254724025475744e-01
2.102102102102102243e+00 2.003045067442581900e-02 2.207098908045636576e-01
2.122122122122122256e+00 2.330580088052310733e-02 2.184755473063431097e-01
2.142142142142142269e+00 2.701375979740624350e-02 2.151565319132384690e-01
2.162162162162162282e+00 3.119275452564609225e-02 2.108030518172822609e-01
2.182182182182182295e+00 3.588146054613868680e-02 2.054801678261951037e-01
2.202202202202202308e+00 4.111820894167389495e-02 1.992661770456936321e-01
2.222222222222222321e+00 4.694031038473828188e-02 1.922506979897698753e-01
2.242242242242242334e+00 5.338329989994301111e-02 1.845325235230422800e-01
2.262262262262262347e+00 6.048010925335303711e-02 1.762173134036782718e-01
2.282282282282282360e+00 6.826017685660924761e-02 1.674152014863569682e-01
2.302302302302302373e+00 7.674850821800799361e-02 1.582383928141383456e-01
2.322322322322322385e+00 8.596470312643558764e-02 1.487988229854964040e-01
2.342342342342342398e+00 9.592196880410978899e-02 1.392059465834853960e-01
2.362362362362362411e+00 1.066261410864947773e-01 1.295647134789904009e-01
2.382382382382382424e+00 1.180747381518202493e-01 1.199737819490951651e-01
2.402402402402402437e+00 1.302560732958092382e-01 1.105240063322160682e-01
2.422422422422422450e+00 1.431484546007374958e-01 1.012972249552566428e-01
2.442442442442442463e+00 1.567194999629298868e-01 9.236536189651560480e-02
2.462462462462462476e+00 1.709255957165787265e-01 8.378984434226333100e-02
2.482482482482482489e+00 1.857115259441572686e-01 7.562132634710919121e-02
2.502502502502502502e+00 2.010102974428483735e-01 6.789970013029607288e-02
2.522522522522522515e+00 2.167431822039167510e-01 6.065436794754548028e-02
2.542542542542542527e+00 2.328199951769107101e-01 5.390474128192660613e-02
2.562562562562562540e+00 2.491396200921899562e-01 4.766092970172000620e-02
2.582582582582582553e+00 2.655907903038356999e-01 4.192457924063764524e-02
2.602602602602602566e+00 2.820531251310101628e-01 3.668981947625877399e-02
2.622622622622622579e+00 2.983984151971585397e-01 3.194427944865831787e-02
2.642642642642642592e+00 3.144921430034779419e-01 2.767013494502440149e-02
2.662662662662662605e+00 3.301952176620153723e-01 2.384515320807913813e-02
2.682682682682682618e+00 3.453658956082367726e-01 2.044370551430236063e-02
2.702702702702702631e+00 3.598618524742167035e-01 1.743772301580264958e-02
2.722722722722722644e+00 3.735423653899712648e-01 1.479757646228337109e-02
2.742742742742742657e+00 3.862705600358860569e-01 1.249286565695417912e-02
2.762762762762762669e+00 3.979156730122688779e-01 1.049310952757366924e-02
2.782782782782782682e+00 4.083552777055015071e-01 8.768332328071283890e-03
2.802802802802802695e+00 4.174774209515419443e-01 7.289545589674991700e-03
2.822822822822822708e+00 4.251826185112900780e-01 6.029128921136576655e-03
2.842842842842842721e+00 4.313856597048628672e-01 4.961115566904706654e-03
2.862862862862862734e+00 4.360171754681406164e-01 4.061390760457884823e-03
2.882882882882882747e+00 4.390249294984907014e-01 3.307812381260800527e-03
2.902902902902902760e+00 4.403747988918141898e-01 2.680264288274625435e-03
2.922922922922922773e+00 4.400514185308103676e-01 2.160653030424930163e-03
2.942942942942942786e+00 4.380584722096564909e-01 1.732858507219353422e-03
2.962962962962962798e+00 4.344186227825016511e-01 1.382648659233033390e-03
2.982982982982982811e+00 4.291730831877466068e-01 1.097567497387206105e-03
3.003003003003002824e+00 4.223808397016070582e-01 8.668048167223178042e-04
3.023023023023022837e+00 4.141175478901268914e-01 6.810548620537189377e-04
3.043043043043042850e+00 4.044741301518292587e-01 5.323700869029915307e-04
3.063063063063062863e+00 3.935551111953824455e-01 4.140150295336325376e-04
3.083083083083082876e+00 3.814767340396428841e-01 3.203242651561579129e-04
3.103103103103102889e+00 3.683649039679595671e-01 2.465674143512273735e-04
3.123123123123122902e+00 3.543530111814362504e-01 1.888233169375360754e-04
3.143143143143142915e+00 3.395796846040226025e-01 1.438647312025963048e-04
3.163163163163162928e+00 3.241865293846987184e-01 1.090542964816247629e-04
3.183183183183182940e+00 3.083158991679506578e-01 8.225200277060119695e-05
3.203203203203202953e+00 2.921087512690302979e-01 6.173404098380923049e-05
3.223223223223223410e+00 2.757026286511007895e-01 4.612265648796557517e-05
3.243243243243243423e+00 2.592298072550418553e-01 3.432649174936541292e-05
3.263263263263263436e+00 2.428156410091148465e-01 2.549087848650577042e-05
3.283283283283283449e+00 2.265771299957136664e-01 1.895762668024566559e-05
3.303303303303303462e+00 2.106217300367454748e-01 1.423406378170766090e-05
3.323323323323323475e+00 1.950464146373928342e-01 1.097141619059334845e-05
3.343343343343343488e+00 1.799369930480727575e-01 8.953118584989279804e-06
3.363363363363363501e+00 1.653676813934803758e-01 8.094316047961660251e-06
3.383383383383383514e+00 1.514009175742123681e-01 8.454729220712911455e-06
3.403403403403403527e+00 1.380874051345023779e-01 1.026823168127941186e-05
3.423423423423423539e+00 1.254663666342812900e-01 1.399399381223364999e-05
3.443443443443443552e+00 1.135659833495167997e-01 2.039593015939817459e-05
3.463463463463463565e+00 1.024039953950973969e-01 3.065948983444387945e-05
3.483483483483483578e+00 9.198843462361999679e-02 4.655757217214594786e-05
3.503503503503503591e+00 8.231846186945780686e-02 7.068051440221881300e-05
3.523523523523523604e+00 7.338528021697862669e-02 1.067486068094016243e-04
3.543543543543543617e+00 6.517309688516047250e-02 1.600292817498075756e-04
3.563563563563563630e+00 5.766010792843002941e-02 2.378847227635069229e-04
3.583583583583583643e+00 5.081948213188585556e-02 3.504787380272001590e-04
3.603603603603603656e+00 4.462032309724225931e-02 5.116737683383757026e-04
3.623623623623623669e+00 3.902859144137355019e-02 7.401491128909903428e-04
3.643643643643643681e+00 3.400797213360843424e-02 1.060768950963256185e-03
3.663663663663663694e+00 2.952067516071111078e-02 1.506222475838062732e-03
3.683683683683683707e+00 2.552816082170754342e-02 2.118947331637977861e-03
3.703703703703703720e+00 2.199178392520853217e-02 2.953330482132360182e-03
3.723723723723723733e+00 1.887335391315612607e-02 4.078156752163462039e-03
3.743743743743743746e+00 1.613561040805400540e-02 5.579244044646845813e-03
3.763763763763763759e+00 1.374261583435632851e-02 7.562165713530591415e-03
3.783783783783783772e+00 1.166006857423704766e-02 1.015491564946633882e-02
3.803803803803803785e+00 9.855541574360632620e-03 1.351032223277207935e-02
3.823823823823823798e+00 8.298652428114136267e-03 1.780796655876049420e-02
3.843843843843843811e+00 6.961171733156724072e-03 2.325531266159199320e-02
3.863863863863863823e+00 5.817076992440666124e-03 3.008771850031214182e-02
3.883883883883883836e+00 4.842559520280479909e-03 3.856697286192489055e-02
3.903903903903903849e+00 4.015991770406527640e-03 4.897800226719720151e-02
3.923923923923923862e+00 3.317862259521241718e-03 6.162342051307379692e-02
3.943943943943943875e+00 2.730684857540977614e-03 7.681565777040437470e-02
3.963963963963963888e+00 2.238888693284707496e-03 9.486651035080864713e-02
3.983983983983983901e+00 1.828694318351295478e-03 1.160740975584075435e-01
4.004004004004004358e+00 1.487981115474144769e-03 1.407073957205958736e-01
4.024024024024024371e+00 1.206150259903862555e-03 1.689887341720946456e-01
4.044044044044044384e+00 9.739868680846188722e-04 2.010748712984141984e-01
4.064064064064064397e+00 7.835243172351559655e-04 2.370375036019690407e-01
4.084084084084084409e+00 6.279131081052455841e-04 2.768442760592639829e-01
4.104104104104104422e+00 5.012960825860462164e-04 3.203415342506790719e-01
4.124124124124124435e+00 3.986913055642182509e-04 3.672401639601138856e-01
4.144144144144144448e+00 3.158834805763773425e-04 4.171058804481261317e-01
4.164164164164164461e+00 2.493243927323319392e-04 4.693552406582068848e-01
4.184184184184184474e+00 1.960425590589524294e-04 5.232584481293397483e-01
4.204204204204204487e+00 1.535620133014044568e-04 5.779497031334274171e-01
4.224224224224224500e+00 1.198299559203376991e-04 6.324454315745422495e-01
4.244244244244244513e+00 9.315285735435727317e-05 6.856702290674883127e-01
4.264264264264264526e+00 7.214051202790971974e-05 7.364898154647836481e-01
4.284284284284284539e+00 5.565750438576253932e-05 7.837497521743185258e-01
4.304304304304304551e+00 4.278157611276106950e-05 8.263181767063616512e-01
4.324324324324324564e+00 3.276849825089189517e-05 8.631304028758294278e-01
4.344344344344344577e+00 2.502329709699241793e-05 8.932329629851222252e-01
4.364364364364364590e+00 1.907813598525489245e-05 9.158245625307610549e-01
4.384384384384384603e+00 1.457794343233032486e-05 9.302914972772752256e-01
4.404404404404404616e+00 1.127619760183500742e-05 9.362353493030135532e-01
4.424424424424424629e+00 9.045410871596898169e-06 9.334912177906695696e-01
4.444444444444444642e+00 7.910186510295145738e-06 9.221353202805986360e-01
4.464464464464464655e+00 8.115705062450973058e-06 9.024814753552833357e-01
4.484484484484484668e+00 1.025162777567260248e-05 8.750666933006895354e-01
4.504504504504504681e+00 1.546105646508584512e-05 8.406267981647994603e-01
4.524524524524524693e+00 2.577639867736607535e-05 8.000636256567379423e-01
4.544544544544544706e+00 4.463809118465622246e-05 7.544058369448700674e-01
4.564564564564564719e+00 7.766630997962601778e-05 7.047657214692445438e-01
4.584584584584584732e+00 1.337665502702639587e-04 6.522945110090860865e-01
4.604604604604604745e+00 2.266517325995026503e-04 5.981386884080865940e-01
4.624624624624624758e+00 3.768485755763715519e-04 5.433995605124529726e-01
4.644644644644644771e+00 6.142150933115772017e-04 4.890980038022142429e-01
4.664664664664664784e+00 9.809199000973603793e-04 4.361458218968568556e-01
4.684684684684684797e+00 1.534715847263120637e-03 3.853246222483362460e-01
4.704704704704704810e+00 2.352180102192900565e-03 3.372725722802863979e-01
4.724724724724724823e+00 3.531400594847038023e-03 2.924788773959992039e-01
4.744744744744744835e+00 5.193389900393240513e-03 2.512853721190252410e-01
4.764764764764764848e+00 7.481343560449972563e-03 2.138942588127739075e-01
4.784784784784784861e+00 1.055678623745449039e-02 1.803807822859951893e-01
4.804804804804804874e+00 1.459172823007861761e-02 1.507094979524974121e-01
4.824824824824824887e+00 1.975624216754785084e-02 1.247527704027071721e-01
4.844844844844844900e+00 2.620139562259826693e-02 1.023102140480478955e-01
4.864864864864864913e+00 3.403822630892811008e-02 8.312793771349936967e-02
4.884884884884884926e+00 4.331434993250561638e-02 6.691665726751046261e-02
4.904904904904904939e+00 5.399071114321965514e-02 5.336797064388103945e-02
4.924924924924924952e+00 6.592173892249322820e-02 4.216832573348296836e-02
4.944944944944944965e+00 7.884254200157296555e-02 3.301043488886928889e-02
4.964964964964964977e+00 9.236659529958250736e-02 2.560208602447103937e-02
4.984984984984984990e+00 1.059965197305876156e-01 1.967246031149164770e-02
5.005005005005005003e+00 1.191490623318820496e-01 1.497618588180182897e-02
5.025025025025025016e+00 1.311934050580866040e-01 1.129543561812831540e-02
5.045045045045045029e+00 1.414997691461979401e-01 8.440418212345680848e-03
5.065065065065065042e+00 1.494933280948513854e-01 6.248620740663313536e-03
5.085085085085085055e+00 1.547070986527229741e-01 4.583144865764995218e-03
5.105105105105105068e+00 1.568270684926282854e-01 3.330444665000518306e-03
5.125125125125125081e+00 1.557235010544115728e-01 2.397728903250421952e-03
5.145145145145145094e+00 1.514640780787764873e-01 1.710240368736526363e-03
5.165165165165165106e+00 1.443070285547293219e-01 1.208574556255711000e-03
5.185185185185185119e+00 1.346752140220143501e-01 8.461531181887957604e-04
5.205205205205205132e+00 1.231147865380885914e-01 5.869264616727073178e-04
5.225225225225225145e+00 1.102440375334135525e-01 4.033458936381854182e-04
5.245245245245245158e+00 9.669908306137627030e-02 2.746191434486208011e-04
5.265265265265265171e+00 8.308295859784430026e-02 1.852435926901514621e-04
5.285285285285285184e+00 6.992361980110689545e-02 1.237983342241200828e-04
5.305305305305305197e+00 5.764454344537457003e-02 8.196824290123579907e-05
5.325325325325325210e+00 4.654948245375344767e-02 5.376945922289272405e-05
5.345345345345345223e+00 3.682085437918358045e-02 3.494499080269911165e-05
5.365365365365365236e+00 2.852956948001087248e-02 2.250056435035929257e-05
5.385385385385385248e+00 2.165304240661174162e-02 1.435360895545248635e-05
5.405405405405405261e+00 1.609774290639216787e-02 9.071686391520273235e-06
5.425425425425425274e+00 1.172292132837601634e-02 5.680337821446777201e-06
5.445445445445445287e+00 8.406659338776057908e-03 3.523867093872379354e-06
5.465465465465465300e+00 1.078367130718022038e-02 2.165828649432226654e-06
5.485485485485485313e+00 9.524982409165402841e-02 1.318827173699573802e-06
5.505505505505505326e+00 2.823459294629098726e-01 7.956295385669879231e-07
5.525525525525525339e+00 1.439903378725302108e-01 4.755466520568925807e-07
5.545545545545545352e+00 1.313576131231177294e-02 2.816012493862533881e-07
5.565565565565565365e+00 8.818282086111363686e-04 1.652095867343668868e-07
5.585585585585585378e+00 4.409309634832169508e-04 9.602739133321041902e-08
5.605605605605605390e+00 2.663521185218952880e-04 5.529861267926177307e-08
5.625625625625625403e+00 1.577428735132834024e-04 3.154950571446144401e-08
5.645645645645645416e+00 9.151026121260064528e-05 1.783323373782655747e-08
5.665665665665665429e+00 5.200248239606811992e-05 9.986811733491575091e-09
5.685685685685685442e+00 2.894928040755028145e-05 5.540932282468410383e-09
5.705705705705705455e+00 1.579031897447451531e-05 3.045776566059024969e-09
5.725725725725725468e+00 8.443853606112728446e-06 1.658717619875020229e-09
5.745745745745745481e+00 4.435289840889009473e-06 8.949650873685964118e-10
5.765765765765765494e+00 2.302775218773087707e-06 4.784085672103236073e-10
5.785785785785785507e+00 1.205581125067253335e-06 2.533675672257691489e-10
5.805805805805805520e+00 6.745909159626815763e-07 1.329420322169323730e-10
5.825825825825825532e+00 4.586119677920004128e-07 6.910871596706588439e-11
5.845845845845845545e+00 4.331783895373697697e-07 3.559283269306624278e-11
5.865865865865865558e+00 5.490384050234550134e-07 1.816149105424626846e-11
5.885885885885885571e+00 8.054926576763309251e-07 9.181204646139531879e-12
5.905905905905905584e+00 1.239478114258959114e-06 4.598403247283449742e-12
5.925925925925925597e+00 1.925261005356105266e-06 2.281779411626973933e-12
5.945945945945945610e+00 2.982306636792276663e-06 1.121758786491208173e-12
5.965965965965965623e+00 4.590761017549108264e-06 5.463670766034585690e-13
5.985985985985985636e+00 7.015341805571616281e-06 2.636506107090523358e-13
6.006006006006005649e+00 1.063953531983330620e-05 1.260469266298116416e-13
6.026026026026025662e+00 1.601299702479123046e-05 5.970283578495189252e-14
6.046046046046045674e+00 2.391606005859559140e-05 2.801669371634046066e-14
6.066066066066065687e+00 3.544632931994961194e-05 1.302560918068282302e-14
6.086086086086085700e+00 5.213349970010486609e-05 5.999823954616752258e-15
6.106106106106105713e+00 7.608977572548776081e-05 2.738032178891861097e-15
6.126126126126125726e+00 1.102045428774379131e-04 1.237939243073243224e-15
6.146146146146145739e+00 1.583931695454566396e-04 5.545310326737306118e-16
6.166166166166165752e+00 2.259108850791933501e-04 2.461158939732897845e-16
6.186186186186185765e+00 3.197434228794774117e-04 1.082515055688395712e-16
6.206206206206205778e+00 4.490863320051756468e-04 4.722950602532858249e-17
6.226226226226225791e+00 6.259242966412463223e-04 2.052272416200657996e-17
6.246246246246245803e+00 8.657201726243061784e-04 9.036545162262547582e-18
6.266266266266265816e+00 1.188220441896131914e-03 4.315244860630191615e-18
6.286286286286285829e+00 1.618379083113793493e-03 2.714640406620375731e-18
6.306306306306305842e+00 2.187395169359614838e-03 2.796772739598628447e-18
6.326326326326325855e+00 2.933850606376963398e-03 4.217221523204213031e-18
6.346346346346345868e+00 3.904923203315896485e-03 7.327648728335417337e-18
6.366366366366365881e+00 5.157636773886622485e-03 1.317085080351180974e-17
6.386386386386385894e+00 6.760094470430718164e-03 2.377694236692362444e-17
6.406406406406405907e+00 8.792624599621694931e-03 4.281324929498879038e-17
6.426426426426426808e+00 1.134875061145267441e-02 7.677157582981278305e-17
6.446446446446446821e+00 1.453587998187186835e-02 1.370475705593765072e-16
6.466466466466466834e+00 1.847559184041604879e-02 2.435327259776021261e-16
6.486486486486486847e+00 2.330339222891230147e-02 4.307755466699111370e-16
6.506506506506506859e+00 2.916780081681014103e-02 7.584917491714983467e-16
6.526526526526526872e+00 3.622863581207057260e-02 1.329402323570876749e-15
6.546546546546546885e+00 4.465437665458324434e-02 2.319357439282617339e-15
6.566566566566566898e+00 5.461850849990039503e-02 4.027954854846139208e-15
6.586586586586586911e+00 6.629478957113470183e-02 6.963172633892204427e-15
6.606606606606606924e+00 7.985143244747135161e-02 1.198216752459441669e-14
6.626626626626626937e+00 9.544425251257383780e-02 2.052434320939165527e-14
6.646646646646646950e+00 1.132089091494299093e-01 3.499522626305741697e-14
6.666666666666666963e+00 1.332524445941138946e-01 5.939556249811913339e-14
6.686686686686686976e+00 1.556444071327629797e-01 1.003471054867904201e-13
6.706706706706706989e+00 1.804079239061835982e-01 1.687568290151086316e-13
6.726726726726727001e+00 2.075111575088124660e-01 2.825032959863861239e-13
6.746746746746747014e+00 2.368596329697660596e-01 4.707510943903792729e-13
6.766766766766767027e+00 2.682899508725675730e-01 7.808449643160816688e-13
6.786786786786787040e+00 3.015654023801601635e-01 1.289270203554397650e-12
6.806806806806807053e+00 3.363739683003741932e-01 2.118989155000996613e-12
6.826826826826827066e+00 3.723291146384419270e-01 3.466723293510440414e-12
6.846846846846847079e+00 4.089736915032635145e-01 5.645667273705931020e-12
6.866866866866867092e+00 4.457871038466720282e-01 9.152021607081217896e-12
6.886886886886887105e+00 4.821957574205227859e-01 1.476809408139136960e-11
6.906906906906907118e+00 5.175866004733465919e-01 2.372124725613931608e-11
6.926926926926927131e+00 5.513233923810293424e-01 3.792767725296964326e-11
6.946946946946947143e+00 5.827651475376690593e-01 6.036436401149301320e-11
6.966966966966967156e+00 6.112860399909745279e-01 9.563363607464586631e-11
6.986986986986987169e+00 6.362959245808851305e-01 1.508156338493307340e-10
7.007007007007007182e+00 6.572605451738923188e-01 2.367487613007791934e-10
7.027027027027027195e+00 6.737204686775158935e-01 3.699429227868886814e-10
7.047047047047047208e+00 6.853078099109087828e-01 5.754232264677072566e-10
7.067067067067067221e+00 6.917598978595911330e-01 8.909343604162057766e-10
7.087087087087087234e+00 6.929291745797810931e-01 1.373123771322484734e-09
7.107107107107107247e+00 6.887888058833294691e-01 2.106586608616037765e-09
7.127127127127127260e+00 6.794337059511980081e-01 3.217026281330829772e-09
7.147147147147147273e+00 6.650769213233309607e-01 4.890300595065804928e-09
7.167167167167167285e+00 6.460415667437167109e-01 7.399837068933476264e-09
7.187187187187187298e+00 6.227487392387081044e-01 1.114588136724792552e-08
7.207207207207207311e+00 5.957020418042091592e-01 1.671138064219242381e-08
7.227227227227227324e+00 5.654695107919394115e-01 2.494111718801067456e-08
7.247247247247247337e+00 5.326638515877314406e-01 3.705314967807841417e-08
7.267267267267267350e+00 4.979219397203951125e-01 5.479488439396077902e-08
7.287287287287287363e+00 4.618845379025918185e-01 8.066043420583327610e-08
7.307307307307307376e+00 4.251771169014732510e-01 1.181916382514899857e-07
7.327327327327327389e+00 3.883925567547646951e-01 1.723925944418176364e-07
7.347347347347347402e+00 3.520763550511950002e-01 2.502972714356622494e-07
7.367367367367367414e+00 3.167147932910138741e-01 3.617422880398729610e-07
7.387387387387387427e+00 2.827263242336817139e-01 5.204129600992933610e-07
7.407407407407407440e+00 2.504562559628439322e-01 7.452510251281226193e-07
7.427427427427427453e+00 2.201746342762001263e-01 1.062338001297292547e-06
7.447447447447447466e+00 1.920770739930603432e-01 1.507399991151801465e-06
7.467467467467467479e+00 1.662881692520466193e-01 2.129119100467524825e-06
7.487487487487487492e+00 1.428670272581678280e-01 2.993484819215487193e-06
7.507507507507507505e+00 1.218144206510440447e-01 4.189477095567408632e-06
7.527527527527527518e+00 1.030810393674524150e-01 5.836442847551582595e-06
7.547547547547547531e+00 8.657633991345550784e-02 8.093610681962018510e-06
7.567567567567567544e+00 7.217753296890416781e-02 1.117228586785956505e-05
7.587587587587587556e+00 5.973831276988116057e-02 1.535138011253697564e-05
7.607607607607607569e+00 4.909700687894102272e-02 2.099705894332515809e-05
7.627627627627627582e+00 4.008390605300502646e-02 2.858743339909049680e-05
7.647647647647647595e+00 3.252761490358797858e-02 3.874338128587942741e-05
7.667667667667667608e+00 2.626033987244903375e-02 5.226675429333119583e-05
7.687687687687687621e+00 2.112209789845631916e-02 7.018740717035706618e-05
7.707707707707707634e+00 1.696388450574185663e-02 9.382066848493245440e-05
7.727727727727727647e+00 1.364988262768598686e-02 1.248370516696726206e-04
7.747747747747747660e+00 1.105882313623447397e-02 1.653461700500998412e-04
7.767767767767767673e+00 9.084625519893162193e-03 2.179969576005870468e-04
7.787787787787787686e+00 7.636453865531698040e-03 2.860963925775136894e-04
7.807807807807807698e+00 6.638321095213190609e-03 3.737489552344039736e-04
7.827827827827827711e+00 6.028365336467077229e-03 4.860190018999908761e-04
7.847847847847847724e+00 5.757908416085833272e-03 6.291180815417861437e-04
7.867867867867867737e+00 5.790389672215856716e-03 8.106189312233652751e-04
7.887887887887887750e+00 6.100250235897456720e-03 1.039697436072791175e-03
7.907907907907907763e+00 6.671824989601466555e-03 1.327403200004456576e-03
7.927927927927927776e+00 7.498282583534521262e-03 1.686958519561789546e-03
7.947947947947947789e+00 8.580638876333642612e-03 2.134084462503415842e-03
7.967967967967967802e+00 9.926856373310082027e-03 2.687351408620063282e-03
7.987987987987987815e+00 1.155103183042464378e-02 3.368549804674192925e-03
8.008008008008008716e+00 1.347266615703705817e-02 4.203075021492082113e-03
8.028028028028028729e+00 1.571600493394543357e-02 5.220318096451344141e-03
8.048048048048048742e+00 1.830943403074303602e-02 6.454051833183704900e-03
8.068068068068068754e+00 2.128491268172165440e-02 7.942799265970053660e-03
8.088088088088088767e+00 2.467742567682916152e-02 9.730168954138362913e-03
8.108108108108108780e+00 2.852443677175648534e-02 1.186513904936196094e-02
8.128128128128128793e+00 3.286532677559923787e-02 1.440226969619326329e-02
8.148148148148148806e+00 3.774080182752306833e-02 1.740182122471746126e-02
8.168168168168168819e+00 4.319225995373807137e-02 2.092975393335477080e-02
8.188188188188188832e+00 4.926110696455575366e-02 2.505758421255563709e-02
8.208208208208208845e+00 5.598801599774418797e-02 2.986207150628493803e-02
8.228228228228228858e+00 6.341212844884928923e-02 3.542471132607782208e-02
8.248248248248248871e+00 7.157019757500328316e-02 4.183101138862724971e-02
8.268268268268268884e+00 8.049567964603454584e-02 4.916953108559556085e-02
8.288288288288288896e+00 9.021778107654485068e-02 5.753066902107369096e-02
8.308308308308308909e+00 1.007604734331276064e-01 6.700518932667456906e-02
8.328328328328328922e+00 1.121414914946529950e-01 7.768248488447798694e-02
8.348348348348348935e+00 1.243713325667950426e-01 8.964858437977062111e-02
8.368368368368368948e+00 1.374522779252967675e-01 1.029839201138251920e-01
8.388388388388388961e+00 1.513774594928226080e-01 1.177608844906880003e-01
8.408408408408408974e+00 1.661299965480996510e-01 1.340412147224108730e-01
8.428428428428428987e+00 1.816822283334363908e-01 1.518732571617790184e-01
8.448448448448449000e+00 1.979950687857685576e-01 1.712891742830059960e-01
8.468468468468469013e+00 2.150175091982478859e-01 1.923021681419077034e-01
8.488488488488489025e+00 2.326862933730048377e-01 2.149038035713757011e-01
8.508508508508509038e+00 2.509257877223158295e-01 2.390615218058663172e-01
8.528528528528529051e+00 2.696480658124281726e-01 2.647164400973587850e-01
8.548548548548549064e+00 2.887532230483974560e-01 2.917815346521813180e-01
8.568568568568569077e+00 3.081299326272665673e-01 3.201403024353432492e-01
8.588588588588589090e+00 3.276562486303569721e-01 3.496459917271671491e-01
8.608608608608609103e+00 3.472006563040051508e-01 3.801214815962876692e-01
8.628628628628629116e+00 3.666233633412111503e-01 4.113598766690463870e-01
8.648648648648649129e+00 3.857778194990263421e-01 4.431258659174858172e-01
8.668668668668669142e+00 4.045124453627538808e-01 4.751578730492598268e-01
8.688688688688689155e+00 4.226725447066589925e-01 5.071710020573703126e-01
8.708708708708709167e+00 4.401023689167785635e-01 5.388607553589918053e-01
8.728728728728729180e+00 4.566472965478847734e-01 5.699074746678266523e-01
8.748748748748749193e+00 4.721560864869330798e-01 5.999814273780247342e-01
8.768768768768769206e+00 4.864831595741354042e-01 6.287484349455282340e-01
8.788788788788789219e+00 4.994908610482535760e-01 6.558759157175465537e-01
8.808808808808809232e+00 5.110516549589912971e-01 6.810391940332005678e-01
8.828828828828829245e+00 5.210502018105606092e-01 7.039279112549932105e-01
8.848848848848849258e+00 5.293852722058729476e-01 7.242523635953940220e-01
8.868868868868869271e+00 5.359714521418679212e-01 7.417495868719775620e-01
8.888888888888889284e+00 5.407405998059486851e-01 7.561890101025567912e-01
8.908908908908909297e+00 5.436430191362484621e-01 7.673775082977292161e-01
8.928928928928929309e+00 5.446483218847031349e-01 7.751636997778739158e-01
8.948948948948949322e+00 5.437459572720866330e-01 7.794413543849694204e-01
8.968968968968969335e+00 5.409453963257224718e-01 7.801518053358892368e-01
8.988988988988989348e+00 5.362759663962143319e-01 7.772852881726517449e-01
9.009009009009009361e+00 5.297863398964635095e-01 7.708811640924927433e-01
9.029029029029029374e+00 5.215436897263049376e-01 7.610270205175466707e-01
9.049049049049049387e+00 5.116325318759744611e-01 7.478566776339030664e-01
9.069069069069069400e+00 5.001532830929236173e-01 7.315471643216951980e-01
9.089089089089089413e+00 4.872205680251130988e-01 7.123147589994797135e-01
9.109109109109109426e+00 4.729613157283221181e-01 6.904102191343765016e-01
9.129129129129129439e+00 4.575126896930818976e-01 6.661133464328574671e-01
9.149149149149149451e+00 4.410198985010013728e-01 6.397270521772667751e-01
9.169169169169169464e+00 4.236339358005625222e-01 6.115710982421274089e-01
9.189189189189189477e+00 4.055092984877983198e-01 5.819756937457383206e-01
9.209209209209209490e+00 3.868017308243732466e-01 5.512751251065263203e-01
9.229229229229229503e+00 3.676660398062103763e-01 5.198015888144388308e-01
9.249249249249249516e+00 3.482540235321043842e-01 4.878793820965485195e-01
9.269269269269269529e+00 3.287125497701380294e-01 4.558195876805543056e-01
9.289289289289289542e+00 3.091818165636265880e-01 4.239153660429592074e-01
9.309309309309309555e+00 2.897938207601167271e-01 3.924379429909947703e-01
9.329329329329329568e+00 2.706710539995116904e-01 3.616333533461009719e-01
9.349349349349349581e+00 2.519254391755370026e-01 3.317199740453188883e-01
9.369369369369369593e+00 2.336575138972146748e-01 3.028868532681737169e-01
9.389389389389389606e+00 2.159558612189944327e-01 2.752928172331097212e-01
9.409409409409409619e+00 1.988967820549401300e-01 2.490663139412088167e-01
9.429429429429429632e+00 1.825441983939773971e-01 2.243059340474299612e-01
9.449449449449449645e+00 1.669497718107398887e-01 2.010815336845572232e-01
9.469469469469469658e+00 1.521532179096213577e-01 1.794358727220643768e-01
9.489489489489489671e+00 1.381827943054529384e-01 1.593866746819605495e-01
9.509509509509509684e+00 1.250559375579491928e-01 1.409290112434520847e-01
9.529529529529529697e+00 1.127800231334850078e-01 1.240379146744237659e-01
9.549549549549549710e+00 1.013532219340386176e-01 1.086711252255000010e-01
9.569569569569569722e+00 9.076542715234121872e-02 9.477188700862358706e-02
9.589589589589589735e+00 8.099922610771680132e-02 8.227171458973379925e-02
9.609609609609609748e+00 7.203089319690188230e-02 7.109306285746018472e-02
9.629629629629629761e+00 6.383138205608410165e-02 6.115184409176946390e-02
9.649649649649649774e+00 5.636729736666226676e-02 5.235974798270155717e-02
9.669669669669669787e+00 4.960182933886120998e-02 4.462633212651667680e-02
9.689689689689689800e+00 4.349563666833913128e-02 3.786086181107214954e-02
9.709709709709709813e+00 3.800766658176591567e-02 3.197388833135044600e-02
9.729729729729729826e+00 3.309590337783431535e-02 2.687856437378031635e-02
9.749749749749749839e+00 2.871803955160366628e-02 2.249170298563954451e-02
9.769769769769769852e+00 2.483206609677051507e-02 1.873459319806948520e-02
9.789789789789789864e+00 2.139678086048383068e-02 1.553359046854941271e-02
9.809809809809809877e+00 1.837221584067253236e-02 1.282050378712497676e-02
9.829829829829829890e+00 1.571998604203653921e-02 1.053280363994216207e-02
9.849849849849849903e+00 1.340356393200551298e-02 8.613676174289616391e-03
9.869869869869869916e+00 1.138848466159000580e-02 7.011949020155757231e-03
9.889889889889889929e+00 9.642488047471668364e-03 5.681913469209772839e-03
9.909909909909909942e+00 8.135603868361552735e-03 4.583066273469104356e-03
9.929929929929929955e+00 6.840187334414697500e-03 3.679792379328971318e-03
9.949949949949949968e+00 5.730911671719502928e-03 2.941007623605455291e-03
9.969969969969969981e+00 4.784724655879376599e-03 2.339777935725613229e-03
9.989989989989989994e+00 3.980775662121388732e-03 1.852929042923618123e-03
1.001001001001001001e+01 3.300319406846001242e-03 1.460658169854157093e-03
1.003003003003003002e+01 2.726602068563650696e-03 1.146156844349570901e-03
1.005005005005005003e+01 2.244734924160799068e-03 8.952517291325436328e-04
1.007007007007007005e+01 1.841560046044161221e-03 6.960684368767203374e-04
1.009009009009009006e+01 1.505512000328659708e-03 5.387215768269906129e-04
1.011011011011011007e+01 1.226478885749671555e-03 4.150328337120045641e-04
1.013013013013013008e+01 9.956654736781704335e-04 3.182776899594136604e-04
1.015015015015015010e+01 8.054606642417408511e-04 2.429604567666469579e-04
1.017017017017017011e+01 6.493109714925207089e-04 1.846165580437011695e-04
1.019019019019019012e+01 5.216012981272688661e-04 1.396404888667048872e-04
1.021021021021021014e+01 4.175438610360432835e-04 1.051375197759402044e-04
1.023023023023023015e+01 3.330757841697068217e-04 7.879701233886477754e-05
1.025025025025025016e+01 2.647655841627117776e-04 5.878512295811452254e-05
1.027027027027027017e+01 2.097285345690022454e-04 4.365467577801968995e-05
1.029029029029029019e+01 1.655507030395737811e-04 3.227005901005530677e-05
1.031031031031031020e+01 1.302213080447704632e-04 2.374512217086107468e-05
1.033033033033033021e+01 1.020729330673283248e-04 1.739220771687237759e-05
1.035035035035035023e+01 7.972906156473194518e-05 1.268062545663149969e-05
1.037037037037037024e+01 6.205835040072321532e-05 9.203060838258955394e-06
1.039039039039039025e+01 4.813503800861033017e-05 6.648590232456141113e-06
1.041041041041041026e+01 3.720488169366125547e-05 4.781151416685757036e-06
1.043043043043043028e+01 2.865603201015498545e-05 3.422481306607589867e-06
1.045045045045045029e+01 2.199427730397484344e-05 2.438682871739457919e-06
1.047047047047047030e+01 1.682212500937709296e-05 1.729717692321346035e-06
1.049049049049049032e+01 1.282122532234605056e-05 1.221239333519616714e-06
1.051051051051051033e+01 9.737685101940124426e-06 8.582859353795987840e-07
1.053053053053053034e+01 7.369863372848234948e-06 6.004389606187228211e-07
1.055055055055055035e+01 5.558283116189150881e-06 4.181300587902307040e-07
1.057057057057057037e+01 4.177335998953322179e-06 2.898408341052360760e-07
1.059059059059059038e+01 3.128496475207306881e-06 1.999923614889159348e-07
1.061061061061061039e+01 2.334798729676760708e-06 1.373639916811678609e-07
1.063063063063063041e+01 1.736363882452183740e-06 9.391566822936628368e-08
1.065065065065065042e+01 1.286795566399474837e-06 6.391589279927814955e-08
1.067067067067067043e+01 9.502894002980925087e-07 4.329974340727131285e-08
1.069069069069069045e+01 6.993260905339253195e-07 2.919896396789428887e-08
1.071071071071071046e+01 5.128390586741364787e-07 1.959996148448676308e-08
1.073073073073073047e+01 3.747658196823049848e-07 1.309630105673541686e-08
1.075075075075075048e+01 2.729080658043654577e-07 8.710593332511133348e-09
1.077077077077077050e+01 1.980387996904810385e-07 5.767033621204242710e-09
1.079079079079079051e+01 1.432061655504296518e-07 3.800693817964601429e-09
1.081081081081081052e+01 1.031931011966323315e-07 2.493325288980907716e-09
1.083083083083083054e+01 7.409981591352679291e-08 1.628173402057869670e-09
1.085085085085085055e+01 5.302261111013746021e-08 1.058346860872825310e-09
1.087087087087087056e+01 3.780790470033454942e-08 6.847957439828075440e-10
1.089089089089089057e+01 2.686467712223924111e-08 4.410620944111402041e-10
1.091091091091091059e+01 1.902208675031517920e-08 2.827769947477125324e-10
1.093093093093093060e+01 1.342184464216665117e-08 1.804654505945615998e-10
1.095095095095095061e+01 9.437213365702399096e-09 1.146435754412059314e-10
1.097097097097097063e+01 6.612304694636396563e-09 7.249549680878805083e-11
1.099099099099099064e+01 4.616782957034476655e-09 4.563289219096019293e-11
1.101101101101101065e+01 3.212207379770765430e-09 2.859240033680624893e-11
1.103103103103103066e+01 2.227128163503803913e-09 1.783318411139413596e-11
1.105105105105105068e+01 1.538736873875206461e-09 1.107166220240002916e-11
1.107107107107107069e+01 1.059402587946853803e-09 6.842304806470206731e-12
1.109109109109109070e+01 7.268339667237065096e-10 4.209181600311550791e-12
1.111111111111111072e+01 4.969205038992332794e-10 2.577499359185320384e-12
1.113113113113113073e+01 3.385447911198907126e-10 1.571104689850171097e-12
1.115115115115115074e+01 2.298385495064836590e-10 9.532731052196251883e-13
1.117117117117117076e+01 1.554916690289390929e-10 5.757516776933881270e-13
1.119119119119119077e+01 1.048259713155692054e-10 3.461455400066007483e-13
1.121121121121121078e+01 7.042197198925714873e-11 2.071514247475648340e-13
1.123123123123123079e+01 4.714384347263787062e-11 1.234021610981342892e-13
1.125125125125125081e+01 3.144990276190275004e-11 7.317508953976849860e-14
1.127127127127127082e+01 2.090697234835949795e-11 4.319260682076086360e-14
1.129129129129129083e+01 1.384970425488072900e-11 2.537822396777168656e-14
1.131131131131131085e+01 9.142550572843599903e-12 1.484289762241150547e-14
1.133133133133133086e+01 6.014115439805751434e-12 8.641354352836462088e-15
1.135135135135135087e+01 3.942336270800150597e-12 5.007841712866907713e-15
1.137137137137137088e+01 2.575212598139299799e-12 2.888850241305318625e-15
1.139139139139139090e+01 1.676293372012574865e-12 1.658842371886888744e-15
1.141141141141141091e+01 1.087337795789916074e-12 9.481801690644639442e-16
1.143143143143143092e+01 7.028399801358595594e-13 5.394886002138720951e-16
1.145145145145145094e+01 4.527161089391429542e-13 3.055479207784839181e-16
1.147147147147147095e+01 2.905848416427674657e-13 1.722590507492527031e-16
1.149149149149149096e+01 1.858649417409434647e-13 9.666971159894710307e-17
1.151151151151151097e+01 1.184675811449708736e-13 5.400132954625773074e-17
1.153153153153153099e+01 7.524524825836979845e-14 3.002784313961831184e-17
1.155155155155155100e+01 4.762512785476494672e-14 1.662070651299744830e-17
1.157157157157157101e+01 3.003798158669157687e-14 9.157574900696369224e-18
1.159159159159159103e+01 1.887916820374801601e-14 5.022467492465621584e-18
1.161161161161161104e+01 1.182421946410312705e-14 2.741949461842979177e-18
1.163163163163163105e+01 7.379715593200777822e-15 1.490072547559661897e-18
1.165165165165165106e+01 4.589699846546925116e-15 8.060482465778944544e-19
1.167167167167167108e+01 2.844503429651885294e-15 4.340305687930344179e-19
1.169169169169169109e+01 1.756734602086176793e-15 2.326404636400205033e-19
1.171171171171171110e+01 1.081143561747825073e-15 1.241240243351439879e-19
1.173173173173173112e+01 6.630375035307825338e-16 6.592226143257464166e-20
1.175175175175175113e+01 4.052008417860980418e-16 3.485090040611979067e-20
1.177177177177177114e+01 2.467630335766843861e-16 1.834009433129080677e-20
1.179179179179179116e+01 1.497501890151945587e-16 9.607154690186632573e-21
1.181181181181181117e+01 9.055911607358079654e-17 5.009491665521434099e-21
1.183183183183183118e+01 5.457258014738397001e-17 2.600148723862015857e-21
1.185185185185185119e+01 3.277134883438779556e-17 1.343409382277493450e-21
1.187187187187187121e+01 1.961063530645199070e-17 6.909143627538538638e-22
1.189189189189189122e+01 1.169409255215797606e-17 3.537086829219843059e-22
1.191191191191191123e+01 6.948945524199823003e-18 1.802490056723445895e-22
1.193193193193193125e+01 4.114800693736863938e-18 9.143357284808794915e-23
1.195195195195195126e+01 2.428042133082011850e-18 4.616832938730230198e-23
1.197197197197197127e+01 1.427713775433646677e-18 2.320535866741294095e-23
1.199199199199199128e+01 8.365725265689214566e-19 1.161015632380928894e-23
1.201201201201201130e+01 4.884763740136035071e-19 5.782205275040581323e-24
1.203203203203203131e+01 2.842241950923573904e-19 2.866517517948150189e-24
1.205205205205205132e+01 1.647995586570293884e-19 1.414559928133574047e-24
1.207207207207207134e+01 9.522008400640615506e-20 6.948543144817935674e-25
1.209209209209209135e+01 5.482499405215890893e-20 3.397596668508023296e-25
1.211211211211211136e+01 3.145619172179066829e-20 1.653695490619803875e-25
1.213213213213213137e+01 1.798503179754421819e-20 8.012073385481925152e-26
1.215215215215215139e+01 1.024693057527398190e-20 3.864025209886514484e-26
1.217217217217217140e+01 5.817734457104635296e-21 1.854986017098065688e-26
1.219219219219219141e+01 3.291482211072886610e-21 8.864351841763961209e-27
1.221221221221221143e+01 1.855695210925408905e-21 4.216566823796697059e-27
1.223223223223223144e+01 1.042555775650188344e-21 1.996533701409739995e-27
1.225225225225225145e+01 5.836728162904752972e-22 9.410223966342183280e-28
1.227227227227227146e+01 3.256245591593023155e-22 4.414981932797069592e-28
1.229229229229229148e+01 1.810265835340133738e-22 2.061880815450625388e-28
1.231231231231231149e+01 1.002871003698852496e-22 9.585258756711232340e-29
1.233233233233233150e+01 5.536372604958127980e-23 4.435573509589370878e-29
1.235235235235235152e+01 3.045671534777310019e-23 2.043155293846784327e-29
1.237237237237237153e+01 1.669622676717527165e-23 9.368253408534740120e-30
1.239239239239239154e+01 9.120761971818192848e-24 4.275840914463353609e-30
1.241241241241241156e+01 4.965024845933804273e-24 1.942630056218536605e-30
1.243243243243243157e+01 2.693328007631451928e-24 8.785456350949058168e-31
1.245245245245245158e+01 1.455910189054219702e-24 3.954979195123922371e-31
1.247247247247247159e+01 7.842552605371945990e-25 1.772269393831865825e-31
1.249249249249249161e+01 4.209764606940376911e-25 7.905346824125842882e-32
1.251251251251251162e+01 2.251830522540534402e-25 3.510086144349993261e-32
1.253253253253253163e+01 1.200303596637561335e-25 1.551387465812677540e-32
1.255255255255255165e+01 6.375643576914432542e-26 6.825405183360238348e-33
1.257257257257257166e+01 3.374694550346347515e-26 2.989112453192012036e-33
1.259259259259259167e+01 1.780009937759138121e-26 1.303051937228560772e-33
1.261261261261261168e+01 9.355950183895143768e-27 5.654404258334303104e-34
1.263263263263263170e+01 4.900392781230773030e-27 2.442404772477331825e-34
1.265265265265265171e+01 2.557710574981910503e-27 1.050156636523173873e-34
1.267267267267267172e+01 1.330299487320701699e-27 4.494653107376476878e-35
1.269269269269269174e+01 6.894852268711863331e-28 1.914890449081438046e-35
1.271271271271271175e+01 3.561049608420775279e-28 8.120772487515680218e-36
1.273273273273273176e+01 1.832772666537672640e-28 3.428123112698427408e-36
1.275275275275275177e+01 9.399758411915671656e-29 1.440526106136398767e-36
1.277277277277277179e+01 4.803992283088969941e-29 6.025478105111739224e-37
1.279279279279279180e+01 2.446613836170060093e-29 2.508808708224551813e-37
1.281281281281281181e+01 1.241669664008779516e-29 1.039798629305823645e-37
1.283283283283283360e+01 6.279487944173007945e-30 4.289795497670294997e-38
1.285285285285285362e+01 3.164607902071595560e-30 1.761690424967717876e-38
1.287287287287287363e+01 1.589253228464148730e-30 7.201587720279635809e-39
1.289289289289289364e+01 7.953234970683116148e-31 2.930438237761486523e-39
1.291291291291291365e+01 3.966176541583114524e-31 1.186977663340148948e-39
1.293293293293293367e+01 1.970959891253216694e-31 4.785840015839402183e-40
1.295295295295295368e+01 9.760252396669463053e-32 1.920788129875792548e-40
1.297297297297297369e+01 4.816392011965261882e-32 7.673728084713394973e-41
1.299299299299299371e+01 2.368427654092621983e-32 3.051680097730634536e-41
1.301301301301301372e+01 1.160582282067187405e-32 1.208028724146129731e-41
1.303303303303303373e+01 5.667209479457583286e-33 4.760155859733634745e-42
1.305305305305305374e+01 2.757656145670256635e-33 1.867113594872263623e-42
1.307307307307307376e+01 1.337175702068617771e-33 7.289973771623554445e-43
1.309309309309309377e+01 6.461217445970999991e-34 2.833262717021807885e-43
1.311311311311311378e+01 3.111127105653747524e-34 1.096108092385953035e-43
1.313313313313313380e+01 1.492789835281556966e-34 4.221099385956594794e-44
1.315315315315315381e+01 7.137680446610410912e-35 1.618092808773388962e-44
1.317317317317317382e+01 3.400893633989137381e-35 6.174288722585503279e-45
1.319319319319319384e+01 1.614754541300218790e-35 2.345179541187359744e-45
1.321321321321321385e+01 7.640072802373505209e-36 8.866881733826323771e-46
1.323323323323323386e+01 3.602184858133546632e-36 3.337116676694385429e-46
1.325325325325325387e+01 1.692435056642731014e-36 1.250194324614543300e-46
1.327327327327327389e+01 7.923837231632074013e-37 4.662182943053725174e-47
1.329329329329329390e+01 3.696890575423580052e-37 1.730640072958209591e-47
1.331331331331331391e+01 1.718759704054783534e-37 6.394842555314933675e-48
1.333333333333333393e+01 7.962899734274212269e-38 2.352115335673162978e-48
1.335335335335335394e+01 3.676248398741635144e-38 8.611781989837171621e-49
1.337337337337337395e+01 1.691281764715970634e-38 3.138579232822774104e-49
1.339339339339339396e+01 7.753621582328732559e-39 1.138620039322036302e-49
1.341341341341341398e+01 3.542181032968534388e-39 4.111783178588942252e-50
1.343343343343343399e+01 1.612554576400813512e-39 1.478043596923033713e-50
1.345345345345345400e+01 7.315358394116975813e-40 5.288712263948515825e-51
1.347347347347347402e+01 3.307000881849741244e-40 1.883728424575436774e-51
1.349349349349349403e+01 1.489740176961546992e-40 6.678705584883350881e-52
1.351351351351351404e+01 6.687507269933274832e-41 2.357067193707698587e-52
1.353353353353353405e+01 2.991544867294242117e-41 8.280513773127155501e-53
1.355355355355355407e+01 1.333534609135328762e-41 2.895664626570531401e-53
1.357357357357357408e+01 5.923666213616796227e-42 1.007963704758128414e-53
1.359359359359359409e+01 2.622130990777834890e-42 3.492586602624677726e-54
1.361361361361361411e+01 1.156633335211584099e-42 1.204634036169146248e-54
1.363363363363363412e+01 5.084105374996594547e-43 4.135887643026417882e-55
1.365365365365365413e+01 2.226952217361121902e-43 1.413474541603186073e-55
1.367367367367367414e+01 9.720414195816393808e-44 4.808536375598809064e-56
1.369369369369369416e+01 4.228011503767995013e-44 1.628333947388187058e-56
1.371371371371371417e+01 1.832588962462685263e-44 5.488829049565132865e-57
1.373373373373373418e+01 7.915374905475188857e-45 1.841711453163917511e-57
1.375375375375375420e+01 3.406868963313818382e-45 6.151331459892394646e-58
1.377377377377377421e+01 1.461224303574122186e-45 2.045136623862743929e-58
1.379379379379379422e+01 6.245336755443326857e-46 6.768324606404887600e-59
1.381381381381381424e+01 2.659943133267415408e-46 2.229696173732456889e-59
1.383383383383383425e+01 1.128928299623749440e-46 7.311657749635450973e-60
1.385385385385385426e+01 4.774609797113727036e-47 2.386666166139651576e-60
1.387387387387387427e+01 2.012273123668397179e-47 7.754845593157278540e-61
1.389389389389389429e+01 8.451104765193039867e-48 2.508189178818459063e-61
1.391391391391391430e+01 3.536857490683742302e-48 8.075196162377673050e-62
1.393393393393393431e+01 1.475024228507282588e-48 2.587924061584044033e-62
1.395395395395395433e+01 6.129968794759653914e-49 8.255732875791652817e-63
1.397397397397397434e+01 2.538603592680029760e-49 2.621593747616690341e-63
1.399399399399399435e+01 1.047632671601110723e-49 8.286684594540641033e-64
1.401401401401401436e+01 4.308247993983596288e-50 2.607365303784865690e-64
1.403403403403403438e+01 1.765508740496699653e-50 8.166361695856227865e-65
1.405405405405405439e+01 7.209689584190494342e-51 2.546015228210586342e-65
1.407407407407407440e+01 2.933869402188449460e-51 7.901308865286286628e-66
1.409409409409409442e+01 1.189713819165125196e-51 2.440859251312876993e-66
1.411411411411411443e+01 4.807527215778185986e-52 7.505715380856911936e-67
1.413413413413413444e+01 1.935880359723419678e-52 2.297455471479440600e-67
1.415415415415415445e+01 7.768063963753086954e-53 7.000156832524654182e-68
1.417417417417417447e+01 3.106165481739341635e-53 2.123117811621375254e-68
1.419419419419419448e+01 1.237695757470940030e-53 6.409823541473545399e-69
1.421421421421421449e+01 4.914515762892587447e-54 1.926299048840061060e-69
1.423423423423423451e+01 1.944576707586449175e-54 5.762447781626140857e-70
1.425425425425425452e+01 7.667379218089393349e-55 1.715915716117900955e-70
1.427427427427427453e+01 3.012633661454789347e-55 5.086166316232890803e-71
1.429429429429429455e+01 1.179568651842783109e-55 1.500689414485308955e-71
1.431431431431431456e+01 4.602328744381003553e-56 4.407544819356727198e-72
1.433433433433433457e+01 1.789408800455831773e-56 1.288570877175388487e-72
1.435435435435435458e+01 6.932965158588896726e-57 3.749950564582020103e-73
1.437437437437437460e+01 2.676738733490624583e-57 1.086296623468999869e-73
1.439439439439439461e+01 1.029841683177990170e-57 3.132398253212675694e-74
1.441441441441441462e+01 3.948321108578976573e-58 8.991065736583547511e-75
1.443443443443443464e+01 1.508453691815208537e-58 2.568922657236925066e-75
1.445445445445445465e+01 5.742870402322265057e-59 7.306283867731925223e-76
1.447447447447447466e+01 2.178730766662523755e-59 2.068462779679323447e-76
1.449449449449449467e+01 8.236745242418211942e-60 5.829140667496165481e-77
1.451451451451451469e+01 3.103024596743375175e-60 1.635185462119911913e-77
1.453453453453453470e+01 1.164909855289854155e-60 4.565992094448534570e-78
1.455455455455455471e+01 4.357896763206563102e-61 1.269138297219382238e-78
1.457457457457457473e+01 1.624572408740455635e-61 3.511465453359827861e-79
1.459459459459459474e+01 6.035020160637761498e-62 9.671047292212439408e-80
1.461461461461461475e+01 2.234065461283866590e-62 2.651332957250183659e-80
1.463463463463463476e+01 8.241202403675223873e-63 7.235369085979275927e-81
1.465465465465465478e+01 3.029442986702281782e-63 1.965453466094276451e-81
1.467467467467467479e+01 1.109717675840660934e-63 5.314598961106917361e-82
1.469469469469469480e+01 4.050790106615481523e-64 1.430486906472790896e-82
1.471471471471471482e+01 1.473480845287882302e-64 3.832683279091400630e-83
1.473473473473473483e+01 5.341051498265475659e-65 1.022180598050860310e-83
1.475475475475475484e+01 1.929241312586886018e-65 2.713675983603731726e-84
1.477477477477477485e+01 6.944226184938693993e-66 7.171235836941572011e-85
1.479479479479479487e+01 2.490798983668031814e-66 1.886408199990727497e-85
1.481481481481481488e+01 8.902890227192585395e-67 4.939500143005899052e-86
1.483483483483483489e+01 3.171033822063038770e-67 1.287466642208258663e-86
1.485485485485485491e+01 1.125507120308706608e-67 3.340370386774588120e-87
1.487487487487487492e+01 3.980825461050982623e-68 8.626982572192407975e-88
1.489489489489489493e+01 1.403057736819401276e-68 2.217833161477466726e-88
1.491491491491491495e+01 4.927827154819881758e-69 5.675504617354557314e-89
1.493493493493493496e+01 1.724697392731252249e-69 1.445725183453232773e-89
1.495495495495495497e+01 6.015169423707144220e-70 3.665832923334917844e-90
1.497497497497497498e+01 2.090548938403009045e-70 9.252631048490195444e-91
1.499499499499499500e+01 7.240196111240270195e-71 2.324681603237981559e-91
1.501501501501501501e+01 2.498721410468617122e-71 5.813897475497861316e-92
1.503503503503503502e+01 8.593357176721941900e-72 1.447361164733604067e-92
1.505505505505505504e+01 2.945000721103823597e-72 3.586675766506334997e-93
1.507507507507507505e+01 1.005739401291893368e-72 8.847345304081551767e-94
1.509509509509509506e+01 3.422654335791366930e-73 2.172398495459576996e-94
1.511511511511511507e+01 1.160695053592452475e-73 5.309720555899310277e-95
1.513513513513513509e+01 3.922389734583519603e-74 1.291842278124837424e-95
1.515515515515515510e+01 1.320872415183184058e-74 3.128621159817552858e-96
1.517517517517517511e+01 4.432497654306351439e-75 7.542270762574551659e-97
1.519519519519519513e+01 1.482223434287365961e-75 1.809909737437747859e-97
1.521521521521521514e+01 4.939197053628600744e-76 4.323319883344582604e-98
1.523523523523523515e+01 1.640123486797597501e-76 1.027977195158011653e-98
1.525525525525525516e+01 5.427180421269414094e-77 2.433073601236246530e-99
1.527527527527527518e+01 1.789573285973432845e-77 5.732349606032821386e-100
1.529529529529529519e+01 5.880337239944519706e-78 1.344360515245089215e-100
1.531531531531531520e+01 1.925451112664306666e-78 3.138372458489780328e-101
1.533533533533533522e+01 6.282612525909752397e-79 7.292876777294327689e-102
1.535535535535535523e+01 2.042798697693706405e-79 1.686937232829333655e-102
1.537537537537537524e+01 6.618939107925210530e-80 3.884227227392997298e-103
1.539539539539539525e+01 2.137119052668740528e-80 8.902582132243791916e-104
1.541541541541541527e+01 6.876169338335492438e-81 2.031107950579231772e-104
1.543543543543543528e+01 2.204661548998530298e-81 4.612704988844536723e-105
1.545545545545545529e+01 7.043926391489427822e-82 1.042759150302600488e-105
1.547547547547547531e+01 2.242669140693833086e-82 2.346486152900696912e-106
1.549549549549549532e+01 7.115298468088533436e-83 5.256027613814643214e-107
1.551551551551551533e+01 2.249565041561648672e-83 1.171933414356910490e-107
1.553553553553553535e+01 7.087311210740023424e-84 2.601081093489767208e-108
1.555555555555555536e+01 2.225061245053478612e-84 5.746593852256636400e-109
1.557557557557557537e+01 6.961133335664313439e-85 1.263783764597588119e-109
1.559559559559559538e+01 2.170178478836943397e-85 2.766563838998686562e-110
1.561561561561561540e+01 6.741995669659676952e-86 6.028569565149357605e-111
1.563563563563563541e+01 2.087175667469759274e-86 1.307656008493171472e-111
1.565565565565565542e+01 6.438831408221517175e-87 2.823438984836577009e-112
1.567567567567567544e+01 1.979395695927354525e-87 6.068326739154107390e-113
1.569569569569569545e+01 6.063672071861010121e-88 1.298270421335256980e-113
1.571571571571571546e+01 1.851042148935809417e-88 2.764821035010749295e-114
1.573573573573573547e+01 5.630856070108599660e-89 5.861038087956135033e-115
1.575575575575575549e+01 1.706907796399269776e-89 1.236766515912277821e-115
1.577577577577577550e+01 5.156122354307944566e-90 2.597805010287749493e-116
1.579579579579579551e+01 1.552079218671537363e-90 5.431640748983649231e-117
1.581581581581581553e+01 4.655668725124332058e-91 1.130475570938048171e-117
1.583583583583583554e+01 1.391642789740368611e-91 2.342054420938406599e-118
1.585585585585585555e+01 4.145252540469938921e-92 4.829903336514412368e-119
1.587587587587587556e+01 1.230415324211121218e-92 9.914836392398301888e-120
1.589589589589589558e+01 3.639401633248133751e-93 2.025994778043443560e-120
1.591591591591591559e+01 1.072718466260501172e-93 4.120944327962936054e-121
1.593593593593593560e+01 3.150787000325902575e-94 8.343741288364363595e-122
1.595595595595595562e+01 9.222100485670322078e-95 1.681630470870804209e-122
1.597597597597597563e+01 2.689788745565966360e-95 3.373696129915702928e-123
1.599599599599599564e+01 7.817790194270834650e-96 6.737317498823618008e-124
1.601601601601601743e+01 2.264265592186915307e-96 1.339287210838356429e-124
1.603603603603603744e+01 6.535039846476908163e-97 2.650123331184503360e-125
1.605605605605605746e+01 1.879518608319296413e-97 5.219923109346641808e-126
1.607607607607607747e+01 5.386696867893014146e-98 1.023452714866434227e-126
1.609609609609609748e+01 1.538423695302659818e-98 1.997455511782880647e-127
1.611611611611611750e+01 4.378313964329033531e-99 3.880539465036143694e-128
1.613613613613613751e+01 1.241696219428125706e-99 7.504344280677966041e-129
1.615615615615615752e+01 3.509145158127346719e-100 1.444571532412942297e-129
1.617617617617617753e+01 9.882454535954213551e-101 2.768031387816834602e-130
1.619619619619619755e+01 2.773357357128331897e-101 5.279692451714050833e-131
1.621621621621621756e+01 7.755759957351586041e-102 1.002425015905013243e-131
1.623623623623623757e+01 2.161326615305606854e-102 1.894527106525087397e-132
1.625625625625625759e+01 6.001971943327796615e-103 3.564145353197037691e-133
1.627627627627627760e+01 1.660905936238291145e-103 6.674452508026547914e-134
1.629629629629629761e+01 4.580085977026916675e-104 1.244175209243014517e-134
1.631631631631631763e+01 1.258576855007821075e-104 2.308623415925094299e-135
1.633633633633633764e+01 3.446381640926930013e-105 4.264128712675472409e-136
1.635635635635635765e+01 9.404257503498508925e-106 7.839947795391811385e-137
1.637637637637637766e+01 2.557191036194224823e-106 1.434834110240574996e-137
1.639639639639639768e+01 6.929140245144311638e-107 2.613941541299411784e-138
1.641641641641641769e+01 1.870996807844274683e-107 4.740189513391808457e-139
1.643643643643643770e+01 5.034359888968191951e-108 8.556599324540267979e-140
1.645645645645645772e+01 1.349873238573524140e-108 1.537490153575497409e-140
1.647647647647647773e+01 3.606776516757359641e-109 2.749977538913441218e-141
1.649649649649649774e+01 9.603355283817596049e-110 4.896114960789493950e-142
1.651651651651651775e+01 2.548028468999372433e-110 8.677202299842643589e-143
1.653653653653653777e+01 6.736946101233237128e-111 1.530782523022807482e-143
1.655655655655655778e+01 1.775004206152018705e-111 2.688146442359997818e-144
1.657657657657657779e+01 4.660292944870468456e-112 4.698919547898554799e-145
1.659659659659659781e+01 1.219283129642903422e-112 8.176148126552693379e-146
1.661661661661661782e+01 3.178874842716172409e-113 1.416136605246071029e-146
1.663663663663663783e+01 8.258854422293265655e-114 2.441558885953678666e-147
1.665665665665665784e+01 2.138177274786693150e-114 4.190201555694438707e-148
1.667667667667667786e+01 5.516265043895374908e-115 7.158273385149133437e-149
1.669669669669669787e+01 1.418156164963245361e-115 1.217271079701464042e-149
1.671671671671671788e+01 3.633126391239657781e-116 2.060496986486714966e-150
1.673673673673673790e+01 9.275011844794553435e-117 3.471860922746789013e-151
1.675675675675675791e+01 2.359532459320785614e-117 5.823154487776067425e-152
1.677677677677677792e+01 5.981566789487904005e-118 9.722097244442221580e-153
1.679679679679679793e+01 1.511059179698197388e-118 1.615724333907706826e-153
1.681681681681681795e+01 3.803868611526858918e-119 2.672884713247090196e-154
1.683683683683683796e+01 9.542168005197296542e-120 4.401481136426246811e-155
1.685685685685685797e+01 2.385317128489335374e-120 7.214780436953053964e-156
1.687687687687687799e+01 5.941864061514596106e-121 1.177207578902501019e-156
1.689689689689689800e+01 1.474948354453130045e-121 1.912003294316672103e-157
1.691691691691691801e+01 3.648450283278040641e-122 3.091219748991783347e-158
1.693693693693693803e+01 8.993268679557567953e-123 4.974813209239074960e-159
1.695695695695695804e+01 2.209043262156196848e-123 7.969468063965729742e-160
1.697697697697697805e+01 5.407149669504651375e-124 1.270830258330904658e-160
1.699699699699699806e+01 1.318894562271868522e-124 2.017211406685419159e-161
1.701701701701701808e+01 3.205747271878573217e-125 3.187285302945936531e-162
1.703703703703703809e+01 7.764723620731598363e-126 5.012981724589441752e-163
1.705705705705705810e+01 1.874132273663323468e-126 7.848324637934847352e-164
1.707707707707707812e+01 4.507668750276528458e-127 1.223104186741172150e-164
1.709709709709709813e+01 1.080391765762791662e-127 1.897385612217516721e-165
1.711711711711711814e+01 2.580406064889273843e-128 2.929904127719247442e-166
1.713713713713713815e+01 6.141470348191264502e-129 4.503569534100229414e-167
1.715715715715715817e+01 1.456579460857721935e-129 6.890742035768513843e-168
1.717717717717717818e+01 3.442496607920752559e-130 1.049495951116201620e-168
1.719719719719719819e+01 8.107563843643682179e-131 1.591113642273750576e-169
1.721721721721721821e+01 1.902763230675246602e-131 2.401194211438776557e-170
1.723723723723723822e+01 4.449965465563352463e-132 3.607107059140698340e-171
1.725725725725725823e+01 1.037065167753333040e-132 5.393819802706855694e-172
1.727727727727727824e+01 2.408424141251566574e-133 8.028593893456237249e-173
1.729729729729729826e+01 5.573620729977680997e-134 1.189565073403104769e-173
1.731731731731731827e+01 1.285343988682128651e-134 1.754456377694412657e-174
1.733733733733733828e+01 2.953784761878273392e-135 2.575743431009123921e-175
1.735735735735735830e+01 6.764190615969108227e-136 3.764161805461771717e-176
1.737737737737737831e+01 1.543584277845911187e-136 5.475699704167591103e-177
1.739739739739739832e+01 3.510123300234224168e-137 7.928967142901502789e-178
1.741741741741741833e+01 7.954115902281243771e-138 1.142876413606716322e-178
1.743743743743743835e+01 1.796134995539557625e-138 1.639787524868908100e-179
1.745745745745745836e+01 4.041695132391204758e-139 2.341971159245940221e-180
1.747747747747747837e+01 9.062867798484721051e-140 3.329516437985168628e-181
1.749749749749749839e+01 2.025094319650512497e-140 4.711795581034681853e-182
1.751751751751751840e+01 4.509229951019080548e-141 6.637390571001848240e-183
1.753753753753753841e+01 1.000545924861207341e-141 9.307091078391866539e-184
1.755755755755755843e+01 2.212326333877630078e-142 1.299080937660584059e-184
1.757757757757757844e+01 4.874598687989006956e-143 1.804945581707963538e-185
1.759759759759759845e+01 1.070301323826162507e-143 2.496305143404659846e-186
1.761761761761761846e+01 2.341805247768289987e-144 3.436662521990155524e-187
1.763763763763763848e+01 5.105908221587909698e-145 4.709575444146053119e-188
1.765765765765765849e+01 1.109360632900199847e-145 6.424395752955505437e-189
1.767767767767767850e+01 2.401872852242443602e-146 8.723453905395940455e-190
1.769769769769769852e+01 5.182088117519377051e-147 1.179099109125006527e-190
1.771771771771771853e+01 1.114133135039827857e-147 1.586418655106743531e-191
1.773773773773773854e+01 2.386969691693473636e-148 2.124667435290903181e-192
1.775775775775775855e+01 5.096056514285774469e-149 2.832499039046929188e-193
1.777777777777777857e+01 1.084174238234616549e-149 3.758843439715138158e-194
1.779779779779779858e+01 2.298483806629081327e-150 4.965287036949972547e-195
1.781781781781781859e+01 4.855806031413852823e-151 6.528901826549962593e-196
1.783783783783783861e+01 1.022253789112376748e-151 8.545580573038861398e-197
1.785785785785785862e+01 2.144537499467335492e-152 1.113393456840125522e-197
1.787787787787787863e+01 4.483178980622525954e-153 1.443980779490081320e-198
1.789789789789789864e+01 9.339336576955764306e-154 1.864145541799089830e-199
1.791791791791791866e+01 1.938757512448455762e-154 2.395542482344509522e-200
1.793793793793793867e+01 4.010591944885787831e-155 3.064316317334362138e-201
1.795795795795795868e+01 8.267438590657866332e-156 3.901835600399981167e-202
1.797797797797797870e+01 1.698286648018203855e-156 4.945497610874444290e-203
1.799799799799799871e+01 3.476390301062913436e-157 6.239599034782463632e-204
1.801801801801801872e+01 7.091262807712037039e-158 7.836263380099303023e-205
1.803803803803803874e+01 1.441438605048441499e-158 9.796411577846309564e-206
1.805805805805805875e+01 2.919753814975908913e-159 1.219075709155541508e-206
1.807807807807807876e+01 5.893507449094612986e-160 1.510080115825822719e-207
1.809809809809809877e+01 1.185438303680525526e-160 1.861979763018695435e-208
1.811811811811811879e+01 2.376082918001448921e-161 2.285365044649599579e-209
1.813813813813813880e+01 4.745934555853728858e-162 2.792170026353727103e-210
1.815815815815815881e+01 9.446249565698989914e-163 3.395735049366931228e-211
1.817817817817817883e+01 1.873590183375548478e-163 4.110847728521326900e-212
1.819819819819819884e+01 3.703115912101269976e-164 4.953756320931704314e-213
1.821821821821821885e+01 7.293525859882515104e-165 5.942149103251519024e-214
1.823823823823823886e+01 1.431479935258745668e-165 7.095093240110408496e-215
1.825825825825825888e+01 2.799693698570501318e-166 8.432926700569605724e-216
1.827827827827827889e+01 5.456489094920120933e-167 9.977097127257810885e-217
1.829829829829829890e+01 1.059725977012523872e-167 1.174994222380035589e-217
1.831831831831831892e+01 2.050932588882452067e-168 1.377440723183681616e-218
1.833833833833833893e+01 3.955366296571232087e-169 1.607369644008343329e-219
1.835835835835835894e+01 7.601504347250953439e-170 1.867085741068295205e-220
1.837837837837837895e+01 1.455760411219741614e-170 2.158829871181230277e-221
1.839839839839839897e+01 2.778163353327093195e-171 2.484724437908559973e-222
1.841841841841841898e+01 5.283274415367268425e-172 2.846713103979167841e-223
1.843843843843843899e+01 1.001212068960922415e-172 3.246495654852700733e-224
1.845845845845845901e+01 1.890716875377698199e-173 3.685459200356196975e-225
1.847847847847847902e+01 3.557987694988415871e-174 4.164607202384661478e-226
1.849849849849849903e+01 6.672059337975907718e-175 4.684488103221981279e-227
1.851851851851851904e+01 1.246788751041110925e-175 5.245125586561568942e-228
1.853853853853853906e+01 2.321685384665430278e-176 5.845952716416139913e-229
1.855855855855855907e+01 4.308155560459881424e-177 6.485752352748479669e-230
1.857857857857857908e+01 7.966304500256248142e-178 7.162606322461550386e-231
1.859859859859859910e+01 1.467911746154694627e-178 7.873855817960415326e-232
1.861861861861861911e+01 2.695383128956774692e-179 8.616075393099516458e-233
1.863863863863863912e+01 4.931949063751521501e-180 9.385062721547953178e-234
1.865865865865865914e+01 8.992784298750380819e-181 1.017584597347376973e-234
1.867867867867867915e+01 1.633982072876135260e-181 1.098271025578616345e-235
1.869869869869869916e+01 2.958543200453763765e-182 1.179924405651951248e-236
1.871871871871871917e+01 5.338092068149649554e-183 1.261840604878820483e-237
1.873873873873873919e+01 9.597800571586739735e-184 1.343261196178615746e-238
1.875875875875875920e+01 1.719629553776015971e-184 1.423384053820046519e-239
1.877877877877877921e+01 3.070263120605600414e-185 1.501375689561320906e-240
1.879879879879879923e+01 5.462529665954851135e-186 1.576385092232405657e-241
1.881881881881881924e+01 9.684775057852465231e-187 1.647558769615367498e-242
1.883883883883883925e+01 1.711050330843063142e-187 1.714056634781445337e-243
1.885885885885885926e+01 3.012406305729503204e-188 1.775068332665423224e-244
1.887887887887887928e+01 5.284961506296452326e-189 1.829829569078457444e-245
1.889889889889889929e+01 9.239482043381582553e-190 1.877637985632839700e-246
1.891891891891891930e+01 1.609648095471115979e-190 1.917868121526108867e-247
1.893893893893893932e+01 2.794420581598521528e-191 1.949985017610492636e-248
1.895895895895895933e+01 4.834261283111751137e-192 1.973556049542499568e-249
1.897897897897897934e+01 8.333855859127133437e-193 1.988260624270707499e-250
1.899899899899899935e+01 1.431658271671571197e-193 1.993897436120374303e-251
1.901901901901901937e+01 2.450813511169739871e-194 1.990389052904104545e-252
1.903903903903903938e+01 4.180793160740060467e-195 1.977783686006606586e-253
1.905905905905905939e+01 7.106972171821769390e-196 1.956254087891753904e-254
1.907907907907907941e+01 1.203893486730374346e-196 1.926093612259824408e-255
1.909909909909909942e+01 2.032212094730780876e-197 1.887709562472213260e-256
1.911911911911911943e+01 3.418436489149810376e-198 1.841614039055018839e-257
1.913913913913913944e+01 5.730117352537113939e-199 1.788412573746219873e-258
1.915915915915915946e+01 9.571434554070164601e-200 1.728790902605580116e-259
1.917917917917917947e+01 1.593191823400081571e-200 1.663500281720464073e-260
1.919919919919919948e+01 2.642631579506130505e-201 1.593341784270221276e-261
1.921921921921921950e+01 4.368000597758153018e-202 1.519150036155388548e-262
1.923923923923923951e+01 7.194593726997259140e-203 1.441776848796946716e-263
1.925925925925925952e+01 1.180884377713199611e-203 1.362075192651891013e-264
1.927927927927927954e+01 1.931461237463995692e-204 1.280883924719409948e-265
1.929929929929929955e+01 3.148053708129876578e-205 1.199013639699777632e-266
1.931931931931931956e+01 5.112999926964125682e-206 1.117233959944281828e-267
1.933933933933933957e+01 8.275361163274084338e-207 1.036262516614767316e-268
1.935935935935935959e+01 1.334675364024448016e-207 9.567558065508571745e-270
1.937937937937937960e+01 2.145071873632980406e-208 8.793020392391271761e-271
1.939939939939939961e+01 3.435465326221208685e-209 8.044160188998038200e-272
1.941941941941941963e+01 5.482855594865801047e-210 7.325360407596579247e-273
1.943943943943943964e+01 8.719780703891382303e-211 6.640227204270592613e-274
1.945945945945945965e+01 1.381916603847021023e-211 5.991596228003820196e-275
1.947947947947947966e+01 2.182406386943005679e-212 5.381555136044322798e-276
1.949949949949949968e+01 3.434526961065476783e-213 4.811480233200561236e-277
1.951951951951951969e+01 5.386116624512169179e-214 4.282084903683314609e-278
1.953953953953953970e+01 8.417092361458630602e-215 3.793477378291130131e-279
1.955955955955955972e+01 1.310768359923478587e-215 3.345225351647665751e-280
1.957957957957957973e+01 2.034076692098294700e-216 2.936425025001109706e-281
1.959959959959959974e+01 3.145474828556915048e-217 2.565772287728281521e-282
1.961961961961961975e+01 4.847107166666579337e-218 2.231633951290917056e-283
1.963963963963963977e+01 7.443146146650229540e-219 1.932117197915090892e-284
1.965965965965965978e+01 1.138958730824378449e-219 1.665135687449346113e-285
1.967967967967967979e+01 1.736748556746326297e-220 1.428471064736958545e-286
1.969969969969969981e+01 2.639024500281827718e-221 1.219828912834954646e-287
1.971971971971971982e+01 3.996017804915374278e-222 1.036888492261961243e-288
1.973973973973973983e+01 6.029605855977448022e-223 8.773458830805233261e-290
1.975975975975975985e+01 9.066255426888982536e-224 7.389503970223791875e-291
1.977977977977977986e+01 1.358452613843708439e-224 6.195343452545469636e-292
1.979979979979979987e+01 2.028329719381696357e-225 5.170364302475940042e-293
1.981981981981981988e+01 3.017936734079655703e-226 4.295191759868431093e-294
1.983983983983983990e+01 4.474651590055524294e-227 3.551809197069348963e-295
1.985985985985985991e+01 6.611284352296957471e-228 2.923629622144026889e-296
1.987987987987987992e+01 9.733969132954564482e-229 2.395525156111539360e-297
1.989989989989989994e+01 1.428142718031107691e-229 1.953821006439136162e-298
1.991991991991991995e+01 2.088001334025470018e-230 1.586260353196980578e-299
1.993993993993993996e+01 3.042057724679918041e-231 1.281946264174669590e-300
1.995995995995995997e+01 4.416534697126677372e-232 1.031266306771364064e-301
1.997997997997997999e+01 6.389595411646009953e-233 8.258049712484980419e-303
2.000000000000000000e+01 9.211759467696562410e-234 6.582484019091690675e-304


==> test_pursuit_patterns_appl.dat <==
0.000000000000000000e+00 5.469662105892558783e-52 9.658922358149571482e-293
2.002002002002001985e-02 1.403601445394202707e-51 1.328164737104251798e-291
4.004004004004003969e-02 3.588184838404311246e-51 1.816962128142220071e-290
6.006006006006005954e-02 9.138049330898374886e-51 2.472922261396297424e-289
8.008008008008007939e-02 2.318354693896803157e-50 3.348464603040988598e-288
1.001001001001000923e-01 5.859410909600320314e-50 4.510779725801426549e-287
1.201201201201201191e-01 1.475284301199556451e-49 6.045443776103441401e-286
1.401401401401401459e-01 3.700370228139791304e-49 8.060749267228793645e-285
1.601601601601601588e-01 9.246179634247611953e-49 1.069284564533125499e-283
1.801801801801801717e-01 2.301585784732238356e-48 1.411178145893600356e-282
2.002002002002001846e-01 5.707418227647435667e-48 1.852853345113560575e-281
2.202202202202202252e-01 1.409937691794312238e-47 2.420309519178752758e-280
2.402402402402402382e-01 3.469827101735654792e-47 3.145367761434478721e-279
2.602602602602602788e-01 8.506745507971674334e-47 4.066704465970700967e-278
2.802802802802802917e-01 2.077622966507012688e-46 5.230996788880443632e-277
3.003003003003003046e-01 5.054960029072176854e-46 6.694173333727352079e-276
3.203203203203203175e-01 1.225226568423456426e-45 8.522757130927991550e-275
3.403403403403403304e-01 2.958440075978738723e-45 1.079528049810214553e-273
3.603603603603603434e-01 7.116342462166445855e-45 1.360374269766826782e-272
3.803803803803803563e-01 1.705291367951724789e-44 1.705507156532506300e-271
4.004004004004003692e-01 4.070877549889022045e-44 2.127253967915640260e-270
4.204204204204204376e-01 9.681110476230542296e-44 2.639707449066981954e-269
4.404404404404404505e-01 2.293559464469654589e-43 3.258839057924486958e-268
4.604604604604604634e-01 5.413056051658987546e-43 4.002586137062581064e-267
4.804804804804804763e-01 1.272690303722447019e-42 4.890903794346822056e-266
5.005005005005005447e-01 2.980922176206224374e-42 5.945771470154779626e-265
5.205205205205205576e-01 6.955465998431441879e-42 7.191143655551240965e-264
5.405405405405405705e-01 1.616774747654312011e-41 8.652834072483790694e-263
5.605605605605605835e-01 3.743867707096387339e-41 1.035832292212780203e-261
5.805805805805805964e-01 8.636527543253886379e-41 1.233647763380849506e-260
6.006006006006006093e-01 1.984748681230462247e-40 1.461717897510125269e-259
6.206206206206206222e-01 4.543803828341544237e-40 1.723084646554888790e-258
6.406406406406406351e-01 1.036290019779546809e-39 2.020785979744954232e-257
6.606606606606606480e-01 2.354456925607395556e-39 2.357787640046222808e-256
6.806806806806806609e-01 5.329026437828693049e-39 2.736904934624573310e-255
7.007007007007006738e-01 1.201580001550167033e-38 3.160715438611082955e-254
7.207207207207206867e-01 2.699014387940537245e-38 3.631463991434738935e-253
7.407407407407406996e-01 6.039561378794728951e-38 4.150961887203480342e-252
7.607607607607607125e-01 1.346335477942024360e-37 4.720482682966467328e-251
7.807807807807807254e-01 2.989846366521851426e-37 5.340657545329006225e-250
8.008008008008007383e-01 6.614425762068792049e-37 6.011373498550333018e-249
8.208208208208208623e-01 1.457750206722423856e-36 6.731678296355683034e-248
8.408408408408408752e-01 3.200529012003477666e-36 7.499695885929702436e-247
8.608608608608608881e-01 7.000162413691976035e-36 8.312556538948619903e-246
8.808808808808809010e-01 1.525253941146345698e-35 9.166345667805357898e-245
9.009009009009009139e-01 3.310730934351707001e-35 1.005607510833552565e-243
9.209209209209209268e-01 7.159015604392371420e-35 1.097568022388444440e-242
9.409409409409409397e-01 1.542163509783734145e-34 1.191804556880540648e-241
9.609609609609609526e-01 3.309445457197877289e-34 1.287506105262436255e-240
9.809809809809809655e-01 7.075020856348641368e-34 1.383770958902480610e-239
1.001001001001001089e+00 1.506773287880097203e-33 1.479618612775099597e-238
1.021021021021021102e+00 3.196802394136350707e-33 1.574004679283391005e-237
1.041041041041041115e+00 6.756649064904009483e-33 1.665838563592131433e-236
1.061061061061061128e+00 1.422638720253901088e-32 1.754003531374165224e-235
1.081081081081081141e+00 2.984046445221622371e-32 1.837378687176313757e-234
1.101101101101101154e+00 6.235398633767501415e-32 1.914862282005383538e-233
1.121121121121121167e+00 1.297987648946124758e-31 1.985395687739609856e-232
1.141141141141141180e+00 2.691687190909935856e-31 2.047987318384672627e-231
1.161161161161161193e+00 5.560659560034260464e-31 2.101735747965009860e-230
1.181181181181181206e+00 1.144394383806722055e-30 2.145851274523483492e-229
1.201201201201201219e+00 2.346242081661597964e-30 2.179675210556949388e-228
1.221221221221221231e+00 4.792008872285391642e-30 2.202696241836343149e-227
1.241241241241241244e+00 9.750123088998660132e-30 2.214563286942542722e-226
1.261261261261261257e+00 1.976288187337646664e-29 2.215094405554588296e-225
1.281281281281281270e+00 3.990599488689030761e-29 2.204281439571445000e-224
1.301301301301301283e+00 8.027377776077175355e-29 2.182290221604134726e-223
1.321321321321321296e+00 1.608632921014748556e-28 2.149456343397851617e-222
1.341341341341341309e+00 3.211351872236940142e-28 2.106276635084643196e-221
1.361361361361361322e+00 6.386553106799597591e-28 2.053396657638969064e-220
1.381381381381381335e+00 1.265298090765736911e-27 1.991594648571970735e-219
1.401401401401401348e+00 2.497277872191839863e-27 1.921762478721891900e-218
1.421421421421421361e+00 4.910080096638694480e-27 1.844884270922199946e-217
1.441441441441441373e+00 9.617406566317302556e-27 1.762013395755592475e-216
1.461461461461461386e+00 1.876614494248153300e-26 1.674248593350273234e-215
1.481481481481481399e+00 3.647874161027281307e-26 1.582709972767187830e-214
1.501501501501501412e+00 7.064026529843415291e-26 1.488515612984699136e-213
1.521521521521521425e+00 1.362738376491664685e-25 1.392759434316571456e-212
1.541541541541541438e+00 2.618908604699630971e-25 1.296490930098589958e-211
1.561561561561561451e+00 5.013902566202260316e-25 1.200697250389158377e-210
1.581581581581581464e+00 9.562669126104949451e-25 1.106288017705990196e-209
1.601601601601601477e+00 1.816895961650674031e-24 1.014083135282539020e-208
1.621621621621621712e+00 3.438972329819029931e-24 9.248037267632505180e-208
1.641641641641641725e+00 6.484477605617977887e-24 8.390662281981281112e-207
1.661661661661661737e+00 1.218060891420866118e-23 7.573795435763424236e-206
1.681681681681681750e+00 2.279348311008616205e-23 6.801450780819086360e-205
1.701701701701701763e+00 4.249130633121760308e-23 6.076593819647759664e-204
1.721721721721721776e+00 7.891093003394783421e-23 5.401190745089775866e-203
1.741741741741741789e+00 1.459896045900839360e-22 4.776276731412891908e-202
1.761761761761761802e+00 2.690632564060842638e-22 4.202039272925352902e-201
1.781781781781781815e+00 4.940086429651345477e-22 3.677912493347739322e-200
1.801801801801801828e+00 9.035712246281465457e-22 3.202678441217510749e-199
1.821821821821821841e+00 1.646409744335704883e-21 2.774571620864656408e-198
1.841841841841841854e+00 2.988554328598974678e-21 2.391383358286726083e-197
1.861861861861861867e+00 5.404208224503147922e-21 2.050563037349302376e-196
1.881881881881881879e+00 9.735330153882530013e-21 1.749313734575930055e-195
1.901901901901901892e+00 1.747096871309820054e-20 1.484680301863463329e-194
1.921921921921921905e+00 3.123424259097700633e-20 1.253628469702973204e-193
1.941941941941941918e+00 5.562789978150425164e-20 1.053114046354276606e-192
1.961961961961961931e+00 9.869656535737862130e-20 8.801417525067959746e-192
1.981981981981981944e+00 1.744452332654426824e-19 7.318136423728285446e-191
2.002002002002002179e+00 3.071594388801161541e-19 6.053674115945915282e-190
2.022022022022022192e+00 5.387860165810719624e-19 4.982051748172471051e-189
2.042042042042042205e+00 9.414916166753134189e-19 4.079135102476931016e-188
2.062062062062062218e+00 1.638944662568063845e-18 3.322757172555906053e-187
2.082082082082082231e+00 2.842233897390835350e-18 2.692773210544001689e-186
2.102102102102102243e+00 4.910243512300215657e-18 2.171058926326741274e-185
2.122122122122122256e+00 8.450724385735203878e-18 1.741462405907596011e-184
2.142142142142142269e+00 1.448880396415181301e-17 1.389719831880807818e-183
2.162162162162162282e+00 2.474678735140126120e-17 1.103344326089147597e-182
2.182182182182182295e+00 4.210685530694258052e-17 8.714962769761080484e-182
2.202202202202202308e+00 7.137308695833885335e-17 6.848424393916277925e-181
2.222222222222222321e+00 1.205213104402796103e-16 5.354099702088509722e-180
2.242242242242242334e+00 2.027406809726089375e-16 4.164404452167066000e-179
2.262262262262262347e+00 3.397548367231469042e-16 3.222478357565243654e-178
2.282282282282282360e+00 5.672024349829148329e-16 2.480834402120631195e-177
2.302302302302302373e+00 9.433182064019421443e-16 1.900098877450648376e-176
2.322322322322322385e+00 1.562881455188646028e-15 1.447855720330510895e-175
2.342342342342342398e+00 2.579535747597396396e-15 1.097602355838808572e-174
2.362362362362362411e+00 4.241356276515043495e-15 8.278190836959807827e-174
2.382382382382382424e+00 6.947293562004887110e-15 6.211500101695992433e-173
2.402402402402402437e+00 1.133637588823377176e-14 4.636905217646682082e-172
2.422422422422422450e+00 1.842809812762331371e-14 3.443741940879480807e-171
2.442442442442442463e+00 2.984245076620241833e-14 2.544506943534224470e-170
2.462462462462462476e+00 4.814333231536878386e-14 1.870455326442661189e-169
2.482482482482482489e+00 7.737229875304802645e-14 1.367923148959985814e-168
2.502502502502502502e+00 1.238746795988697296e-13 9.952833005847469977e-168
2.522522522522522515e+00 1.975728568809059287e-13 7.204475931179988149e-167
2.542542542542542527e+00 3.139205211638080299e-13 5.188343622456072155e-166
2.562562562562562540e+00 4.968895063145372876e-13 3.717283873076765640e-165
2.582582582582582553e+00 7.835155766787037287e-13 2.649679726576236433e-164
2.602602602602602566e+00 1.230787667859477584e-12 1.879021274997851944e-163
2.622622622622622579e+00 1.926044551984853748e-12 1.325686003826470384e-162
2.642642642642642592e+00 3.002598150539011053e-12 9.305084132917187800e-162
2.662662662662662605e+00 4.663111373184855034e-12 6.497863688244980829e-161
2.682682682682682618e+00 7.214430517961902544e-12 4.514311757379877184e-160
2.702702702702702631e+00 1.111926327675373426e-11 3.120205218521550709e-159
2.722722722722722644e+00 1.707252129427644046e-11 2.145583540697384786e-158
2.742742742742742657e+00 2.611361543857379125e-11 1.467838782631533018e-157
2.762762762762762669e+00 3.979092515024526389e-11 9.990378601951565940e-157
2.782782782782782682e+00 6.040164418916083720e-11 6.764819212023110279e-156
2.802802802802802695e+00 9.134003549713457128e-11 4.557231617308220952e-155
2.822822822822822708e+00 1.376009026460825609e-10 3.054334995104469672e-154
2.842842842842842721e+00 2.065042913028065365e-10 2.036586655330602159e-153
2.862862862862862734e+00 3.087340788404384743e-10 1.351013779583058804e-152
2.882882882882882747e+00 4.598198883666883981e-10 8.916354412138790426e-152
2.902902902902902760e+00 6.822422706639215191e-10 5.854442246751475086e-151
2.922922922922922773e+00 1.008410102676450060e-09 3.824321444336943623e-150
2.942942942942942786e+00 1.484852940124062577e-09 2.485386360378464447e-149
2.962962962962962798e+00 2.178097868089362897e-09 1.606956393147626994e-148
2.982982982982982811e+00 3.182870932421287931e-09 1.033677188367019901e-147
3.003003003003002824e+00 4.633491360293343217e-09 6.615100275245963395e-147
3.023023023023022837e+00 6.719630280856258382e-09 4.211711268891546508e-146
3.043043043043042850e+00 9.708007224488786877e-09 2.667788578760052163e-145
3.063063063063062863e+00 1.397212603826389426e-08 1.681182599589748603e-144
3.083083083083082876e+00 2.003284311015366789e-08 1.054020415913993552e-143
3.103103103103102889e+00 2.861345997476041721e-08 6.574365107917325752e-143
3.123123123123122902e+00 4.071419519344490384e-08 4.079709823150166273e-142
3.143143143143142915e+00 5.771238522335092944e-08 2.518693890118938787e-141
3.163163163163162928e+00 8.149667396128113179e-08 1.547006585150427218e-140
3.183183183183182940e+00 1.146458759716545518e-07 9.453216304211184880e-140
3.203203203203202953e+00 1.606662586556788081e-07 5.746953558199365689e-139
3.223223223223223410e+00 2.243048249863897386e-07 3.475893321340077875e-138
3.243243243243243423e+00 3.119609557645383097e-07 2.091538435080771833e-137
3.263263263263263436e+00 4.322246787217908847e-07 1.252091074739004181e-136
3.283283283283283449e+00 5.965770873976079926e-07 7.457214734896408176e-136
3.303303303303303462e+00 8.202972776605367026e-07 4.418634076844464714e-135
3.323323323323323475e+00 1.123630870428733022e-06 2.604774222315928567e-134
3.343343343343343488e+00 1.533288032639567892e-06 1.527646228981205435e-133
3.363363363363363501e+00 2.084354196457105751e-06 8.913456690056171648e-133
3.383383383383383514e+00 2.822714716042424184e-06 5.174163930654302579e-132
3.403403403403403527e+00 3.808115791197527462e-06 2.988167025188224920e-131
3.423423423423423539e+00 5.118008401904105436e-06 1.716881073104666027e-130
3.443443443443443552e+00 6.852349963546535830e-06 9.814003675571596271e-130
3.463463463463463565e+00 9.139570079795593599e-06 5.581139513660914577e-129
3.483483483483483578e+00 1.214394217883256076e-05 3.157695154458451967e-128
3.503503503503503591e+00 1.607464185807227247e-05 1.777412302126932908e-127
3.523523523523523604e+00 2.119681512452959579e-05 9.953522948614985071e-127
3.543543543543543617e+00 2.784502484436490277e-05 5.545441416805633489e-126
3.563563563563563630e+00 3.643949074120994477e-05 3.073732580551258604e-125
3.583583583583583643e+00 4.750558597766736278e-05 1.694988276111849151e-124
3.603603603603603656e+00 6.169710006079052046e-05 9.299037005337747645e-124
3.623623623623623669e+00 7.982382139018258003e-05 5.075512627400381868e-123
3.643643643643643681e+00 1.028840305434377601e-04 2.756084371834805556e-122
3.663663663663663694e+00 1.321025241242036903e-04 1.488935084730939825e-121
3.683683683683683707e+00 1.689748048491459197e-04 8.002573616999426473e-121
3.703703703703703720e+00 2.153180721023917527e-04 4.279117891284774566e-120
3.723723723723723733e+00 2.733296234721199584e-04 2.276404757204045540e-119
3.743743743743743746e+00 3.456532263639911016e-04 1.204801159094239998e-118
3.763763763763763759e+00 4.354539338700397092e-04 6.343835721801371343e-118
3.783783783783783772e+00 5.465016946937620605e-04 3.323220350909280983e-117
3.803803803803803785e+00 6.832639371836065787e-04 1.731956614238786999e-116
3.823823823823823798e+00 8.510070868482995810e-04 8.980190257037448372e-116
3.843843843843843811e+00 1.055906700261976996e-03 4.632385849375872846e-115
3.863863863863863823e+00 1.305165562271780409e-03 2.377357934807803989e-114
3.883883883883883836e+00 1.607138695726403280e-03 1.213822213297619374e-113
3.903903903903903849e+00 1.971463773452492713e-03 6.165754763892363013e-113
3.923923923923923862e+00 2.409194903405581598e-03 3.115932726503636068e-112
3.943943943943943875e+00 2.932937185399392497e-03 1.566608784086655629e-111
3.963963963963963888e+00 3.556978820733219804e-03 7.836167332874246644e-111
3.983983983983983901e+00 4.297416907536839165e-03 3.899577038788766378e-110
4.004004004004004358e+00 5.172272392166705687e-03 1.930642965787596815e-109
4.024024024024024371e+00 6.201588992390078166e-03 9.509486993810114088e-109
4.044044044044044384e+00 7.407510287667095836e-03 4.659967306676143441e-108
4.064064064064064397e+00 8.814328616015375609e-03 2.271848203437928179e-107
4.084084084084084409e+00 1.044849895977517477e-02 1.101910723596077170e-106
4.104104104104104422e+00 1.233861068095623570e-02 5.317214352293562544e-106
4.124124124124124435e+00 1.451530981930671330e-02 2.552657727073756925e-105
4.144144144144144448e+00 1.701116473164672807e-02 1.219190763009700121e-104
4.164164164164164461e+00 1.986046816675755833e-02 5.793238393205088041e-104
4.184184184184184474e+00 2.309896947022500174e-02 2.738683189246076807e-103
4.204204204204204487e+00 2.676353152654709078e-02 1.288050382873352912e-102
4.224224224224224500e+00 3.089170829215589359e-02 6.026908045711281536e-102
4.244244244244244513e+00 3.552124036326332474e-02 2.805607662096431888e-101
4.264264264264264526e+00 4.068946795482553114e-02 1.299361431948561661e-100
4.284284284284284539e+00 4.643266292536907258e-02 5.986922879748014833e-100
4.304304304304304551e+00 5.278528403508243871e-02 2.744403820115538305e-99
4.324324324324324564e+00 5.977916242272301312e-02 1.251592712519189126e-98
4.344344344344344577e+00 6.744262726458893908e-02 5.678696988355499057e-98
4.364364364364364590e+00 7.579958465327171768e-02 2.563332977144976922e-97
4.384384384384384603e+00 8.486856580682385076e-02 1.151150252515981413e-96
4.404404404404404616e+00 9.466176367866434294e-02 5.143155566170622675e-96
4.424424424424424629e+00 1.051840797631504593e-01 2.286114444020241632e-95
4.444444444444444642e+00 1.164322052532704155e-01 1.010966893291595868e-94
4.464464464464464655e+00 1.283937625761188972e-01 4.447813402186712171e-94
4.484484484484484668e+00 1.410465345837429718e-01 1.946824682665449483e-93
4.504504504504504681e+00 1.543578091969066979e-01 8.477694993660727212e-93
4.524524524524524693e+00 1.682838669890977523e-01 3.672817853339091258e-92
4.544544544544544706e+00 1.827696379820176742e-01 1.583039141858080507e-91
4.564564564564564719e+00 1.977485517544033677e-01 6.788199148594639508e-91
4.584584584584584732e+00 2.131426018289714064e-01 2.895930639584610159e-90
4.604604604604604745e+00 2.288626412201299476e-01 1.229114652629692649e-89
4.624624624624624758e+00 2.448089210597599319e-01 5.189999254881977765e-89
4.644644644644644771e+00 2.608718784718375705e-01 2.180282927996767517e-88
4.664664664664664784e+00 2.769331734799926337e-01 9.112322299013669580e-88
4.684684684684684797e+00 2.928669678823916933e-01 3.788924482356474832e-87
4.704704704704704810e+00 3.085414319238669600e-01 1.567377058774707354e-86
4.724724724724724823e+00 3.238204574686686099e-01 6.450623309319133481e-86
4.744744744744744835e+00 3.385655494773739949e-01 2.641195426354059347e-85
4.764764764764764848e+00 3.526378611735481727e-01 1.075895400259160491e-84
4.784784784784784861e+00 3.659003326008292145e-01 4.360238288822869045e-84
4.804804804804804874e+00 3.782198875552812423e-01 1.758008850067105387e-83
4.824824824824824887e+00 3.894696403413260843e-01 7.051841608672953550e-83
4.844844844844844900e+00 3.995310616164963191e-01 2.814198325701239047e-82
4.864864864864864913e+00 4.082960518898308133e-01 1.117319840872310301e-81
4.884884884884884926e+00 4.156688720979059837e-01 4.413376524805999612e-81
4.904904904904904939e+00 4.215678831208574118e-01 1.734343470673555662e-80
4.924924924924924952e+00 4.259270500779224755e-01 6.780627676237732786e-80
4.944944944944944965e+00 4.286971726576906949e-01 2.637396014105705721e-79
4.964964964964964977e+00 4.298468094349177093e-01 1.020590337507898563e-78
4.984984984984984990e+00 4.293628718942697486e-01 3.929146467372727900e-78
5.005005005005005003e+00 4.272508724688136028e-01 1.504927726727487999e-77
5.025025025025025016e+00 4.235348200208152725e-01 5.734607894884331537e-77
5.045045045045045029e+00 4.182567655357883329e-01 2.174014678871550199e-76
5.065065065065065042e+00 4.114760100497795725e-01 8.199585054771811446e-76
5.085085085085085055e+00 4.032679956705567670e-01 3.076748074915332069e-75
5.105105105105105068e+00 3.937229086885611351e-01 1.148583727486115210e-74
5.125125125125125081e+00 3.829440309352313276e-01 4.265834870502235641e-74
5.145145145145145094e+00 3.710458815064975879e-01 1.576217264636399439e-73
5.165165165165165106e+00 3.581521955485278963e-01 5.794270680390902295e-73
5.185185185185185119e+00 3.443937898770554340e-01 2.119103350356980915e-72
5.205205205205205132e+00 3.299063667058353411e-01 7.710386632126326091e-72
5.225225225225225145e+00 3.148283066892834658e-01 2.791070671054130118e-71
5.245245245245245158e+00 2.992985008931727253e-01 1.005162249380311233e-70
5.265265265265265171e+00 2.834542683040535138e-01 3.601406675176323777e-70
5.285285285285285184e+00 2.674294012296298817e-01 1.283745162614560669e-69
5.305305305305305197e+00 2.513523756253545072e-01 4.552564780425218124e-69
5.325325325325325210e+00 2.353447572337941385e-01 1.606216591645083398e-68
5.345345345345345223e+00 2.195198276891822398e-01 5.637969737111117714e-68
5.365365365365365236e+00 2.039814476748545435e-01 1.968847290565559707e-67
5.385385385385385248e+00 1.888231670785786021e-01 6.840250137798291842e-67
5.405405405405405261e+00 1.741275851104784056e-01 2.364300063919075852e-66
5.425425425425425274e+00 1.599659567494560730e-01 8.130249318511115010e-66
5.445445445445445287e+00 1.463980358572435914e-01 2.781479046414205153e-65
5.465465465465465300e+00 1.334721400007078396e-01 9.467130873925240729e-65
5.485485485485485313e+00 1.212254175709361337e-01 3.205764596220700973e-64
5.505505505505505326e+00 1.096842942602200138e-01 1.079979557731550730e-63
5.525525525525525339e+00 9.886507339372536951e-02 3.619679357390183225e-63
5.545545545545545352e+00 8.877466301171771379e-02 1.206966806041122374e-62
5.565565565565565365e+00 7.941140192620718685e-02 4.003973650671770043e-62
5.585585585585585378e+00 7.076595716797587365e-02 1.321471358135634507e-61
5.605605605605605390e+00 6.282226620641201409e-02 4.339053026738652275e-61
5.625625625625625403e+00 5.555849895667965693e-02 1.417433914782763787e-60
5.645645645645645416e+00 4.894801676498862497e-02 4.606608890199973647e-60
5.665665665665665429e+00 4.296030815490342603e-02 1.489465753570317970e-59
5.685685685685685442e+00 3.756188399660662786e-02 4.791266878987524740e-59
5.705705705705705455e+00 3.271711780191582236e-02 1.533348460620829283e-58
5.725725725725725468e+00 2.838901993437624796e-02 4.882047719231644154e-58
5.745745745745745481e+00 2.453993755183282721e-02 1.546442718075650730e-57
5.765765765765765494e+00 2.113217497919242863e-02 4.873447758626974538e-57
5.785785785785785507e+00 1.812853186872502922e-02 1.527951085347614002e-56
5.805805805805805520e+00 1.549275888847544136e-02 4.765991317995223973e-56
5.825825825825825532e+00 1.318993274752553423e-02 1.478998391633411158e-55
5.845845845845845545e+00 1.118675409762323082e-02 4.566177774374842289e-55
5.865865865865865558e+00 9.451773236677009707e-03 1.402518469681511487e-54
5.885885885885885571e+00 7.955549586543970639e-03 4.285830802061910690e-54
5.905905905905905584e+00 6.670751642174063863e-03 1.302963091000743620e-53
5.925925925925925597e+00 5.572204517052417247e-03 3.940940380122393105e-53
5.945945945945945610e+00 4.636892373011066576e-03 1.185873256669177420e-52
5.965965965965965623e+00 3.843922957136578812e-03 3.550155245087806810e-52
5.985985985985985636e+00 3.174461213156609934e-03 1.057370217540128562e-51
6.006006006006005649e+00 2.611638528218902973e-03 3.133123123279484601e-51
6.026026026026025662e+00 2.140443656093575422e-03 9.236310179207549251e-51
6.046046046046045674e+00 1.747600759854875179e-03 2.708882801409744141e-50
6.066066066066065687e+00 1.421439373019903196e-03 7.904102832673000598e-50
6.086086086086085700e+00 1.151760415959865230e-03 2.294487029307454405e-49
6.106106106106105713e+00 9.297017478415680854e-04 6.626577650441515593e-49
6.126126126126125726e+00 7.476061026388267430e-04 1.903985493217860992e-48
6.146146146146145739e+00 5.988936657418845533e-04 5.442627830207083441e-48
6.166166166166165752e+00 4.779410061383615308e-04 1.547833707845166946e-47
6.186186186186185765e+00 3.799675950509155404e-04 4.379359741761803210e-47
6.206206206206205778e+00 3.009307190340857786e-04 1.232728970257218732e-46
6.226226226226225791e+00 2.374292348585167961e-04 3.452194389377480395e-46
6.246246246246245803e+00 1.866163139032352364e-04 9.618194199888622921e-46
6.266266266266265816e+00 1.461210826073729878e-04 2.666014456809088827e-45
6.286286286286285829e+00 1.139788794676744661e-04 7.351942772485776257e-45
6.306306306306305842e+00 8.856971508567117667e-05 2.017030172608622364e-44
6.326326326326325855e+00 6.856443862808866009e-05 5.505456443949342156e-44
6.346346346346345868e+00 5.287808457635968687e-05 1.495012853658496549e-43
6.366366366366365881e+00 4.062990826738729227e-05 4.038937951828907292e-43
6.386386386386385894e+00 3.110974123453669101e-05 1.085575655192478377e-42
6.406406406406405907e+00 2.375055338423157073e-05 2.902843808696198253e-42
6.426426426426426808e+00 1.810757836186621298e-05 7.722499719796338447e-42
6.446446446446446821e+00 1.384517115111477220e-05 2.043914821694882066e-41
6.466466466466466834e+00 1.073392227094355695e-05 5.381933708295186419e-41
6.486486486486486847e+00 8.662736881018641012e-06 1.409887805969122988e-40
6.506506506506506859e+00 7.673980120687402405e-06 3.674526839725635123e-40
6.526526526526526872e+00 8.034849985535372341e-06 9.527719278343579409e-40
6.546546546546546885e+00 1.036533760841831288e-05 2.457803400888136300e-39
6.566566566566566898e+00 1.585281905929774804e-05 6.307772017110279152e-39
6.586586586586586911e+00 2.659547482128722017e-05 1.610554756381115589e-38
6.606606606606606924e+00 4.613061176210841280e-05 4.091152426772829300e-38
6.626626626626626937e+00 8.021764272974757891e-05 1.033918927172166048e-37
6.646646646646646950e+00 1.379553604105159014e-04 2.599548772616017089e-37
6.666666666666666963e+00 2.333135751876833921e-04 6.502496298899624663e-37
6.686686686686686976e+00 3.871424535308108216e-04 1.618202681679847472e-36
6.706706706706706989e+00 6.296798463468790408e-04 4.006419109640467377e-36
6.726726726726727001e+00 1.003498557424410470e-03 9.868485334796768259e-36
6.746746746746747014e+00 1.566715801446981471e-03 2.418328425625893884e-35
6.766766766766767027e+00 2.396126654201043756e-03 5.895908304795892857e-35
6.786786786786787040e+00 3.589733656464492474e-03 1.430068431435578505e-34
6.806806806806807053e+00 5.267952009344137668e-03 3.450909564308092068e-34
6.826826826826827066e+00 7.572616065633161128e-03 8.284780295738503523e-34
6.846846846846847079e+00 1.066285351638005495e-02 1.978787110476278290e-33
6.866866866866867092e+00 1.470698959325689517e-02 4.702056128131837943e-33
6.886886886886887105e+00 1.986994720104041240e-02 1.111596586415956677e-32
6.906906906906907118e+00 2.629614631069690858e-02 2.614431450505699983e-32
6.926926926926927131e+00 3.408865850021547406e-02 6.117556282991345000e-32
6.946946946946947143e+00 4.328626306295686732e-02 1.424129059513095419e-31
6.966966966966967156e+00 5.384094139615418911e-02 3.298309348958931649e-31
6.986986986986987169e+00 6.559905070938180927e-02 7.599833777994834025e-31
7.007007007007007182e+00 7.828973453686811912e-02 1.742157825154075617e-30
7.027027027027027195e+00 9.152388363010703631e-02 3.973211348151934646e-30
7.047047047047047208e+00 1.048060644101134892e-01 9.015022847934537450e-30
7.067067067067067221e+00 1.175603142420332398e-01 2.034996439879928112e-29
7.087087087087087234e+00 1.291687377792262448e-01 4.570187957780601584e-29
7.107107107107107247e+00 1.390197314391011796e-01 1.021135899186269948e-28
7.127127127127127260e+00 1.465607998926393429e-01 2.270008192054322360e-28
7.147147147147147273e+00 1.513496984121089906e-01 5.021201251432317021e-28
7.167167167167167285e+00 1.530973399848000460e-01 1.105443600496016844e-27
7.187187187187187298e+00 1.516966820999259002e-01 2.423870989124045771e-27
7.207207207207207311e+00 1.472335795643932577e-01 5.302532075342788542e-27
7.227227227227227324e+00 1.399780733086201656e-01 1.162363860353713604e-26
7.247247247247247337e+00 1.303573442130100679e-01 2.579701899758418363e-26
7.267267267267267350e+00 1.189140986190451443e-01 5.929334093655431062e-26
7.287287287287287363e+00 1.062560199204520550e-01 1.472437507311253114e-25
7.307307307307307376e+00 9.300281463303894380e-02 4.182238559301407011e-25
7.327327327327327389e+00 7.973720197433782630e-02 1.408740907734930755e-24
7.347347347347347402e+00 6.696505709863952160e-02 5.510437899465012353e-24
7.367367367367367414e+00 5.508810673580119555e-02 2.360022952531427057e-23
7.387387387387387427e+00 4.439047599909782399e-02 1.049318747051771015e-22
7.407407407407407440e+00 3.503838731101926313e-02 4.690875364645142174e-22
7.427427427427427453e+00 2.709073373391057346e-02 2.075049610991187500e-21
7.447447447447447466e+00 2.051727967155779486e-02 9.016632424471783781e-21
7.467467467467467479e+00 1.522092836351131122e-02 3.835959793138168348e-20
7.487487487487487492e+00 1.106089429880358598e-02 1.595437111506923330e-19
7.507507507507507505e+00 7.949674726633782981e-03 6.482968525848276782e-19
7.527527527527527518e+00 1.256433758972457133e-02 2.572915516249314899e-18
7.547547547547547531e+00 1.123462961674451532e-01 9.971803754597455615e-18
7.567567567567567544e+00 2.791225525045771816e-01 3.773895436832263271e-17
7.587587587587587556e+00 1.185617950034485030e-01 1.394633943319801188e-16
7.607607607607607569e+00 9.255626205470312076e-03 5.032434713999111180e-16
7.627627627627627582e+00 7.589066819624846940e-04 1.773128916239397787e-15
7.647647647647647595e+00 4.088231378321354067e-04 6.100213790550307678e-15
7.667667667667667608e+00 2.465388153628834695e-04 2.049233883268047345e-14
7.687687687687687621e+00 1.456983286618951574e-04 6.721702497004031444e-14
7.707707707707707634e+00 8.434330591597438492e-05 2.152821871915587870e-13
7.727727727727727647e+00 4.782801668488774824e-05 6.732522810237365050e-13
7.747747747747747660e+00 2.656918171150725322e-05 2.055835813020663605e-12
7.767767767767767673e+00 1.446199598144526438e-05 6.129708757259937878e-12
7.787787787787787686e+00 7.718320790340884701e-06 1.784563684392912285e-11
7.807807807807807698e+00 4.047666820987491907e-06 5.073002157078732995e-11
7.827827827827827711e+00 2.100585250778796734e-06 1.408117258100942763e-10
7.847847847847847724e+00 1.103229561440040030e-06 3.816395452149925928e-10
7.867867867867867737e+00 6.253217241460284775e-07 1.009970501684185979e-09
7.887887887887887750e+00 4.377433723301710114e-07 2.609785292204032098e-09
7.907907907907907763e+00 4.283936253040432249e-07 6.584785586802369111e-09
7.927927927927927776e+00 5.549688883899372176e-07 1.622255537483375080e-08
7.947947947947947789e+00 8.208566311491621458e-07 3.902452813629952135e-08
7.967967967967967802e+00 1.265726201100357816e-06 9.166358180412615736e-08
7.987987987987987815e+00 1.966124516129040072e-06 2.102309990682870762e-07
8.008008008008008716e+00 3.043922019697807898e-06 4.708010820924970182e-07
8.028028028028028729e+00 4.682212452512911164e-06 1.029482380213552341e-06
8.048048048048048742e+00 7.149563900295291816e-06 2.198068138047630790e-06
8.068068068068068754e+00 1.083457521589245168e-05 4.582517703364919701e-06
8.088088088088088767e+00 1.629366532016866622e-05 9.328416300680184993e-06
8.108108108108108780e+00 2.431601048003573600e-05 1.854182399351138701e-05
8.128128128128128793e+00 3.601060026345462653e-05 3.598634644690033992e-05
8.148148148148148806e+00 5.292152488075237046e-05 6.819677325287567941e-05
8.168168168168168819e+00 7.717882152761673935e-05 1.261916629246233161e-04
8.188188188188188832e+00 1.116934494970282246e-04 2.280017958684081515e-04
8.208208208208208845e+00 1.604061527199324665e-04 4.022412812848751799e-04
8.228228228228228858e+00 2.286009848194895484e-04 6.929083235656039981e-04
8.248248248248248871e+00 3.232949542525907489e-04 1.165482305960601058e-03
8.268268268268268884e+00 4.537153901725089278e-04 1.914151720564149367e-03
8.288288288288288896e+00 6.318759853849096860e-04 3.069642498420775169e-03
8.308308308308308909e+00 8.732607575391593832e-04 4.806622411286042527e-03
8.328328328328328922e+00 1.197622077349766098e-03 7.349080126587311836e-03
8.348348348348348935e+00 1.629894135726950083e-03 1.097151813324944401e-02
8.368368368368368948e+00 2.201216481457359420e-03 1.599341605814887102e-02
8.388388388388388961e+00 2.950053346344141091e-03 2.276441596179283253e-02
8.408408408408408974e+00 3.923383288647613529e-03 3.163825756688170426e-02
8.428428428428428987e+00 5.177920297961905935e-03 4.293479259906230611e-02
8.448448448448449000e+00 6.781312205242076216e-03 5.689144290949348093e-02
8.468468468468469013e+00 8.813245590223997214e-03 7.360804707568104066e-02
8.488488488488489025e+00 1.136636924256497448e-02 9.299174761752547480e-02
8.508508508508509038e+00 1.454693180689698058e-02 1.147107954127093710e-01
8.528528528528529051e+00 1.847501503697848019e-02 1.381671948354371848e-01
8.548548548548549064e+00 2.328423388312682307e-02 1.624973777614753534e-01
8.568568568568569077e+00 2.912077040664923927e-02 1.866072624143758629e-01
8.588588588588589090e+00 3.614161227228248480e-02 2.092432680089272301e-01
8.608608608608609103e+00 4.451188020618966623e-02 2.290947914113919959e-01
8.628628628628629116e+00 5.440115387618900400e-02 2.449174367300329946e-01
8.648648648648649129e+00 6.597874313313925598e-02 2.556612839814281224e-01
8.668668668668669142e+00 7.940790161869884511e-02 2.605859508075134556e-01
8.688688688688689155e+00 9.483904154290480337e-02 2.593449546768840652e-01
8.708708708708709167e+00 1.124020799291405304e-01 2.520260242047362431e-01
8.728728728728729180e+00 1.321981245155517681e-01 2.391408448299732481e-01
8.748748748748749193e+00 1.542907872607267583e-01 2.215659038838755646e-01
8.768768768768769206e+00 1.786974894263668456e-01 2.004439349983214436e-01
8.788788788788789219e+00 2.053811881282712193e-01 1.770613503954912016e-01
8.808808808808809232e+00 2.342430033493584640e-01 1.527198740513140696e-01
8.828828828828829245e+00 2.651162501943032934e-01 1.286199708729285629e-01
8.848848848848849258e+00 2.977623779657505021e-01 1.057700151286724982e-01
8.868868868868869271e+00 3.318692812628854516e-01 8.492948692816487677e-02
8.888888888888889284e+00 3.670523766254437659e-01 6.658817356637422580e-02
8.908908908908909297e+00 4.028587317135517987e-01 5.097768659620697390e-02
8.928928928928929309e+00 4.387743959390112414e-01 3.810755106577307094e-02
8.948948948948949322e+00 4.742349180991097257e-01 2.781614181375063194e-02
8.968968968968969335e+00 5.086388568974394842e-01 1.982677821296516263e-02
8.988988988988989348e+00 5.413639055013113044e-01 1.380088911765422512e-02
9.009009009009009361e+00 5.717850742069926495e-01 9.382659553872147590e-03
9.029029029029029374e+00 5.992942191082231140e-01 6.232291250532420376e-03
9.049049049049049387e+00 6.233200820525871544e-01 4.047408551081341753e-03
9.069069069069069400e+00 6.433479290644875670e-01 2.573893343763518360e-03
9.089089089089089413e+00 6.589378489719518450e-01 1.608433467643731506e-03
9.109109109109109426e+00 6.697408057099001333e-01 9.953905814612514034e-04
9.129129129129129439e+00 6.755116269764501746e-01 6.204118962839779913e-04
9.149149149149149451e+00 6.761182544524513283e-01 4.027343703673779036e-04
9.169169169169169464e+00 6.715467682803406557e-01 2.875475336275024052e-04
9.189189189189189477e+00 6.619019189094282885e-01 2.392284584709699225e-04
9.209209209209209490e+00 6.474031380119368295e-01 2.358172238017380016e-04
9.229229229229229503e+00 6.283762407081532331e-01 2.647905569126117204e-04
9.249249249249249516e+00 6.052412573992830280e-01 3.200071141314667837e-04
9.269269269269269529e+00 5.784970298861384919e-01 3.996133747555933625e-04
9.289289289289289542e+00 5.487033603945914439e-01 5.046822953973099154e-04
9.309309309309309555e+00 5.164616043379979260e-01 6.383787254619235994e-04
9.329329329329329568e+00 4.823946429611952191e-01 8.054842164767897017e-04
9.349349349349349581e+00 4.471271596909843216e-01 1.012198203861892605e-03
9.369369369369369593e+00 4.112670776295820341e-01 1.378183227244522951e-03
9.389389389389389606e+00 3.753889025458955198e-01 1.961309104999994779e-02
9.409409409409409619e+00 3.400195663245241251e-01 1.802484208880403282e-01
9.429429429429429632e+00 3.056271924849231492e-01 1.109174610726652715e-01
9.449449449449449645e+00 2.726130212946951681e-01 7.010303758755404707e-03
9.469469469469469658e+00 2.413065501112267586e-01 3.598497069236821118e-03
9.489489489489489671e+00 2.119637765532530471e-01 4.353438189349760103e-03
9.509509509509509684e+00 1.847682874945123788e-01 5.253490612311801505e-03
9.529529529529529697e+00 1.598348226049257637e-01 6.307167475785157608e-03
9.549549549549549710e+00 1.372148612427246395e-01 7.533407066611467855e-03
9.569569569569569722e+00 1.169037370166239181e-01 8.951981367039760912e-03
9.589589589589589735e+00 9.884877373041073279e-02 1.058321366582137477e-02
9.609609609609609748e+00 8.295795593096565168e-02 1.244762850448057068e-02
9.629629629629629761e+00 6.910869152054822939e-02 1.456553134054150607e-02
9.649649649649649774e+00 5.715628649843858267e-02 1.695651915620167635e-02
9.669669669669669787e+00 4.694182614863499914e-02 1.963892614705118472e-02
9.689689689689689800e+00 3.829923639036401234e-02 2.262921185450266284e-02
9.709709709709709813e+00 3.106137773884040665e-02 2.594130255532394944e-02
9.729729729729729826e+00 2.506509758045515068e-02 2.958590025889843572e-02
9.749749749749749839e+00 2.015523065087426388e-02 3.356977712726479102e-02
9.769769769769769852e+00 1.618759038387818788e-02 3.789507634278008186e-02
9.789789789789789864e+00 1.303103405162792106e-02 4.255864320783954435e-02
9.809809809809809877e+00 1.056871228882850719e-02 4.755141237089684919e-02
9.829829829829829890e+00 8.698629492812281691e-03 5.285787834088034876e-02
9.849849849849849903e+00 7.333647157699485844e-03 5.845567670569137841e-02
9.869869869869869916e+00 6.401059265484175184e-03 6.431530257023594654e-02
9.889889889889889929e+00 5.841859426571816526e-03 7.039999058095189333e-02
9.909909909909909942e+00 5.609805532529536787e-03 7.666577746872703381e-02
9.929929929929929955e+00 5.670371096201777886e-03 8.306176334691585394e-02
9.949949949949949968e+00 5.999654798567333018e-03 8.953058214252290758e-02
9.969969969969969981e+00 6.583302320756205528e-03 9.600908468494308290e-02
9.989989989989989994e+00 7.415478272728055938e-03 1.024292303651837543e-01
1.001001001001001001e+01 8.497911585602127907e-03 1.087191752077443646e-01
1.003003003003003002e+01 9.839025484335198191e-03 1.148045360149156230e-01
1.005005005005005003e+01 1.145315324392007054e-02 1.206098023296585942e-01
1.007007007007007005e+01 1.335983332161500350e-02 1.260598607121501125e-01
1.009009009009009006e+01 1.558317199182826171e-02 1.310815896216514786e-01
1.011011011011011007e+01 1.815125805429676845e-02 1.356054783933237085e-01
1.013013013013013008e+01 2.109561226816417806e-02 1.395672206991685205e-01
1.015015015015015010e+01 2.445065360621585110e-02 1.429092317100099929e-01
1.017017017017017011e+01 2.825316496193769344e-02 1.455820390678327081e-01
1.019019019019019012e+01 3.254174234292945417e-02 1.475455007696594434e-01
1.021021021021021014e+01 3.735621364802550748e-02 1.487698080828423197e-01
1.023023023023023015e+01 4.273701568821414859e-02 1.492362384777944084e-01
1.025025025025025016e+01 4.872452104118783767e-02 1.489376319990621533e-01
1.027027027027027017e+01 5.535830952054827947e-02 1.478785741347529992e-01
1.029029029029029019e+01 6.267638240719440590e-02 1.460752786566319461e-01
1.031031031031031020e+01 7.071432105841821136e-02 1.435551746145782848e-01
1.033033033033033021e+01 7.950439501178685475e-02 1.403562121887148850e-01
1.035035035035035023e+01 8.907462816862117549e-02 1.365259119502863772e-01
1.037037037037037024e+01 9.944783500514348118e-02 1.321201908156137694e-01
1.039039039039039025e+01 1.106406419419890125e-01 1.272020052152814107e-01
1.041041041041041026e+01 1.226625119223868216e-01 1.218398574441626192e-01
1.043043043043043028e+01 1.355147928181649752e-01 1.161062146049190585e-01
1.045045045045045029e+01 1.491898124098085809e-01 1.100758909118431939e-01
1.047047047047047030e+01 1.636700442809738698e-01 1.038244433948244394e-01
1.049049049049049032e+01 1.789273699419338115e-01 9.742662834976861808e-02
1.051051051051051033e+01 1.949224627715898106e-01 9.095496143004230816e-02
1.053053053053053034e+01 2.116043188782923690e-01 8.447841834909589065e-02
1.055055055055055035e+01 2.289099586779850537e-01 7.806130611118129725e-02
1.057057057057057037e+01 2.467643208485152950e-01 7.176232688520071956e-02
1.059059059059059038e+01 2.650803673416671780e-01 6.563384847996031612e-02
1.061061061061061039e+01 2.837594143486373843e-01 5.972138725261505465e-02
1.063063063063063041e+01 3.026916995798942800e-01 5.406330154223808193e-02
1.065065065065065042e+01 3.217571910272599145e-01 4.869068667772015468e-02
1.067067067067067043e+01 3.408266366454026919e-01 4.362745651510972766e-02
1.069069069069069045e+01 3.597628482703263963e-01 3.889059149799247578e-02
1.071071071071071046e+01 3.784222067565933822e-01 3.449052951802181188e-02
1.073073073073073047e+01 3.966563689546276361e-01 3.043167342278641288e-02
1.075075075075075048e+01 4.143141509689654556e-01 2.671298785009999441e-02
1.077077077077077050e+01 4.312435563477104439e-01 2.332865807854204304e-02
1.079079079079079051e+01 4.472939126602638593e-01 2.026878464298374066e-02
1.081081081081081052e+01 4.623180755215104965e-01 1.752008940469235859e-02
1.083083083083083054e+01 4.761746556940193442e-01 1.506661139949892585e-02
1.085085085085085055e+01 4.887302225966838609e-01 1.289037391545163648e-02
1.087087087087087056e+01 4.998614364860045067e-01 1.097200767596704166e-02
1.089089089089089057e+01 5.094570618326559330e-01 9.291318540045534133e-03
1.091091091091091059e+01 5.174198160247072131e-01 7.827791611775386169e-03
1.093093093093093060e+01 5.236680104766912036e-01 6.561026936978153236e-03
1.095095095095095061e+01 5.281369454498476834e-01 5.471104944666098889e-03
1.097097097097097063e+01 5.307800252860601642e-01 4.538882385002373891e-03
1.099099099099099064e+01 5.315695671758059460e-01 3.746221673985898008e-03
1.101101101101101065e+01 5.304972838301708071e-01 3.076158256595644316e-03
1.103103103103103066e+01 5.275744282885723724e-01 2.513011847888915219e-03
1.105105105105105068e+01 5.228315973239091585e-01 2.042448229396539184e-03
1.107107107107107069e+01 5.163181982479527754e-01 1.651498705850069091e-03
1.109109109109109070e+01 5.081015921102188804e-01 1.328544415719925794e-03
1.111111111111111072e+01 4.982659340673583070e-01 1.063272495753092963e-03
1.113113113113113073e+01 4.869107388368820732e-01 8.466106846879718198e-04
1.115115115115115074e+01 4.741492054229929365e-01 6.706463736151890278e-04
1.117117117117117076e+01 4.601063405301694109e-01 5.285354252941285892e-04
1.119119119119119077e+01 4.449169241177651779e-01 4.144053415573020413e-04
1.121121121121121078e+01 4.287233632959163154e-01 3.232565990372302032e-04
1.123123123123123079e+01 4.116734821658900034e-01 2.508652333455718871e-04
1.125125125125125081e+01 3.939182952606893884e-01 1.936890571703572697e-04
1.127127127127127082e+01 3.756098109847988420e-01 1.487792677123545698e-04
1.129129129129129083e+01 3.568989089694872829e-01 1.136986459198861485e-04
1.131131131131131085e+01 3.379333316750552929e-01 8.644708086835223770e-05
1.133133133133133086e+01 3.188558260395303323e-01 6.539476961578236265e-05
1.135135135135135087e+01 2.998024656758948581e-01 4.922314495742004963e-05
1.137137137137137088e+01 2.809011782559339698e-01 3.687336777887419967e-05
1.139139139139139090e+01 2.622704964965243413e-01 2.750208362533351739e-05
1.141141141141141091e+01 2.440185447930856844e-01 2.044408178107636292e-05
1.143143143143143092e+01 2.262422672276622193e-01 1.518150860820296363e-05
1.145145145145145094e+01 2.090268966044695753e-01 1.131937723029090688e-05
1.147147147147147095e+01 1.924456585024651167e-01 8.567289150916263427e-06
1.149149149149149096e+01 1.765596992262907505e-01 6.727551487803426487e-06
1.151151151151151097e+01 1.614182220988805427e-01 5.690253442141645780e-06
1.153153153153153099e+01 1.470588128553469709e-01 5.436380816014876468e-06
1.155155155155155100e+01 1.335079320210303677e-01 6.050727052530198392e-06
1.157157157157157101e+01 1.207815501082323550e-01 7.747237123548348172e-06
1.159159159159159103e+01 1.088859002381494107e-01 1.091053219408031786e-05
1.161161161161161104e+01 9.781832235222491512e-02 1.615874127575780045e-05
1.163163163163163105e+01 8.756817346281234316e-02 2.443443454971321621e-05
1.165165165165165106e+01 7.811777933008287600e-02 3.713241629428516596e-05
1.167167167167167108e+01 6.944340444960572789e-02 5.627536668436002607e-05
1.169169169169169109e+01 6.151621919242286629e-02 8.475074788542475974e-05
1.171171171171171110e+01 5.430324525119515494e-02 1.266248736407363186e-04
1.173173173173173112e+01 4.776826310589393082e-02 1.875523635274762245e-04
1.175175175175175113e+01 4.187266792760826334e-02 2.753010447408777632e-04
1.177177177177177114e+01 3.657626309300631567e-02 4.004132958258721162e-04
1.179179179179179116e+01 3.183798319786494690e-02 5.770243036289575715e-04
1.181181181181181117e+01 2.761654106032661662e-02 8.238550779457461766e-04
1.183183183183183118e+01 2.387099563038692571e-02 1.165392614149867584e-03
1.185185185185185119e+01 2.056123992228617650e-02 1.633260567638613074e-03
1.187187187187187121e+01 1.764841002526817276e-02 2.267770520569823041e-03
1.189189189189189122e+01 1.509521790299028429e-02 3.119625866588446404e-03
1.191191191191191123e+01 1.286621205234619522e-02 4.251727304120148619e-03
1.193193193193193125e+01 1.092797115916805534e-02 5.741001162580343202e-03
1.195195195195195126e+01 9.249236671212817187e-03 7.680140151191692209e-03
1.197197197197197127e+01 7.800990725769487745e-03 1.017911223029563036e-02
1.199199199199199128e+01 6.556486143931713161e-03 1.336625961665054846e-02
1.201201201201201130e+01 5.491235264143270317e-03 1.738877976561304523e-02
1.203203203203203131e+01 4.582964264792190913e-03 2.241235761919819006e-02
1.205205205205205132e+01 3.811539351324041112e-03 2.861970812731299760e-02
1.207207207207207134e+01 3.158870789360444884e-03 3.620779490324479294e-02
1.209209209209209135e+01 2.608800282207072475e-03 4.538351943514161435e-02
1.211211211211211136e+01 2.146976647373111807e-03 5.635772920704343325e-02
1.213213213213213137e+01 1.760724167997232848e-03 6.933747445833628176e-02
1.215215215215215139e+01 1.438907403879144441e-03 8.451655192723712962e-02
1.217217217217217140e+01 1.171795662200175118e-03 1.020645067179693360e-01
1.219219219219219141e+01 9.509297655137381082e-04 1.221144140877075956e-01
1.221221221221221143e+01 7.689932262866822511e-04 1.447499218150022915e-01
1.223223223223223144e+01 6.196894520149041127e-04 1.699921881944672364e-01
1.225225225225225145e+01 4.976261685904561933e-04 1.977874856098758016e-01
1.227227227227227146e+01 3.982078654047618263e-04 2.279963389504264804e-01
1.229229229229229148e+01 3.175367346250261655e-04 2.603851161605313380e-01
1.231231231231231149e+01 2.523222983125264561e-04 2.946209714899610255e-01
1.233233233233233150e+01 1.997996882247671225e-04 3.302709511749797322e-01
1.235235235235235152e+01 1.576563608174232176e-04 3.668059027714333786e-01
1.237237237237237153e+01 1.239668899284653773e-04 4.036095867141530347e-01
1.239239239239239154e+01 9.713537720876998130e-05 4.399930831828519628e-01
1.241241241241241156e+01 7.584495067075526682e-05 4.752142378954684609e-01
1.243243243243243157e+01 5.901377986688659646e-05 5.085015224361244535e-01
1.245245245245245158e+01 4.575701745662851856e-05 5.390813281453080696e-01
1.247247247247247159e+01 3.535407683837208471e-05 5.662073993298750718e-01
1.249249249249249161e+01 2.722067005696079362e-05 5.891908721759848699e-01
1.251251251251251162e+01 2.088505572769645523e-05 6.074292462538647408e-01
1.253253253253253163e+01 1.596798008652953389e-05 6.204325942217895351e-01
1.255255255255255165e+01 1.216583279216390003e-05 6.278454205524341969e-01
1.257257257257257166e+01 9.236580529863946284e-06 6.294628086487851215e-01
1.259259259259259167e+01 6.988083984314466471e-06 6.252398327763843966e-01
1.261261261261261168e+01 5.268445933170235730e-06 6.152936314601725742e-01
1.263263263263263170e+01 3.958078982436035247e-06 5.998980087916578885e-01
1.265265265265265171e+01 2.963220038054770751e-06 5.794709109161862992e-01
1.267267267267267172e+01 2.210654458180626002e-06 5.545555771619791186e-01
1.269269269269269174e+01 1.643445641462983635e-06 5.257965520501228784e-01
1.271271271271271175e+01 1.217495432034529658e-06 4.939120355272922924e-01
1.273273273273273176e+01 8.987871484052911246e-07 4.596642233310013204e-01
1.275275275275275177e+01 6.611863578979722117e-07 4.238293377629264724e-01
1.277277277277277179e+01 4.846948794527062328e-07 3.871689733592077465e-01
1.279279279279279180e+01 3.540711128446331479e-07 3.504041950226923219e-01
1.281281281281281181e+01 2.577448979686995485e-07 3.141935502174237338e-01
1.283283283283283360e+01 1.869679539548160355e-07 2.791158202637021857e-01
1.285285285285285362e+01 1.351517864506903852e-07 2.456579701851418773e-01
1.287287287287287363e+01 9.735402748248067852e-08 2.142083933501780779e-01
1.289289289289289364e+01 6.988171776223169693e-08 1.850552145553136796e-01
1.291291291291291365e+01 4.998627082580899665e-08 1.583891358985129727e-01
1.293293293293293367e+01 3.562996706119121007e-08 1.343100993543912824e-01
1.295295295295295368e+01 2.530798805483146041e-08 1.128369061799883860e-01
1.297297297297297369e+01 1.791337170644871398e-08 9.391887639136416166e-02
1.299299299299299371e+01 1.263498037082112020e-08 7.744864521247890599e-02
1.301301301301301372e+01 8.880743412551026016e-09 6.327526618727565000e-02
1.303303303303303373e+01 6.220160487146961077e-09 5.121690787271356016e-02
1.305305305305305374e+01 4.341415723649501473e-09 4.107257660004719896e-02
1.307307307307307376e+01 3.019525325585126031e-09 3.263245591650656280e-02
1.309309309309309377e+01 2.092779609064488097e-09 2.568660991535172064e-02
1.311311311311311378e+01 1.445392612592672265e-09 2.003194133105920538e-02
1.313313313313313380e+01 9.947768803016768120e-10 1.547741784474380294e-02
1.315315315315315381e+01 6.822492276987566309e-10 1.184767668190725258e-02
1.317317317317317382e+01 4.662704997653904210e-10 8.985186567725744061e-03
1.319319319319319384e+01 3.175487025004869141e-10 6.751188329441004839e-03
1.321321321321321385e+01 2.155064450369070900e-10 5.025653771301129454e-03
1.323323323323323386e+01 1.457429984333574585e-10 3.706501046509476892e-03
1.325325325325325387e+01 9.821835462546707964e-11 2.708288384454879492e-03
1.327327327327327389e+01 6.595916143879364449e-11 1.960581524773797636e-03
1.329329329329329390e+01 4.414028305881725010e-11 1.406158003933818349e-03
1.331331331331331391e+01 2.943558144821156211e-11 9.991773010710929340e-04
1.333333333333333393e+01 1.956084631900405663e-11 7.034127145486334179e-04
1.335335335335335394e+01 1.295329272548561277e-11 4.906107812363198241e-04
1.337337337337337395e+01 8.547718988675469770e-12 3.390183297171077415e-04
1.339339339339339396e+01 5.620795813476536036e-12 2.320964462259227708e-04
1.341341341341341398e+01 3.683179619762202544e-12 1.574247529206838914e-04
1.343343343343343399e+01 2.405057731374764076e-12 1.057880881988345587e-04
1.345345345345345400e+01 1.564968604860914697e-12 7.043033200265800609e-05
1.347347347347347402e+01 1.014759837537937739e-12 4.645601158300313548e-05
1.349349349349349403e+01 6.556898002817617199e-13 3.035871084462507508e-05
1.351351351351351404e+01 4.221930721653219648e-13 1.965549333855160763e-05
1.353353353353353405e+01 2.708951902761281325e-13 1.260793004701545524e-05
1.355355355355355407e+01 1.732084210789274156e-13 8.012404219931307530e-06
1.357357357357357408e+01 1.103606445650645818e-13 5.044767205318767199e-06
1.359359359359359409e+01 7.007078304762809178e-14 3.146868738141791399e-06
1.361361361361361411e+01 4.433403198161738133e-14 1.944801785724292381e-06
1.363363363363363412e+01 2.795213638176689747e-14 1.190779309360639002e-06
1.365365365365365413e+01 1.756185147749390656e-14 7.223479320484614769e-07
1.367367367367367414e+01 1.099519941189624351e-14 4.341310078468804652e-07
1.369369369369369416e+01 6.859831331915571847e-15 2.584963396642844238e-07
1.371371371371371417e+01 4.264825651867729478e-15 1.524920517692846264e-07
1.373373373373373418e+01 2.642205807861853219e-15 8.912493715061673394e-08
1.375375375375375420e+01 1.631208669542867902e-15 5.160722227005132030e-08
1.377377377377377421e+01 1.003528974055062517e-15 2.960608285244203700e-08
1.379379379379379422e+01 6.152162923172611040e-16 1.682715266909948347e-08
1.381381381381381424e+01 3.758402229133656966e-16 9.475443329377745787e-09
1.383383383383383425e+01 2.288000963162182887e-16 5.286249544814150259e-09
1.385385385385385426e+01 1.387991050316090606e-16 2.921830388720506597e-09
1.387387387387387427e+01 8.390631451794411266e-17 1.600005815943203870e-09
1.389389389389389429e+01 5.054522596794979026e-17 8.680551931780429846e-10
1.391391391391391430e+01 3.034192679354395019e-17 4.665866801285386303e-10
1.393393393393393431e+01 1.815029494939976731e-17 2.484714831454050448e-10
1.395395395395395433e+01 1.081936405882188818e-17 1.310931462596778210e-10
1.397397397397397434e+01 6.426837204812372825e-18 6.852398949563245287e-11
1.399399399399399435e+01 3.804261662658235431e-18 3.548660983819746178e-11
1.401401401401401436e+01 2.243990320310392773e-18 1.820730226520472941e-11
1.403403403403403438e+01 1.319013057006277081e-18 9.255202200486876612e-12
1.405405405405405439e+01 7.726000414377656047e-19 4.661068003638457429e-12
1.407407407407407440e+01 4.509598490883008587e-19 2.325649088988733423e-12
1.409409409409409442e+01 2.623001523309633025e-19 1.149640754607396785e-12
1.411411411411411443e+01 1.520326011887782292e-19 5.630401109436642782e-13
1.413413413413413444e+01 8.781170835541240635e-20 2.731968815911580866e-13
1.415415415415415445e+01 5.054121098101614484e-20 1.313322423166381596e-13
1.417417417417417447e+01 2.898787485043227735e-20 6.254983955257455292e-14
1.419419419419419448e+01 1.656779181647809127e-20 2.951482832485800772e-14
1.421421421421421449e+01 9.436053549184124573e-21 1.379791769780019944e-14
1.423423423423423451e+01 5.355421796507002116e-21 6.390665604172558443e-15
1.425425425425425452e+01 3.028827109544894159e-21 2.932499908531933642e-15
1.427427427427427453e+01 1.706997176306479553e-21 1.333183055648795637e-15
1.429429429429429455e+01 9.586688996662098693e-22 6.004869010745881862e-16
1.431431431431431456e+01 5.365151517508345070e-22 2.679713313156812007e-16
1.433433433433433457e+01 2.992077657545442480e-22 1.184904386171548113e-16
1.435435435435435458e+01 1.662804717340268577e-22 5.193475274122949373e-17
1.437437437437437460e+01 9.208463088666941243e-23 2.260214463460093109e-17
1.439439439439439461e+01 5.081718130920894422e-23 9.838917972937590240e-18
1.441441441441441462e+01 2.794547589826101763e-23 4.417728200749455859e-18
1.443443443443443464e+01 1.531404660335248595e-23 2.286047148251199782e-18
1.445445445445445465e+01 8.362688803382772773e-24 1.736427557858113622e-18
1.447447447447447466e+01 4.550712765856959152e-24 2.157642312224339943e-18
1.449449449449449467e+01 2.467689026094977355e-24 3.523611780314436534e-18
1.451451451451451469e+01 1.333456805282804718e-24 6.249115331423011729e-18
1.453453453453453470e+01 7.180339706109607209e-25 1.127034369383461565e-17
1.455455455455455471e+01 3.852907190088035531e-25 2.033203329575149396e-17
1.457457457457457473e+01 2.060201129614233484e-25 3.655140064584574588e-17
1.459459459459459474e+01 1.097762045306488584e-25 6.542413270192915735e-17
1.461461461461461475e+01 5.828869313180958243e-26 1.165737461270075178e-16
1.463463463463463476e+01 3.084167400429225020e-26 2.067636892782291336e-16
1.465465465465465478e+01 1.626181752163777641e-26 3.650518546917239034e-16
1.467467467467467479e+01 8.544324649480229249e-27 6.415651184810807505e-16
1.469469469469469480e+01 4.473669702657599206e-27 1.122361178614356495e-15
1.471471471471471482e+01 2.334143800480333764e-27 1.954475347616692850e-15
1.473473473473473483e+01 1.213581136045215388e-27 3.387922102232601054e-15
1.475475475475475484e+01 6.287638187728903788e-28 5.845777645963794492e-15
1.477477477477477485e+01 3.246263627192612140e-28 1.004053431485971676e-14
1.479479479479479487e+01 1.670157951188751596e-28 1.716631247530350301e-14
1.481481481481481488e+01 8.562662413674562005e-29 2.921479605496555958e-14
1.483483483483483489e+01 4.374592618014415059e-29 4.949192663803117295e-14
1.485485485485485491e+01 2.227121581291442658e-29 8.345868132763466772e-14
1.487487487487487492e+01 1.129868117368698634e-29 1.400923216952615029e-13
1.489489489489489493e+01 5.712011832089770026e-30 2.340791886059677760e-13
1.491491491491491495e+01 2.877583667306420403e-30 3.893291578602117076e-13
1.493493493493493496e+01 1.444589115382423782e-30 6.445798331492510842e-13
1.495495495495495497e+01 7.226670168508665059e-31 1.062287701152161412e-12
1.497497497497497498e+01 3.602546920657590143e-31 1.742662353936214384e-12
1.499499499499499500e+01 1.789610730690062790e-31 2.845705817922679849e-12
1.501501501501501501e+01 8.859006521553226348e-32 4.625646183997938224e-12
1.503503503503503502e+01 4.370075946791115579e-32 7.484460066711244589e-12
1.505505505505505504e+01 2.148178989938834878e-32 1.205463866309580759e-11
1.507507507507507505e+01 1.052275506985426089e-32 1.932651618259535226e-11
1.509509509509509506e+01 5.136484427829313689e-33 3.084314167920009876e-11
1.511511511511511507e+01 2.498503756847610576e-33 4.899697850958042145e-11
1.513513513513513509e+01 1.211076437762538594e-33 7.747929245540713480e-11
1.515515515515515510e+01 5.849794632215749537e-34 1.219572573746842002e-10
1.517517517517517511e+01 2.815705320660366470e-34 1.910888332393782380e-10
1.519519519519519513e+01 1.350551968640895354e-34 2.980359303581030327e-10
1.521521521521521514e+01 6.455247766092606925e-35 4.627086268997351243e-10
1.523523523523523515e+01 3.074624254096962773e-35 7.150760380692057830e-10
1.525525525525525516e+01 1.459313830425066305e-35 1.100024885353244005e-09
1.527527527527527518e+01 6.902125712232513516e-36 1.684451268717095997e-09
1.529529529529529519e+01 3.253078539603546994e-36 2.567556734811182176e-09
1.531531531531531520e+01 1.527860661899181845e-36 3.895716123554056723e-09
1.533533533533533522e+01 7.150731425471507871e-37 5.883831311330532198e-09
1.535535535535535523e+01 3.334991267741468884e-37 8.845833887732513072e-09
1.537537537537537524e+01 1.549945589060599356e-37 1.323801907760954459e-08
1.539539539539539525e+01 7.178202748871239271e-38 1.972027114130144161e-08
1.541541541541541527e+01 3.312779317940898215e-38 2.924209054783916566e-08
1.543543543543543528e+01 1.523515259301786360e-38 4.316279996564258661e-08
1.545545545545545529e+01 6.981980437024201017e-39 6.341857187252424419e-08
1.547547547547547531e+01 3.188511324451469248e-39 9.275321298540103167e-08
1.549549549549549532e+01 1.451024738908457342e-39 1.350352409196306207e-07
1.551551551551551533e+01 6.580201410950454161e-40 1.956910398524705126e-07
1.553553553553553535e+01 2.973589907012473511e-40 2.822931986348361878e-07
1.555555555555555536e+01 1.339061359318144900e-40 4.053550097231912498e-07
1.557557557557557537e+01 6.008933515978488088e-41 5.793971187327393386e-07
1.559559559559559538e+01 2.687025802436775005e-41 8.243711296923535959e-07
1.561561561561561540e+01 1.197357369810129951e-41 1.167548346308540305e-06
1.563563563563563541e+01 5.316835986814594745e-42 1.646010603194056331e-06
1.565565565565565542e+01 2.352665869788560527e-42 2.309915219332276568e-06
1.567567567567567544e+01 1.037396450996412399e-42 3.226748437658285426e-06
1.569569569569569545e+01 4.558340683481311673e-43 4.486832251543110077e-06
1.571571571571571546e+01 1.995934661376316368e-43 6.210409160906605681e-06
1.573573573573573547e+01 8.708901463093276053e-44 8.556698919875746259e-06
1.575575575575575549e+01 3.786674283868693188e-44 1.173540128140793890e-05
1.577577577577577550e+01 1.640703258993657014e-44 1.602120931182838935e-05
1.579579579579579551e+01 7.084017871963605250e-45 2.177199874422382399e-05
1.581581581581581553e+01 3.047942520129797566e-45 2.945146909985954937e-05
1.583583583583583554e+01 1.306806884961461510e-45 3.965713010179577474e-05
1.585585585585585555e+01 5.583333533198480868e-46 5.315464932522580310e-05
1.587587587587587556e+01 2.377131721218443644e-46 7.091969986043942078e-05
1.589589589589589558e+01 1.008533757993506221e-46 9.418856426449459919e-05
1.591591591591591559e+01 4.263881719403633246e-47 1.245188557713316493e-04
1.593593593593593560e+01 1.796376540860877483e-47 1.638618002419623852e-04
1.595595595595595562e+01 7.541662929996171563e-48 2.146475712877953836e-04
1.597597597597597563e+01 3.155109076448217883e-48 2.798851729972378537e-04
1.599599599599599564e+01 1.315343415111262130e-48 3.632783044411306986e-04
1.601601601601601743e+01 5.464386992870589863e-49 4.693585006941353643e-04
1.603603603603603744e+01 2.262149274784755418e-49 6.036366083766635596e-04
1.605605605605605746e+01 9.332082888987756593e-50 7.727733010826782481e-04
1.607607607607607747e+01 3.836307690290112702e-50 9.847688533102954851e-04
1.609609609609609748e+01 1.571541283379270809e-50 1.249171754030714478e-03
1.611611611611611750e+01 6.415280835849410896e-51 1.577304939179307100e-03
1.613613613613613751e+01 2.609654829864409618e-51 1.982507447120801427e-03
1.615615615615615752e+01 1.057859476972047241e-51 2.480388149958640161e-03
1.617617617617617753e+01 4.273172360516030920e-52 3.089086892221417843e-03
1.619619619619619755e+01 1.720086776593019381e-52 3.829536893057705182e-03
1.621621621621621756e+01 6.899662072334960689e-53 4.725720666804117225e-03
1.623623623623623757e+01 2.757927218908933605e-53 5.804910031513439359e-03
1.625625625625625759e+01 1.098538541429345658e-53 7.097879062346214643e-03
1.627627627627627760e+01 4.360389776985778223e-54 8.639077178475841959e-03
1.629629629629629761e+01 1.724697143388287729e-54 1.046674801505631178e-02
1.631631631631631763e+01 6.797948846846646748e-55 1.262297842614064185e-02
1.633633633633633764e+01 2.670056537391620621e-55 1.515366100160515754e-02
1.635635635635635765e+01 1.045058350029081134e-55 1.810835297993666423e-02
1.637637637637637766e+01 4.076037197906736153e-56 2.154001452043762324e-02
1.639639639639639768e+01 1.584211840015675250e-56 2.550461008054910605e-02
1.641641641641641769e+01 6.135725017830106769e-57 3.006055823316452352e-02
1.643643643643643770e+01 2.368078188806308901e-57 3.526801774254838956e-02
1.645645645645645772e+01 9.107594888151280511e-58 4.118800115572935489e-02
1.647647647647647773e+01 3.490510015904172480e-58 4.788131158279481520e-02
1.649649649649649774e+01 1.333065808246167353e-58 5.540730371399141957e-02
1.651651651651651775e+01 5.073314752652711795e-59 6.382247638250505839e-02
1.653653653653653777e+01 1.924019821473575315e-59 7.317891100173561092e-02
1.655655655655655778e+01 7.271178287437060822e-60 8.352257779856248066e-02
1.657657657657657779e+01 2.738278157662098156e-60 9.489153968500033121e-02
1.659659659659659781e+01 1.027608878274382653e-60 1.073140915608821744e-01
1.661661661661661782e+01 3.842869622493869004e-61 1.208068804742446212e-01
1.663663663663663783e+01 1.432059194006876070e-61 1.353730590033806469e-01
1.665665665665665784e+01 5.317944570420307618e-62 1.510005300648732673e-01
1.667667667667667786e+01 1.967905138462250557e-62 1.676603456941714310e-01
1.669669669669669787e+01 7.256747802681026381e-63 1.853053248085522742e-01
1.671671671671671788e+01 2.666597191782367142e-63 2.038689552089356094e-01
1.673673673673673790e+01 9.764507013452978924e-64 2.232646428356410695e-01
1.675675675675675791e+01 3.563040369115947494e-64 2.433853663810279788e-01
1.677677677677677792e+01 1.295593263183113330e-64 2.641037877043852511e-01
1.679679679679679793e+01 4.694551808467390890e-65 2.852728581405063468e-01
1.681681681681681795e+01 1.695106964940950619e-65 3.067269479258922238e-01
1.683683683683683796e+01 6.099266326383821726e-66 3.282835109054648703e-01
1.685685685685685797e+01 2.186933631482196508e-66 3.497452798810788410e-01
1.687687687687687799e+01 7.813958967393270794e-67 3.709029699950792680e-01
1.689689689689689800e+01 2.782173221732840670e-67 3.915384490827772401e-01
1.691691691691691801e+01 9.871308461981681803e-68 4.114283157259370771e-01
1.693693693693693803e+01 3.490139588154205968e-68 4.303478085843698286e-01
1.695695695695695804e+01 1.229669461783996413e-68 4.480749552658962465e-01
1.697697697697697805e+01 4.317292718326064350e-69 4.643948562690705106e-01
1.699699699699699806e+01 1.510470055918901026e-69 4.791039900714377797e-01
1.701701701701701808e+01 5.266114064429785220e-70 4.920144197936066610e-01
1.703703703703703809e+01 1.829556898036630692e-70 5.029577804484557380e-01
1.705705705705705810e+01 6.334015121528851332e-71 5.117889288080131882e-01
1.707707707707707812e+01 2.185192938167973160e-71 5.183891454125912901e-01
1.709709709709709813e+01 7.512387783886333104e-72 5.226687900262686481e-01
1.711711711711711814e+01 2.573615859654658482e-72 5.245693275256454458e-01
1.713713713713713815e+01 8.785914397581532649e-73 5.240646602225084161e-01
1.715715715715715817e+01 2.988874830748330738e-73 5.211617242301320729e-01
1.717717717717717818e+01 1.013225252518467652e-73 5.159003308234565432e-01
1.719719719719719819e+01 3.422802175527594264e-74 5.083522578650699897e-01
1.721721721721721821e+01 1.152219207198213915e-74 4.986196202824464963e-01
1.723723723723723822e+01 3.865146313986932912e-75 4.868325713083210271e-01
1.725725725725725823e+01 1.292035015755021091e-75 4.731464068158450220e-01
1.727727727727727824e+01 4.303879919411795553e-76 4.577381627783988494e-01
1.729729729729729826e+01 1.428642365677550388e-76 4.408028099897823848e-01
1.731731731731731827e+01 4.725681204805367758e-77 4.225491601979863288e-01
1.733733733733733828e+01 1.557696462430304585e-77 4.031956034346012019e-01
1.735735735735735830e+01 5.116568154554820057e-78 3.829657974674174903e-01
1.737737737737737831e+01 1.674758575585674791e-78 3.620844270751472083e-01
1.739739739739739832e+01 5.462647465610706309e-79 3.407731435412370558e-01
1.741741741741741833e+01 1.775544881708519966e-79 3.192467838585295037e-01
1.743743743743743835e+01 5.750924319106022950e-80 2.977099552370525148e-01
1.745745745745745836e+01 1.856184607912682803e-80 2.763540543250147530e-01
1.747747747747747837e+01 5.970108150875330201e-81 2.553547728621470281e-01
1.749749749749749839e+01 1.913465988602464237e-81 2.348701230801858719e-01
1.751751751751751840e+01 6.111345158507729719e-82 2.150389978242733258e-01
1.753753753753753841e+01 1.945048321291657742e-82 1.959802628130670743e-01
1.755755755755755843e+01 6.168811425189172549e-83 1.777923623201202175e-01
1.757757757757757844e+01 1.949620626005549697e-83 1.605534053699063657e-01
1.759759759759759845e+01 6.140111308189431706e-84 1.443216876970070117e-01
1.761761761761761846e+01 1.926991923294898105e-84 1.291365954789747694e-01
1.763763763763763848e+01 6.026443116085977658e-85 1.150198303481550638e-01
1.765765765765765849e+01 1.878104467488038848e-85 1.019768914109169672e-01
1.767767767767767850e+01 5.832516107844303125e-86 8.999874883217878763e-02
1.769769769769769852e+01 1.804968657392572181e-86 7.906364475634769517e-02
1.771771771771771853e+01 5.566226825205130199e-87 6.913896063086988342e-02
1.773773773773773854e+01 1.710525890134683613e-87 6.018309501688823976e-02
1.775775775775775855e+01 5.238125758534377747e-88 5.214730232093493095e-02
1.777777777777777857e+01 1.598452395397158581e-88 4.497745015893346576e-02
1.779779779779779858e+01 4.860724535128368112e-89 3.861566087499627986e-02
1.781781781781781859e+01 1.472922272853808206e-89 3.300181071504177527e-02
1.783783783783783861e+01 4.447706964352741954e-90 2.807486797195538411e-02
1.785785785785785862e+01 1.338350975713960188e-90 2.377405879806254382e-02
1.787787787787787863e+01 4.013113017593781555e-91 2.003985610172277776e-02
1.789789789789789864e+01 1.199141071504682879e-91 1.681479284640671756e-02
1.791791791791791866e+01 3.570562855574415563e-92 1.404410604914791728e-02
1.793793793793793867e+01 1.059450338939010357e-92 1.167622178147732608e-02
1.795795795795795868e+01 3.132579075859079408e-93 9.663094508896659732e-03
1.797797797797797870e+01 9.229985061976626262e-94 7.960416204598485396e-03
1.799799799799799871e+01 2.710051041635601992e-94 6.527711912058930394e-03
1.801801801801801872e+01 7.929238114438838584e-95 5.328338905861399952e-03
1.803803803803803874e+01 2.311867640631837832e-95 4.329406422776884734e-03
1.805805805805805875e+01 6.716948050218430597e-96 3.501632225661265464e-03
1.807807807807807876e+01 1.944726488475321406e-96 2.819151142047429583e-03
1.809809809809809877e+01 5.610771557611198351e-97 2.259289303637464393e-03
1.811811811811811879e+01 1.613110658925974002e-97 1.802316209349661292e-03
1.813813813813813880e+01 4.621503134728413845e-98 1.431185037977654190e-03
1.815815815815815881e+01 1.319410269267338889e-98 1.131269927458498090e-03
1.817817817817817883e+01 3.753651810775849419e-99 8.901072816634968956e-04
1.819819819819819884e+01 1.064156805715380439e-99 6.971466128443041090e-04
1.821821821821821885e+01 3.006317090405724538e-100 5.435150143529764383e-04
1.823823823823823886e+01 8.463333634015926716e-101 4.217981069246431601e-04
1.825825825825825888e+01 2.374245668549996754e-101 3.258392242092376782e-04
1.827827827827827889e+01 6.637237589457750075e-102 2.505577014152792045e-04
1.829829829829829890e+01 1.848956061854328233e-102 1.917863993846351148e-04
1.831831831831831892e+01 5.132669903616068196e-103 1.461280239907198459e-04
1.833833833833833893e+01 1.419834076143206673e-103 1.108293723675168044e-04
1.835835835835835894e+01 3.913896822094407994e-104 8.367233568929354978e-05
1.837837837837837895e+01 1.075124273342430289e-104 6.288029452945501844e-05
1.839839839839839897e+01 2.942967584823882733e-105 4.703843873240440277e-05
1.841841841841841898e+01 8.027675466729462867e-106 3.502651154914137769e-05
1.843843843843843899e+01 2.182084942248516228e-106 2.596250122470141890e-05
1.845845845845845901e+01 5.910592450516790429e-107 1.915586776115602103e-05
1.847847847847847902e+01 1.595393778157060223e-107 1.406898565887081314e-05
1.849849849849849903e+01 4.291234919960931533e-108 1.028559452962780493e-05
1.851851851851851904e+01 1.150202225194167566e-108 7.485170016140385125e-06
1.853853853853853906e+01 3.072158608742325073e-109 5.422250717654872940e-06
1.855855855855855907e+01 8.176935663200483708e-110 3.909877735441921498e-06
1.857857857857857908e+01 2.168777728475193537e-110 2.806418375310862138e-06
1.859859859859859910e+01 5.732143125953270641e-111 2.005152047145025268e-06
1.861861861861861911e+01 1.509720400915591804e-111 1.426093042352456925e-06
1.863863863863863912e+01 3.962356422146761022e-112 1.009610987806408168e-06
1.865865865865865914e+01 1.036306138109900869e-112 7.114853010413692228e-07
1.867867867867867915e+01 2.700847850508578266e-113 4.990952680107652621e-07
1.869869869869869916e+01 7.014386384348399018e-114 3.485030864693404282e-07
1.871871871871871917e+01 1.815334945009386164e-114 2.422342012314098362e-07
1.873873873873873919e+01 4.681676139289461991e-115 1.675984317878277180e-07
1.875875875875875920e+01 1.203160274711378400e-115 1.154277143719674260e-07
1.877877877877877921e+01 3.081222906068489554e-116 7.913268430665900399e-08
1.879879879879879923e+01 7.863217132946761094e-117 5.400169058303385734e-08
1.881881881881881924e+01 1.999654366594100496e-117 3.668296830936582178e-08
1.883883883883883925e+01 5.067422556949520503e-118 2.480431519970540411e-08
1.885885885885885926e+01 1.279666561508216597e-118 1.669535540867841080e-08
1.887887887887887928e+01 3.220208856269253581e-119 1.118586960119136325e-08
1.889889889889889929e+01 8.075116105187114435e-120 7.460183192512232846e-09
1.891891891891891930e+01 2.017859982646161867e-120 4.952618646163200266e-09
1.893893893893893932e+01 5.024707631579479764e-121 3.272848791595304367e-09
1.895895895895895933e+01 1.246832410972670342e-121 2.152894012553982049e-09
1.897897897897897934e+01 3.083066456756576531e-122 1.409694532139796547e-09
1.899899899899899935e+01 7.596878949632068437e-123 9.188254942236225578e-10
1.901901901901901937e+01 1.865370238216258159e-123 5.961378745640818307e-10
1.903903903903903938e+01 4.564281246419000933e-124 3.850047158771360948e-10
1.905905905905905939e+01 1.112902885178658731e-124 2.475090252617951735e-10
1.907907907907907941e+01 2.704080748369234616e-125 1.583877855348455130e-10
1.909909909909909942e+01 6.547259599519060446e-126 1.008922924822806946e-10
1.911911911911911943e+01 1.579708601563171113e-126 6.397347617267098329e-11
1.913913913913913944e+01 3.798148332907503826e-127 4.037825682114634469e-11
1.915915915915915946e+01 9.100062548059054574e-128 2.536885337666841685e-11
1.917917917917917947e+01 2.172672913437400920e-128 1.586571932783502502e-11
1.919919919919919948e+01 5.169182194510973212e-129 9.876984045345869597e-12
1.921921921921921950e+01 1.225538181788057515e-129 6.120608395765929414e-12
1.923923923923923951e+01 2.895405332009286721e-130 3.775465373134062315e-12
1.925925925925925952e+01 6.816625115019512476e-131 2.318206107103603185e-12
1.927927927927927954e+01 1.599215416629298349e-131 1.416900182016095520e-12
1.929929929929929955e+01 3.738712260508708644e-132 8.620493384677475666e-13
1.931931931931931956e+01 8.709929375489641173e-133 5.220722939531268891e-13
1.933933933933933957e+01 2.022016717280250178e-133 3.147275968273630391e-13
1.935935935935935959e+01 4.677700019740481511e-134 1.888620335000944165e-13
1.937937937937937960e+01 1.078344454681369954e-134 1.128132611273395184e-13
1.939939939939939961e+01 2.477194850339249163e-135 6.707818488969343604e-14
1.941941941941941963e+01 5.670747952467772914e-136 3.970160893063558488e-14
1.943943943943943964e+01 1.293594134589584555e-136 2.339055724815359305e-14
1.945945945945945965e+01 2.940581683647942376e-137 1.371761740891704259e-14
1.947947947947947966e+01 6.661100324954157848e-138 8.007970414121911594e-15
1.949949949949949968e+01 1.503613508247882231e-138 4.653416123026816398e-15
1.951951951951951969e+01 3.382236559213343399e-139 2.691701997997132620e-15
1.953953953953953970e+01 7.581397320802625355e-140 1.549843049061479952e-15
1.955955955955955972e+01 1.693448728281626868e-140 8.882886626658080390e-16
1.957957957957957973e+01 3.769401196014816784e-141 5.067878272891153860e-16
1.959959959959959974e+01 8.360845395128467977e-142 2.878086794955345719e-16
1.961961961961961975e+01 1.848015197517085123e-142 1.626998884811510822e-16
1.963963963963963977e+01 4.070412291007435205e-143 9.155378003383293863e-17
1.965965965965965978e+01 8.934058267788552417e-144 5.128270928234697135e-17
1.967967967967967979e+01 1.954054521590841012e-144 2.859376202875960334e-17
1.969969969969969981e+01 4.258945578515882131e-145 1.587001335406730368e-17
1.971971971971971982e+01 9.250070038043941994e-146 8.767765833359155096e-18
1.973973973973973983e+01 2.002006432107471795e-146 4.821767315395057025e-18
1.975975975975975985e+01 4.317809055426823486e-147 2.639545857672823365e-18
1.977977977977977986e+01 9.279806363004830950e-148 1.438327654611349387e-18
1.979979979979979987e+01 1.987430325898699035e-148 7.801751374947859889e-19
1.981981981981981988e+01 4.241528871981524934e-149 4.212423607465217077e-19
1.983983983983983990e+01 9.020496861508388134e-150 2.264006274743932292e-19
1.985985985985985991e+01 1.911683575484322563e-150 1.211236279953866348e-19
1.987987987987987992e+01 4.037188941090351825e-151 6.450387000711567813e-20
1.989989989989989994e+01 8.496100831528957331e-152 3.419387571217314619e-20
1.991991991991991995e+01 1.781713037637606182e-152 1.804332377684845614e-20
1.993993993993993996e+01 3.723345820237770189e-153 9.477426221119552726e-21
1.995995995995995997e+01 7.753655636779404845e-154 4.955299842248656897e-21
1.997997997997997999e+01 1.609004132840519922e-154 2.579022441079424715e-21
2.000000000000000000e+01 3.327249185460516794e-155 1.336121523481946194e-21


==> test_pursuit_real.dat <==
0.000000000000000000e+00 5.469662105892558783e-52
2.002002002002001985e-02 1.403601445394202707e-51
4.004004004004003969e-02 3.588184838404311246e-51
6.006006006006005954e-02 9.138049330898374886e-51
8.008008008008007939e-02 2.318354693896803157e-50
1.001001001001000923e-01 5.859410909600320314e-50
1.201201201201201191e-01 1.475284301199556451e-49
1.401401401401401459e-01 3.700370228139791304e-49
1.601601601601601588e-01 9.246179634247611953e-49
1.801801801801801717e-01 2.301585784732238356e-48
2.002002002002001846e-01 5.707418227647435667e-48
2.202202202202202252e-01 1.409937691794312238e-47
2.402402402402402382e-01 3.469827101735654792e-47
2.602602602602602788e-01 8.506745507971674334e-47
2.802802802802802917e-01 2.077622966507012688e-46
3.003003003003003046e-01 5.054960029072176854e-46
3.203203203203203175e-01 1.225226568423456426e-45
3.403403403403403304e-01 2.958440075978738723e-45
3.603603603603603434e-01 7.116342462166445855e-45
3.803803803803803563e-01 1.705291367951724789e-44
4.004004004004003692e-01 4.070877549889022045e-44
4.204204204204204376e-01 9.681110476230542296e-44
4.404404404404404505e-01 2.293559464469654589e-43
4.604604604604604634e-01 5.413056051658987546e-43
4.804804804804804763e-01 1.272690303722447019e-42
5.005005005005005447e-01 2.980922176206224374e-42
5.205205205205205576e-01 6.955465998431441879e-42
5.405405405405405705e-01 1.616774747654312011e-41
5.605605605605605835e-01 3.743867707096387339e-41
5.805805805805805964e-01 8.636527543253886379e-41
6.006006006006006093e-01 1.984748681230462247e-40
6.206206206206206222e-01 4.543803828341544237e-40
6.406406406406406351e-01 1.036290019779546809e-39
6.606606606606606480e-01 2.354456925607395556e-39
6.806806806806806609e-01 5.329026437828693049e-39
7.007007007007006738e-01 1.201580001550167033e-38
7.207207207207206867e-01 2.699014387940537245e-38
7.407407407407406996e-01 6.039561378794728951e-38
7.607607607607607125e-01 1.346335477942024360e-37
7.807807807807807254e-01 2.989846366521851426e-37
8.008008008008007383e-01 6.614425762068792049e-37
8.208208208208208623e-01 1.457750206722423856e-36
8.408408408408408752e-01 3.200529012003477666e-36
8.608608608608608881e-01 7.000162413691976035e-36
8.808808808808809010e-01 1.525253941146345698e-35
9.009009009009009139e-01 3.310730934351707001e-35
9.209209209209209268e-01 7.159015604392371420e-35
9.409409409409409397e-01 1.542163509783734145e-34
9.609609609609609526e-01 3.309445457197877289e-34
9.809809809809809655e-01 7.075020856348641368e-34
1.001001001001001089e+00 1.506773287880097203e-33
1.021021021021021102e+00 3.196802394136350707e-33
1.041041041041041115e+00 6.756649064904009483e-33
1.061061061061061128e+00 1.422638720253901088e-32
1.081081081081081141e+00 2.984046445221622371e-32
1.101101101101101154e+00 6.235398633767501415e-32
1.121121121121121167e+00 1.297987648946124758e-31
1.141141141141141180e+00 2.691687190909935856e-31
1.161161161161161193e+00 5.560659560034260464e-31
1.181181181181181206e+00 1.144394383806722055e-30
1.201201201201201219e+00 2.346242081661597964e-30
1.221221221221221231e+00 4.792008872285391642e-30
1.241241241241241244e+00 9.750123088998660132e-30
1.261261261261261257e+00 1.976288187337646664e-29
1.281281281281281270e+00 3.990599488689030761e-29
1.301301301301301283e+00 8.027377776077175355e-29
1.321321321321321296e+00 1.608632921014748556e-28
1.341341341341341309e+00 3.211351872236940142e-28
1.361361361361361322e+00 6.386553106799597591e-28
1.381381381381381335e+00 1.265298090765736911e-27
1.401401401401401348e+00 2.497277872191839863e-27
1.421421421421421361e+00 4.910080096638694480e-27
1.441441441441441373e+00 9.617406566317302556e-27
1.461461461461461386e+00 1.876614494248153300e-26
1.481481481481481399e+00 3.647874161027281307e-26
1.501501501501501412e+00 7.064026529843415291e-26
1.521521521521521425e+00 1.362738376491664685e-25
1.541541541541541438e+00 2.618908604699630971e-25
1.561561561561561451e+00 5.013902566202260316e-25
1.581581581581581464e+00 9.562669126104949451e-25
1.601601601601601477e+00 1.816895961650674031e-24
1.621621621621621712e+00 3.438972329819029931e-24
1.641641641641641725e+00 6.484477605617977887e-24
1.661661661661661737e+00 1.218060891420866118e-23
1.681681681681681750e+00 2.279348311008616205e-23
1.701701701701701763e+00 4.249130633121760308e-23
1.721721721721721776e+00 7.891093003394783421e-23
1.741741741741741789e+00 1.459896045900839360e-22
1.761761761761761802e+00 2.690632564060842638e-22
1.781781781781781815e+00 4.940086429651345477e-22
1.801801801801801828e+00 9.035712246281465457e-22
1.821821821821821841e+00 1.646409744335704883e-21
1.841841841841841854e+00 2.988554328598974678e-21
1.861861861861861867e+00 5.404208224503147922e-21
1.881881881881881879e+00 9.735330153882530013e-21
1.901901901901901892e+00 1.747096871309820054e-20
1.921921921921921905e+00 3.123424259097700633e-20
1.941941941941941918e+00 5.562789978150425164e-20
1.961961961961961931e+00 9.869656535737862130e-20
1.981981981981981944e+00 1.744452332654426824e-19
2.002002002002002179e+00 3.071594388801161541e-19
2.022022022022022192e+00 5.387860165810719624e-19
2.042042042042042205e+00 9.414916166753134189e-19
2.062062062062062218e+00 1.638944662568063845e-18
2.082082082082082231e+00 2.842233897390835350e-18
2.102102102102102243e+00 4.910243512300215657e-18
2.122122122122122256e+00 8.450724385735203878e-18
2.142142142142142269e+00 1.448880396415181301e-17
2.162162162162162282e+00 2.474678735140126120e-17
2.182182182182182295e+00 4.210685530694258052e-17
2.202202202202202308e+00 7.137308695833885335e-17
2.222222222222222321e+00 1.205213104402796103e-16
2.242242242242242334e+00 2.027406809726089375e-16
2.262262262262262347e+00 3.397548367231469042e-16
2.282282282282282360e+00 5.672024349829148329e-16
2.302302302302302373e+00 9.433182064019421443e-16
2.322322322322322385e+00 1.562881455188646028e-15
2.342342342342342398e+00 2.579535747597396396e-15
2.362362362362362411e+00 4.241356276515043495e-15
2.382382382382382424e+00 6.947293562004887110e-15
2.402402402402402437e+00 1.133637588823377176e-14
2.422422422422422450e+00 1.842809812762331371e-14
2.442442442442442463e+00 2.984245076620241833e-14
2.462462462462462476e+00 4.814333231536878386e-14
2.482482482482482489e+00 7.737229875304802645e-14
2.502502502502502502e+00 1.238746795988697296e-13
2.522522522522522515e+00 1.975728568809059287e-13
2.542542542542542527e+00 3.139205211638080299e-13
2.562562562562562540e+00 4.968895063145372876e-13
2.582582582582582553e+00 7.835155766787037287e-13
2.602602602602602566e+00 1.230787667859477584e-12
2.622622622622622579e+00 1.926044551984853748e-12
2.642642642642642592e+00 3.002598150539011053e-12
2.662662662662662605e+00 4.663111373184855034e-12
2.682682682682682618e+00 7.214430517961902544e-12
2.702702702702702631e+00 1.111926327675373426e-11
2.722722722722722644e+00 1.707252129427644046e-11
2.742742742742742657e+00 2.611361543857379125e-11
2.762762762762762669e+00 3.979092515024526389e-11
2.782782782782782682e+00 6.040164418916083720e-11
2.802802802802802695e+00 9.134003549713457128e-11
2.822822822822822708e+00 1.376009026460825609e-10
2.842842842842842721e+00 2.065042913028065365e-10
2.862862862862862734e+00 3.087340788404384743e-10
2.882882882882882747e+00 4.598198883666883981e-10
2.902902902902902760e+00 6.822422706639215191e-10
2.922922922922922773e+00 1.008410102676450060e-09
2.942942942942942786e+00 1.484852940124062577e-09
2.962962962962962798e+00 2.178097868089362897e-09
2.982982982982982811e+00 3.182870932421287931e-09
3.003003003003002824e+00 4.633491360293343217e-09
3.023023023023022837e+00 6.719630280856258382e-09
3.043043043043042850e+00 9.708007224488786877e-09
3.063063063063062863e+00 1.397212603826389426e-08
3.083083083083082876e+00 2.003284311015366789e-08
3.103103103103102889e+00 2.861345997476041721e-08
3.123123123123122902e+00 4.071419519344490384e-08
3.143143143143142915e+00 5.771238522335092944e-08
3.163163163163162928e+00 8.149667396128113179e-08
3.183183183183182940e+00 1.146458759716545518e-07
3.203203203203202953e+00 1.606662586556788081e-07
3.223223223223223410e+00 2.243048249863897386e-07
3.243243243243243423e+00 3.119609557645383097e-07
3.263263263263263436e+00 4.322246787217908847e-07
3.283283283283283449e+00 5.965770873976079926e-07
3.303303303303303462e+00 8.202972776605367026e-07
3.323323323323323475e+00 1.123630870428733022e-06
3.343343343343343488e+00 1.533288032639567892e-06
3.363363363363363501e+00 2.084354196457105751e-06
3.383383383383383514e+00 2.822714716042424184e-06
3.403403403403403527e+00 3.808115791197527462e-06
3.423423423423423539e+00 5.118008401904105436e-06
3.443443443443443552e+00 6.852349963546535830e-06
3.463463463463463565e+00 9.139570079795593599e-06
3.483483483483483578e+00 1.214394217883256076e-05
3.503503503503503591e+00 1.607464185807227247e-05
3.523523523523523604e+00 2.119681512452959579e-05
3.543543543543543617e+00 2.784502484436490277e-05
3.563563563563563630e+00 3.643949074120994477e-05
3.583583583583583643e+00 4.750558597766736278e-05
3.603603603603603656e+00 6.169710006079052046e-05
3.623623623623623669e+00 7.982382139018258003e-05
3.643643643643643681e+00 1.028840305434377601e-04
3.663663663663663694e+00 1.321025241242036903e-04
3.683683683683683707e+00 1.689748048491459197e-04
3.703703703703703720e+00 2.153180721023917527e-04
3.723723723723723733e+00 2.733296234721199584e-04
3.743743743743743746e+00 3.456532263639911016e-04
3.763763763763763759e+00 4.354539338700397092e-04
3.783783783783783772e+00 5.465016946937620605e-04
3.803803803803803785e+00 6.832639371836065787e-04
3.823823823823823798e+00 8.510070868482995810e-04
3.843843843843843811e+00 1.055906700261976996e-03
3.863863863863863823e+00 1.305165562271780409e-03
3.883883883883883836e+00 1.607138695726403280e-03
3.903903903903903849e+00 1.971463773452492713e-03
3.923923923923923862e+00 2.409194903405581598e-03
3.943943943943943875e+00 2.932937185399392497e-03
3.963963963963963888e+00 3.556978820733219804e-03
3.983983983983983901e+00 4.297416907536839165e-03
4.004004004004004358e+00 5.172272392166705687e-03
4.024024024024024371e+00 6.201588992390078166e-03
4.044044044044044384e+00 7.407510287667095836e-03
4.064064064064064397e+00 8.814328616015375609e-03
4.084084084084084409e+00 1.044849895977517477e-02
4.104104104104104422e+00 1.233861068095623570e-02
4.124124124124124435e+00 1.451530981930671330e-02
4.144144144144144448e+00 1.701116473164672807e-02
4.164164164164164461e+00 1.986046816675755833e-02
4.184184184184184474e+00 2.309896947022500174e-02
4.204204204204204487e+00 2.676353152654709078e-02
4.224224224224224500e+00 3.089170829215589359e-02
4.244244244244244513e+00 3.552124036326332474e-02
4.264264264264264526e+00 4.068946795482553114e-02
4.284284284284284539e+00 4.643266292536907258e-02
4.304304304304304551e+00 5.278528403508243871e-02
4.324324324324324564e+00 5.977916242272301312e-02
4.344344344344344577e+00 6.744262726458893908e-02
4.364364364364364590e+00 7.579958465327171768e-02
4.384384384384384603e+00 8.486856580682385076e-02
4.404404404404404616e+00 9.466176367866434294e-02
4.424424424424424629e+00 1.051840797631504593e-01
4.444444444444444642e+00 1.164322052532704155e-01
4.464464464464464655e+00 1.283937625761188972e-01
4.484484484484484668e+00 1.410465345837429718e-01
4.504504504504504681e+00 1.543578091969066979e-01
4.524524524524524693e+00 1.682838669890977523e-01
4.544544544544544706e+00 1.827696379820176742e-01
4.564564564564564719e+00 1.977485517544033677e-01
4.584584584584584732e+00 2.131426018289714064e-01
4.604604604604604745e+00 2.288626412201299476e-01
4.624624624624624758e+00 2.448089210597599319e-01
4.644644644644644771e+00 2.608718784718375705e-01
4.664664664664664784e+00 2.769331734799926337e-01
4.684684684684684797e+00 2.928669678823916933e-01
4.704704704704704810e+00 3.085414319238669600e-01
4.724724724724724823e+00 3.238204574686686099e-01
4.744744744744744835e+00 3.385655494773739949e-01
4.764764764764764848e+00 3.526378611735481727e-01
4.784784784784784861e+00 3.659003326008292145e-01
4.804804804804804874e+00 3.782198875552812423e-01
4.824824824824824887e+00 3.894696403413260843e-01
4.844844844844844900e+00 3.995310616164963191e-01
4.864864864864864913e+00 4.082960518898308133e-01
4.884884884884884926e+00 4.156688720979059837e-01
4.904904904904904939e+00 4.215678831208574118e-01
4.924924924924924952e+00 4.259270500779224755e-01
4.944944944944944965e+00 4.286971726576906949e-01
4.964964964964964977e+00 4.298468094349177093e-01
4.984984984984984990e+00 4.293628718942697486e-01
5.005005005005005003e+00 4.272508724688136028e-01
5.025025025025025016e+00 4.235348200208152725e-01
5.045045045045045029e+00 4.182567655357883329e-01
5.065065065065065042e+00 4.114760100497795725e-01
5.085085085085085055e+00 4.032679956705567670e-01
5.105105105105105068e+00 3.937229086885611351e-01
5.125125125125125081e+00 3.829440309352313276e-01
5.145145145145145094e+00 3.710458815064975879e-01
5.165165165165165106e+00 3.581521955485278963e-01
5.185185185185185119e+00 3.443937898770554340e-01
5.205205205205205132e+00 3.299063667058353411e-01
5.225225225225225145e+00 3.148283066892834658e-01
5.245245245245245158e+00 2.992985008931727253e-01
5.265265265265265171e+00 2.834542683040535138e-01
5.285285285285285184e+00 2.674294012296298817e-01
5.305305305305305197e+00 2.513523756253545072e-01
5.325325325325325210e+00 2.353447572337941385e-01
5.345345345345345223e+00 2.195198276891822398e-01
5.365365365365365236e+00 2.039814476748545435e-01
5.385385385385385248e+00 1.888231670785786021e-01
5.405405405405405261e+00 1.741275851104784056e-01
5.425425425425425274e+00 1.599659567494560730e-01
5.445445445445445287e+00 1.463980358572435914e-01
5.465465465465465300e+00 1.334721400007078396e-01
5.485485485485485313e+00 1.212254175709361337e-01
5.505505505505505326e+00 1.096842942602200138e-01
5.525525525525525339e+00 9.886507339372536951e-02
5.545545545545545352e+00 8.877466301171771379e-02
5.565565565565565365e+00 7.941140192620718685e-02
5.585585585585585378e+00 7.076595716797587365e-02
5.605605605605605390e+00 6.282226620641201409e-02
5.625625625625625403e+00 5.555849895667965693e-02
5.645645645645645416e+00 4.894801676498862497e-02
5.665665665665665429e+00 4.296030815490342603e-02
5.685685685685685442e+00 3.756188399660662786e-02
5.705705705705705455e+00 3.271711780191582236e-02
5.725725725725725468e+00 2.838901993437624796e-02
5.745745745745745481e+00 2.453993755183282721e-02
5.765765765765765494e+00 2.113217497919242863e-02
5.785785785785785507e+00 1.812853186872502922e-02
5.805805805805805520e+00 1.549275888847544136e-02
5.825825825825825532e+00 1.318993274752553423e-02
5.845845845845845545e+00 1.118675409762323082e-02
5.865865865865865558e+00 9.451773236677009707e-03
5.885885885885885571e+00 7.955549586543970639e-03
5.905905905905905584e+00 6.670751642174063863e-03
5.925925925925925597e+00 5.572204517052417247e-03
5.945945945945945610e+00 4.636892373011066576e-03
5.965965965965965623e+00 3.843922957136578812e-03
5.985985985985985636e+00 3.174461213156609934e-03
6.006006006006005649e+00 2.611638528218902973e-03
6.026026026026025662e+00 2.140443656093575422e-03
6.046046046046045674e+00 1.747600759854875179e-03
6.066066066066065687e+00 1.421439373019903196e-03
6.086086086086085700e+00 1.151760415959865230e-03
6.106106106106105713e+00 9.297017478415680854e-04
6.126126126126125726e+00 7.476061026388267430e-04
6.146146146146145739e+00 5.988936657418845533e-04
6.166166166166165752e+00 4.779410061383615308e-04
6.186186186186185765e+00 3.799675950509155404e-04
6.206206206206205778e+00 3.009307190340857786e-04
6.226226226226225791e+00 2.374292348585167961e-04
6.246246246246245803e+00 1.866163139032352364e-04
6.266266266266265816e+00 1.461210826073729878e-04
6.286286286286285829e+00 1.139788794676744661e-04
6.306306306306305842e+00 8.856971508567117667e-05
6.326326326326325855e+00 6.856443862808866009e-05
6.346346346346345868e+00 5.287808457635968687e-05
6.366366366366365881e+00 4.062990826738729227e-05
6.386386386386385894e+00 3.110974123453669101e-05
6.406406406406405907e+00 2.375055338423157073e-05
6.426426426426426808e+00 1.810757836186621298e-05
6.446446446446446821e+00 1.384517115111477220e-05
6.466466466466466834e+00 1.073392227094355695e-05
6.486486486486486847e+00 8.662736881018641012e-06
6.506506506506506859e+00 7.673980120687402405e-06
6.526526526526526872e+00 8.034849985535372341e-06
6.546546546546546885e+00 1.036533760841831288e-05
6.566566566566566898e+00 1.585281905929774804e-05
6.586586586586586911e+00 2.659547482128722017e-05
6.606606606606606924e+00 4.613061176210841280e-05
6.626626626626626937e+00 8.021764272974757891e-05
6.646646646646646950e+00 1.379553604105159014e-04
6.666666666666666963e+00 2.333135751876833921e-04
6.686686686686686976e+00 3.871424535308108216e-04
6.706706706706706989e+00 6.296798463468790408e-04
6.726726726726727001e+00 1.003498557424410470e-03
6.746746746746747014e+00 1.566715801446981471e-03
6.766766766766767027e+00 2.396126654201043756e-03
6.786786786786787040e+00 3.589733656464492474e-03
6.806806806806807053e+00 5.267952009344137668e-03
6.826826826826827066e+00 7.572616065633161128e-03
6.846846846846847079e+00 1.066285351638005495e-02
6.866866866866867092e+00 1.470698959325689517e-02
6.886886886886887105e+00 1.986994720104041240e-02
6.906906906906907118e+00 2.629614631069690858e-02
6.926926926926927131e+00 3.408865850021547406e-02
6.946946946946947143e+00 4.328626306295686732e-02
6.966966966966967156e+00 5.384094139615418911e-02
6.986986986986987169e+00 6.559905070938180927e-02
7.007007007007007182e+00 7.828973453686811912e-02
7.027027027027027195e+00 9.152388363010703631e-02
7.047047047047047208e+00 1.048060644101134892e-01
7.067067067067067221e+00 1.175603142420332398e-01
7.087087087087087234e+00 1.291687377792262448e-01
7.107107107107107247e+00 1.390197314391011796e-01
7.127127127127127260e+00 1.465607998926393429e-01
7.147147147147147273e+00 1.513496984121089906e-01
7.167167167167167285e+00 1.530973399848000460e-01
7.187187187187187298e+00 1.516966820999259002e-01
7.207207207207207311e+00 1.472335795643932577e-01
7.227227227227227324e+00 1.399780733086201656e-01
7.247247247247247337e+00 1.303573442130100679e-01
7.267267267267267350e+00 1.189140986190451443e-01
7.287287287287287363e+00 1.062560199204520550e-01
7.307307307307307376e+00 9.300281463303894380e-02
7.327327327327327389e+00 7.973720197433782630e-02
7.347347347347347402e+00 6.696505709863952160e-02
7.367367367367367414e+00 5.508810673580119555e-02
7.387387387387387427e+00 4.439047599909782399e-02
7.407407407407407440e+00 3.503838731101926313e-02
7.427427427427427453e+00 2.709073373391057346e-02
7.447447447447447466e+00 2.051727967155779486e-02
7.467467467467467479e+00 1.522092836351131122e-02
7.487487487487487492e+00 1.106089429880358598e-02
7.507507507507507505e+00 7.949674726633782981e-03
7.527527527527527518e+00 1.256433758972457307e-02
7.547547547547547531e+00 1.123462961674451671e-01
7.567567567567567544e+00 2.791225525045772371e-01
7.587587587587587556e+00 1.185617950034486417e-01
7.607607607607607569e+00 9.255626205470815146e-03
7.627627627627627582e+00 7.589066819642577982e-04
7.647647647647647595e+00 4.088231378382356160e-04
7.667667667667667608e+00 2.465388153833758121e-04
7.687687687687687621e+00 1.456983287291121955e-04
7.707707707707707634e+00 8.434330613125657695e-05
7.727727727727727647e+00 4.782801735814002790e-05
7.747747747747747660e+00 2.656918376734306757e-05
7.767767767767767673e+00 1.446200211115402142e-05
7.787787787787787686e+00 7.718338635977728369e-06
7.807807807807807698e+00 4.047717551009062453e-06
7.827827827827827711e+00 2.100726062504606697e-06
7.847847847847847724e+00 1.103611200985255045e-06
7.867867867867867737e+00 6.263316946477126761e-07
7.887887887887887750e+00 4.403531576223750468e-07
7.907907907907907763e+00 4.349784108908456180e-07
7.927927927927927776e+00 5.711914437647709221e-07
7.947947947947947789e+00 8.598811592854617134e-07
7.967967967967967802e+00 1.357389782904483920e-06
7.987987987987987815e+00 2.176355515197327043e-06
8.008008008008008716e+00 3.514723101790304863e-06
8.028028028028028729e+00 5.711694832726463504e-06
8.048048048048048742e+00 9.347632038342922606e-06
8.068068068068068754e+00 1.541709291925736969e-05
8.088088088088088767e+00 2.562208162084885291e-05
8.108108108108108780e+00 4.285783447354711963e-05
8.128128128128128793e+00 7.199694671035497323e-05
8.148148148148148806e+00 1.211182981336280566e-04
8.168168168168168819e+00 2.033704844522400690e-04
8.188188188188188832e+00 3.396952453654364032e-04
8.208208208208208845e+00 5.626474340048076735e-04
8.228228228228228858e+00 9.215093083850935465e-04
8.248248248248248871e+00 1.488777260213191862e-03
8.268268268268268884e+00 2.367867110736658186e-03
8.288288288288288896e+00 3.701518483805684746e-03
8.308308308308308909e+00 5.679883168825202236e-03
8.328328328328328922e+00 8.546702203937078801e-03
8.348348348348348935e+00 1.260141226897639431e-02
8.368368368368368948e+00 1.819463253960623000e-02
8.388388388388388961e+00 2.571446930813697448e-02
8.408408408408408974e+00 3.556164085552931953e-02
8.428428428428428987e+00 4.811271289702421378e-02
8.448448448448449000e+00 6.367275511473555194e-02
8.468468468468469013e+00 8.242129266590503267e-02
8.488488488488489025e+00 1.043581168600904441e-01
8.508508508508509038e+00 1.292577272196063498e-01
8.528528528528529051e+00 1.566422098724156720e-01
8.548548548548549064e+00 1.857816116446021626e-01
8.568568568568569077e+00 2.157280328210250953e-01
8.588588588588589090e+00 2.453848802812097218e-01
8.608608608608609103e+00 2.736066716175816760e-01
8.628628628628629116e+00 2.993185906062220125e-01
8.648648648648649129e+00 3.216400271145674061e-01
8.668668668668669142e+00 3.399938524262122730e-01
8.688688688688689155e+00 3.541839962197888547e-01
8.708708708708709167e+00 3.644281041338767735e-01
8.728728728728729180e+00 3.713389693455250162e-01
8.748748748748749193e+00 3.758566911446022951e-01
8.768768768768769206e+00 3.791414244246882892e-01
8.788788788788789219e+00 3.824425385237624209e-01
8.808808808808809232e+00 3.869628774006725336e-01
8.828828828828829245e+00 3.937362210672318286e-01
8.848848848848849258e+00 4.035323930944230142e-01
8.868868868868869271e+00 4.167987681910503284e-01
8.888888888888889284e+00 4.336405501918180194e-01
8.908908908908909297e+00 4.538364183097587934e-01
8.928928928928929309e+00 4.768819470047843123e-01
8.948948948948949322e+00 5.020510599128603646e-01
8.968968968968969335e+00 5.284656351104046745e-01
8.988988988988989348e+00 5.551647946189655070e-01
9.009009009009009361e+00 5.811677337608648353e-01
9.029029029029029374e+00 6.055265103587554876e-01
9.049049049049049387e+00 6.273674906036684762e-01
9.069069069069069400e+00 6.459218224082511339e-01
9.089089089089089413e+00 6.605462824395955668e-01
9.109109109109109426e+00 6.707361962913613862e-01
9.129129129129129439e+00 6.761320388727340980e-01
9.149149149149149451e+00 6.765209888228187474e-01
9.169169169169169464e+00 6.718343158139681304e-01
9.189189189189189477e+00 6.621411473678993076e-01
9.209209209209209490e+00 6.476389552357385559e-01
9.229229229229229503e+00 6.286410312650658749e-01
9.249249249249249516e+00 6.055612645134145211e-01
9.269269269269269529e+00 5.788966432608940726e-01
9.289289289289289542e+00 5.492080426899887957e-01
9.309309309309309555e+00 5.170999830634598338e-01
9.329329329329329568e+00 4.832001271776720230e-01
9.349349349349349581e+00 4.481393578948462131e-01
9.369369369369369593e+00 4.126452608568265679e-01
9.389389389389389606e+00 3.950019935958954953e-01
9.409409409409409619e+00 5.202679872125643978e-01
9.429429429429429632e+00 4.165446535575884068e-01
9.449449449449449645e+00 2.796233250534505554e-01
9.469469469469469658e+00 2.449050471804635754e-01
9.489489489489489671e+00 2.163172147426028202e-01
9.509509509509509684e+00 1.900217781068241907e-01
9.529529529529529697e+00 1.661419900807109273e-01
9.549549549549549710e+00 1.447482683093360978e-01
9.569569569569569722e+00 1.258557183836636895e-01
9.589589589589589735e+00 1.094319873962321110e-01
9.609609609609609748e+00 9.540558443544622236e-02
9.629629629629629761e+00 8.367422286108973373e-02
9.649649649649649774e+00 7.411280565464026249e-02
9.669669669669669787e+00 6.658075229568619080e-02
9.689689689689689800e+00 6.092844824486667865e-02
9.709709709709709813e+00 5.700268029416435955e-02
9.729729729729729826e+00 5.465099783935358640e-02
9.749749749749749839e+00 5.372500777813905837e-02
9.769769769769769852e+00 5.408266672665826974e-02
9.789789789789789864e+00 5.558967725946746541e-02
9.809809809809809877e+00 5.812012465972535291e-02
9.829829829829829890e+00 6.155650783369263218e-02
9.849849849849849903e+00 6.578932386339086946e-02
9.869869869869869916e+00 7.071636183572012346e-02
9.889889889889889929e+00 7.624185000752370378e-02
9.909909909909909942e+00 8.227558300125656365e-02
9.929929929929929955e+00 8.873213444311763010e-02
9.949949949949949968e+00 9.553023694109023800e-02
9.969969969969969981e+00 1.025923870056992815e-01
9.989989989989989994e+00 1.098447086379118059e-01
1.001001001001001001e+01 1.172170867933464977e-01
1.003003003003003002e+01 1.246435614992508212e-01
1.005005005005005003e+01 1.320629555735786664e-01
1.007007007007007005e+01 1.394196940337651125e-01
1.009009009009009006e+01 1.466647616134797438e-01
1.011011011011011007e+01 1.537567364476204734e-01
1.013013013013013008e+01 1.606628329673326916e-01
1.015015015015015010e+01 1.673598853162258371e-01
1.017017017017017011e+01 1.738352040297704015e-01
1.019019019019019012e+01 1.800872431125888906e-01
1.021021021021021014e+01 1.861260217308678411e-01
1.023023023023023015e+01 1.919732541660085501e-01
1.025025025025025016e+01 1.976621530402499771e-01
1.027027027027027017e+01 2.032368836553012925e-01
1.029029029029029019e+01 2.087516610638263659e-01
1.031031031031031020e+01 2.142694956729964961e-01
1.033033033033033021e+01 2.198606072005017398e-01
1.035035035035035023e+01 2.256005401189075665e-01
1.037037037037037024e+01 2.315680258207572506e-01
1.039039039039039025e+01 2.378426471572704370e-01
1.041041041041041026e+01 2.445023693665494546e-01
1.043043043043043028e+01 2.516210074230840199e-01
1.045045045045045029e+01 2.592657033216517748e-01
1.047047047047047030e+01 2.674944876757983092e-01
1.049049049049049032e+01 2.763539982917024296e-01
1.051051051051051033e+01 2.858774242016320910e-01
1.053053053053053034e+01 2.960827372273882596e-01
1.055055055055055035e+01 3.069712647891663648e-01
1.057057057057057037e+01 3.185266477337160285e-01
1.059059059059059038e+01 3.307142158216275218e-01
1.061061061061061039e+01 3.434808016012524390e-01
1.063063063063063041e+01 3.567550011221323758e-01
1.065065065065065042e+01 3.704478777049800553e-01
1.067067067067067043e+01 3.844540931605124334e-01
1.069069069069069045e+01 3.986534397683188513e-01
1.071071071071071046e+01 4.129127362746152219e-01
1.073073073073073047e+01 4.270880423774140455e-01
1.075075075075075048e+01 4.410271388190654673e-01
1.077077077077077050e+01 4.545722144262525077e-01
1.079079079079079051e+01 4.675626973032476208e-01
1.081081081081081052e+01 4.798381649262028481e-01
1.083083083083083054e+01 4.912412670935182857e-01
1.085085085085085055e+01 5.016205965121355304e-01
1.087087087087087056e+01 5.108334441619715172e-01
1.089089089089089057e+01 5.187483803727014342e-01
1.091091091091091059e+01 5.252476076364825941e-01
1.093093093093093060e+01 5.302290374136693352e-01
1.095095095095095061e+01 5.336080503945137554e-01
1.097097097097097063e+01 5.353189076710624938e-01
1.099099099099099064e+01 5.353157888497918071e-01
1.101101101101101065e+01 5.335734420867664918e-01
1.103103103103103066e+01 5.300874401364612520e-01
1.105105105105105068e+01 5.248740455533057458e-01
1.107107107107107069e+01 5.179696969538027940e-01
1.109109109109109070e+01 5.094301365259388259e-01
1.111111111111111072e+01 4.993292065631114163e-01
1.113113113113113073e+01 4.877573495215700716e-01
1.115115115115115074e+01 4.748198517966081278e-01
1.117117117117117076e+01 4.606348759554635408e-01
1.119119119119119077e+01 4.453313294593224669e-01
1.121121121121121078e+01 4.290466198949535181e-01
1.123123123123123079e+01 4.119243473992355575e-01
1.125125125125125081e+01 3.941119843178597648e-01
1.127127127127127082e+01 3.757585902525111821e-01
1.129129129129129083e+01 3.570126076154071515e-01
1.131131131131131085e+01 3.380197787559236500e-01
1.133133133133133086e+01 3.189212208091460887e-01
1.135135135135135087e+01 2.998516888208522801e-01
1.137137137137137088e+01 2.809380516237128256e-01
1.139139139139139090e+01 2.622979985801496827e-01
1.141141141141141091e+01 2.440389888748667468e-01
1.143143143143143092e+01 2.262574487362704334e-01
1.145145145145145094e+01 2.090382159816998597e-01
1.147147147147147095e+01 1.924542257916160293e-01
1.149149149149149096e+01 1.765664267777785623e-01
1.151151151151151097e+01 1.614239123523226738e-01
1.153153153153153099e+01 1.470642492361629861e-01
1.155155155155155100e+01 1.335139827480829045e-01
1.157157157157157101e+01 1.207892973453559005e-01
1.159159159159159103e+01 1.088968107703434940e-01
1.161161161161161104e+01 9.783448109350066646e-02
1.163163163163163105e+01 8.759260789736206254e-02
1.165165165165165106e+01 7.815491174637716199e-02
1.167167167167167108e+01 6.949967981629008584e-02
1.169169169169169109e+01 6.160096994030828804e-02
1.171171171171171110e+01 5.442987012483588988e-02
1.173173173173173112e+01 4.795581546942141032e-02
1.175175175175175113e+01 4.214796897234913964e-02
1.177177177177177114e+01 3.697667638883218866e-02
1.179179179179179116e+01 3.241500750149390458e-02
1.181181181181181117e+01 2.844039613827236204e-02
1.183183183183183118e+01 2.503638824453679329e-02
1.185185185185185119e+01 2.219450048992479066e-02
1.187187187187187121e+01 1.991618054583799494e-02
1.189189189189189122e+01 1.821484376957873200e-02
1.191191191191191123e+01 1.711793935646634471e-02
1.193193193193193125e+01 1.666897232174839941e-02
1.195195195195195126e+01 1.692937682240450853e-02
1.197197197197197127e+01 1.798010295606511724e-02
1.199199199199199128e+01 1.992274576058226249e-02
1.201201201201201130e+01 2.288001502975631554e-02
1.203203203203203131e+01 2.699532188399038010e-02
1.205205205205205132e+01 3.243124747863703611e-02
1.207207207207207134e+01 3.936666569260523912e-02
1.209209209209209135e+01 4.799231971734868596e-02
1.211211211211211136e+01 5.850470585441654159e-02
1.213213213213213137e+01 7.109819862633351417e-02
1.215215215215215139e+01 8.595545933111627124e-02
1.217217217217217140e+01 1.032363023801695090e-01
1.219219219219219141e+01 1.230653438532213345e-01
1.221221221221221143e+01 1.455189150412889709e-01
1.223223223223223144e+01 1.706118776464821407e-01
1.225225225225225145e+01 1.982851117784662498e-01
1.227227227227227146e+01 2.283945468158312397e-01
1.229229229229229148e+01 2.607026528951563726e-01
1.231231231231231149e+01 2.948732937882735383e-01
1.233233233233233150e+01 3.304707508632044877e-01
1.235235235235235152e+01 3.669635591322508161e-01
1.237237237237237153e+01 4.037335536040814743e-01
1.239239239239239154e+01 4.400902185600607530e-01
1.241241241241241156e+01 4.752900828461392169e-01
1.243243243243243157e+01 5.085605362159912879e-01
1.245245245245245158e+01 5.391270851627647520e-01
1.247247247247247159e+01 5.662427534067134838e-01
1.249249249249249161e+01 5.892180928460418743e-01
1.251251251251251162e+01 6.074501313095924671e-01
1.253253253253253163e+01 6.204485622018760527e-01
1.255255255255255165e+01 6.278575863852263739e-01
1.257257257257257166e+01 6.294720452293149915e-01
1.259259259259259167e+01 6.252468208603687572e-01
1.261261261261261168e+01 6.152988999061057562e-01
1.263263263263263170e+01 5.999019668706403463e-01
1.265265265265265171e+01 5.794738741362243095e-01
1.267267267267267172e+01 5.545577878164372754e-01
1.269269269269269174e+01 5.257981954957643422e-01
1.271271271271271175e+01 4.939132530227243190e-01
1.273273273273273176e+01 4.596651221181497493e-01
1.275275275275275177e+01 4.238299989492843589e-01
1.277277277277277179e+01 3.871694580540872010e-01
1.279279279279279180e+01 3.504045490938051399e-01
1.281281281281281181e+01 3.141938079623217139e-01
1.283283283283283360e+01 2.791160072316561380e-01
1.285285285285285362e+01 2.456581053369283341e-01
1.287287287287287363e+01 2.142084907042055564e-01
1.289289289289289364e+01 1.850552844370314531e-01
1.291291291291291365e+01 1.583891858847837897e-01
1.293293293293293367e+01 1.343101349843583425e-01
1.295295295295295368e+01 1.128369314879764385e-01
1.297297297297297369e+01 9.391889430473586431e-02
1.299299299299299371e+01 7.744865784745927351e-02
1.301301301301301372e+01 6.327527506801906843e-02
1.303303303303303373e+01 5.121691409287404406e-02
1.305305305305305374e+01 4.107258094146292587e-02
1.307307307307307376e+01 3.263245893603188702e-02
1.309309309309309377e+01 2.568661200813132997e-02
1.311311311311311378e+01 2.003194277645181653e-02
1.313313313313313380e+01 1.547741883952068360e-02
1.315315315315315381e+01 1.184767736415648018e-02
1.317317317317317382e+01 8.985187033996243702e-03
1.319319319319319384e+01 6.751188646989707449e-03
1.321321321321321385e+01 5.025653986807574608e-03
1.323323323323323386e+01 3.706501192252475291e-03
1.325325325325325387e+01 2.708288482673233948e-03
1.327327327327327389e+01 1.960581590732958946e-03
1.329329329329329390e+01 1.406158048074101358e-03
1.331331331331331391e+01 9.991773305066742935e-04
1.333333333333333393e+01 7.034127341094797417e-04
1.335335335335335394e+01 4.906107941896125594e-04
1.337337337337337395e+01 3.390183382648267519e-04
1.339339339339339396e+01 2.320964518467185918e-04
1.341341341341341398e+01 1.574247566038635207e-04
1.343343343343343399e+01 1.057880906038922926e-04
1.345345345345345400e+01 7.043033356762660622e-05
1.347347347347347402e+01 4.645601259776297197e-05
1.349349349349349403e+01 3.035871150031487536e-05
1.351351351351351404e+01 1.965549376074468037e-05
1.353353353353353405e+01 1.260793031791064575e-05
1.355355355355355407e+01 8.012404393139728131e-06
1.357357357357357408e+01 5.044767315679411569e-06
1.359359359359359409e+01 3.146868808212574596e-06
1.361361361361361411e+01 1.944801830058324219e-06
1.363363363363363412e+01 1.190779337312775389e-06
1.365365365365365413e+01 7.223479496103129979e-07
1.367367367367367414e+01 4.341310188420798929e-07
1.369369369369369416e+01 2.584963465241157430e-07
1.371371371371371417e+01 1.524920560341102860e-07
1.373373373373373418e+01 8.912493979282253695e-08
1.375375375375375420e+01 5.160722390125999167e-08
1.377377377377377421e+01 2.960608385597101150e-08
1.379379379379379422e+01 1.682715328431577543e-08
1.381381381381381424e+01 9.475443705217969090e-09
1.383383383383383425e+01 5.286249773614246603e-09
1.385385385385385426e+01 2.921830527519611784e-09
1.387387387387387427e+01 1.600005899849518347e-09
1.389389389389389429e+01 8.680552437232689684e-10
1.391391391391391430e+01 4.665867104704654506e-10
1.393393393393393431e+01 2.484715012956999856e-10
1.395395395395395433e+01 1.310931570790418798e-10
1.397397397397397434e+01 6.852399592246965946e-11
1.399399399399399435e+01 3.548661364245912434e-11
1.401401401401401436e+01 1.820730450919504869e-11
1.403403403403403438e+01 9.255203519499933934e-12
1.405405405405405439e+01 4.661068776238499150e-12
1.407407407407407440e+01 2.325649539948582675e-12
1.409409409409409442e+01 1.149641016907549212e-12
1.411411411411411443e+01 5.630402629762654360e-13
1.413413413413413444e+01 2.731969694028664391e-13
1.415415415415415445e+01 1.313322928578491498e-13
1.417417417417417447e+01 6.254986854044940849e-14
1.419419419419419448e+01 2.951484489264982371e-14
1.421421421421421449e+01 1.379792713385374909e-14
1.423423423423423451e+01 6.390670959594355094e-15
1.425425425425425452e+01 2.932502937359043265e-15
1.427427427427427453e+01 1.333184762645972036e-15
1.429429429429429455e+01 6.004878597434878863e-16
1.431431431431431456e+01 2.679718678308329330e-16
1.433433433433433457e+01 1.184907378249205596e-16
1.435435435435435458e+01 5.193491902170122539e-17
1.437437437437437460e+01 2.260223671923181926e-17
1.439439439439439461e+01 9.838968790118899564e-18
1.441441441441441462e+01 4.417756146225353966e-18
1.443443443443443464e+01 2.286062462297803127e-18
1.445445445445445465e+01 1.736435920546916868e-18
1.447447447447447466e+01 2.157646862937105751e-18
1.449449449449449467e+01 3.523614248003463008e-18
1.451451451451451469e+01 6.249116664879816807e-18
1.453453453453453470e+01 1.127034441186858589e-17
1.455455455455455471e+01 2.033203368104221337e-17
1.457457457457457473e+01 3.655140085186586167e-17
1.459459459459459474e+01 6.542413281170536459e-17
1.461461461461461475e+01 1.165737461852962036e-16
1.463463463463463476e+01 2.067636893090708094e-16
1.465465465465465478e+01 3.650518547079857286e-16
1.467467467467467479e+01 6.415651184896251002e-16
1.469469469469469480e+01 1.122361178618830126e-15
1.471471471471471482e+01 1.954475347619027089e-15
1.473473473473473483e+01 3.387922102233814717e-15
1.475475475475475484e+01 5.845777645964423215e-15
1.477477477477477485e+01 1.004053431486004177e-14
1.479479479479479487e+01 1.716631247530367025e-14
1.481481481481481488e+01 2.921479605496564793e-14
1.483483483483483489e+01 4.949192663803121712e-14
1.485485485485485491e+01 8.345868132763469296e-14
1.487487487487487492e+01 1.400923216952615029e-13
1.489489489489489493e+01 2.340791886059677760e-13
1.491491491491491495e+01 3.893291578602117076e-13
1.493493493493493496e+01 6.445798331492510842e-13
1.495495495495495497e+01 1.062287701152161412e-12
1.497497497497497498e+01 1.742662353936214384e-12
1.499499499499499500e+01 2.845705817922679849e-12
1.501501501501501501e+01 4.625646183997938224e-12
1.503503503503503502e+01 7.484460066711244589e-12
1.505505505505505504e+01 1.205463866309580759e-11
1.507507507507507505e+01 1.932651618259535226e-11
1.509509509509509506e+01 3.084314167920009876e-11
1.511511511511511507e+01 4.899697850958042145e-11
1.513513513513513509e+01 7.747929245540713480e-11
1.515515515515515510e+01 1.219572573746842002e-10
1.517517517517517511e+01 1.910888332393782380e-10
1.519519519519519513e+01 2.980359303581030327e-10
1.521521521521521514e+01 4.627086268997351243e-10
1.523523523523523515e+01 7.150760380692057830e-10
1.525525525525525516e+01 1.100024885353244005e-09
1.527527527527527518e+01 1.684451268717095997e-09
1.529529529529529519e+01 2.567556734811182176e-09
1.531531531531531520e+01 3.895716123554056723e-09
1.533533533533533522e+01 5.883831311330532198e-09
1.535535535535535523e+01 8.845833887732513072e-09
1.537537537537537524e+01 1.323801907760954459e-08
1.539539539539539525e+01 1.972027114130144161e-08
1.541541541541541527e+01 2.924209054783916566e-08
1.543543543543543528e+01 4.316279996564258661e-08
1.545545545545545529e+01 6.341857187252424419e-08
1.547547547547547531e+01 9.275321298540103167e-08
1.549549549549549532e+01 1.350352409196306207e-07
1.551551551551551533e+01 1.956910398524705126e-07
1.553553553553553535e+01 2.822931986348361878e-07
1.555555555555555536e+01 4.053550097231912498e-07
1.557557557557557537e+01 5.793971187327393386e-07
1.559559559559559538e+01 8.243711296923535959e-07
1.561561561561561540e+01 1.167548346308540305e-06
1.563563563563563541e+01 1.646010603194056331e-06
1.565565565565565542e+01 2.309915219332276568e-06
1.567567567567567544e+01 3.226748437658285426e-06
1.569569569569569545e+01 4.486832251543110077e-06
1.571571571571571546e+01 6.210409160906605681e-06
1.573573573573573547e+01 8.556698919875746259e-06
1.575575575575575549e+01 1.173540128140793890e-05
1.577577577577577550e+01 1.602120931182838935e-05
1.579579579579579551e+01 2.177199874422382399e-05
1.581581581581581553e+01 2.945146909985954937e-05
1.583583583583583554e+01 3.965713010179577474e-05
1.585585585585585555e+01 5.315464932522580310e-05
1.587587587587587556e+01 7.091969986043942078e-05
1.589589589589589558e+01 9.418856426449459919e-05
1.591591591591591559e+01 1.245188557713316493e-04
1.593593593593593560e+01 1.638618002419623852e-04
1.595595595595595562e+01 2.146475712877953836e-04
1.597597597597597563e+01 2.798851729972378537e-04
1.599599599599599564e+01 3.632783044411306986e-04
1.601601601601601743e+01 4.693585006941353643e-04
1.603603603603603744e+01 6.036366083766635596e-04
1.605605605605605746e+01 7.727733010826782481e-04
1.607607607607607747e+01 9.847688533102954851e-04
1.609609609609609748e+01 1.249171754030714478e-03
1.611611611611611750e+01 1.577304939179307100e-03
1.613613613613613751e+01 1.982507447120801427e-03
1.615615615615615752e+01 2.480388149958640161e-03
1.617617617617617753e+01 3.089086892221417843e-03
1.619619619619619755e+01 3.829536893057705182e-03
1.621621621621621756e+01 4.725720666804117225e-03
1.623623623623623757e+01 5.804910031513439359e-03
1.625625625625625759e+01 7.097879062346214643e-03
1.627627627627627760e+01 8.639077178475841959e-03
1.629629629629629761e+01 1.046674801505631178e-02
1.631631631631631763e+01 1.262297842614064185e-02
1.633633633633633764e+01 1.515366100160515754e-02
1.635635635635635765e+01 1.810835297993666423e-02
1.637637637637637766e+01 2.154001452043762324e-02
1.639639639639639768e+01 2.550461008054910605e-02
1.641641641641641769e+01 3.006055823316452352e-02
1.643643643643643770e+01 3.526801774254838956e-02
1.645645645645645772e+01 4.118800115572935489e-02
1.647647647647647773e+01 4.788131158279481520e-02
1.649649649649649774e+01 5.540730371399141957e-02
1.651651651651651775e+01 6.382247638250505839e-02
1.653653653653653777e+01 7.317891100173561092e-02
1.655655655655655778e+01 8.352257779856248066e-02
1.657657657657657779e+01 9.489153968500033121e-02
1.659659659659659781e+01 1.073140915608821744e-01
1.661661661661661782e+01 1.208068804742446212e-01
1.663663663663663783e+01 1.353730590033806469e-01
1.665665665665665784e+01 1.510005300648732673e-01
1.667667667667667786e+01 1.676603456941714310e-01
1.669669669669669787e+01 1.853053248085522742e-01
1.671671671671671788e+01 2.038689552089356094e-01
1.673673673673673790e+01 2.232646428356410695e-01
1.675675675675675791e+01 2.433853663810279788e-01
1.677677677677677792e+01 2.641037877043852511e-01
1.679679679679679793e+01 2.852728581405063468e-01
1.681681681681681795e+01 3.067269479258922238e-01
1.683683683683683796e+01 3.282835109054648703e-01
1.685685685685685797e+01 3.497452798810788410e-01
1.687687687687687799e+01 3.709029699950792680e-01
1.689689689689689800e+01 3.915384490827772401e-01
1.691691691691691801e+01 4.114283157259370771e-01
1.693693693693693803e+01 4.303478085843698286e-01
1.695695695695695804e+01 4.480749552658962465e-01
1.697697697697697805e+01 4.643948562690705106e-01
1.699699699699699806e+01 4.791039900714377797e-01
1.701701701701701808e+01 4.920144197936066610e-01
1.703703703703703809e+01 5.029577804484557380e-01
1.705705705705705810e+01 5.117889288080131882e-01
1.707707707707707812e+01 5.183891454125912901e-01
1.709709709709709813e+01 5.226687900262686481e-01
1.711711711711711814e+01 5.245693275256454458e-01
1.713713713713713815e+01 5.240646602225084161e-01
1.715715715715715817e+01 5.211617242301320729e-01
1.717717717717717818e+01 5.159003308234565432e-01
1.719719719719719819e+01 5.083522578650699897e-01
1.721721721721721821e+01 4.986196202824464963e-01
1.723723723723723822e+01 4.868325713083210271e-01
1.725725725725725823e+01 4.731464068158450220e-01
1.727727727727727824e+01 4.577381627783988494e-01
1.729729729729729826e+01 4.408028099897823848e-01
1.731731731731731827e+01 4.225491601979863288e-01
1.733733733733733828e+01 4.031956034346012019e-01
1.735735735735735830e+01 3.829657974674174903e-01
1.737737737737737831e+01 3.620844270751472083e-01
1.739739739739739832e+01 3.407731435412370558e-01
1.741741741741741833e+01 3.192467838585295037e-01
1.743743743743743835e+01 2.977099552370525148e-01
1.745745745745745836e+01 2.763540543250147530e-01
1.747747747747747837e+01 2.553547728621470281e-01
1.749749749749749839e+01 2.348701230801858719e-01
1.751751751751751840e+01 2.150389978242733258e-01
1.753753753753753841e+01 1.959802628130670743e-01
1.755755755755755843e+01 1.777923623201202175e-01
1.757757757757757844e+01 1.605534053699063657e-01
1.759759759759759845e+01 1.443216876970070117e-01
1.761761761761761846e+01 1.291365954789747694e-01
1.763763763763763848e+01 1.150198303481550638e-01
1.765765765765765849e+01 1.019768914109169672e-01
1.767767767767767850e+01 8.999874883217878763e-02
1.769769769769769852e+01 7.906364475634769517e-02
1.771771771771771853e+01 6.913896063086988342e-02
1.773773773773773854e+01 6.018309501688823976e-02
1.775775775775775855e+01 5.214730232093493095e-02
1.777777777777777857e+01 4.497745015893346576e-02
1.779779779779779858e+01 3.861566087499627986e-02
1.781781781781781859e+01 3.300181071504177527e-02
1.783783783783783861e+01 2.807486797195538411e-02
1.785785785785785862e+01 2.377405879806254382e-02
1.787787787787787863e+01 2.003985610172277776e-02
1.789789789789789864e+01 1.681479284640671756e-02
1.791791791791791866e+01 1.404410604914791728e-02
1.793793793793793867e+01 1.167622178147732608e-02
1.795795795795795868e+01 9.663094508896659732e-03
1.797797797797797870e+01 7.960416204598485396e-03
1.799799799799799871e+01 6.527711912058930394e-03
1.801801801801801872e+01 5.328338905861399952e-03
1.803803803803803874e+01 4.329406422776884734e-03
1.805805805805805875e+01 3.501632225661265464e-03
1.807807807807807876e+01 2.819151142047429583e-03
1.809809809809809877e+01 2.259289303637464393e-03
1.811811811811811879e+01 1.802316209349661292e-03
1.813813813813813880e+01 1.431185037977654190e-03
1.815815815815815881e+01 1.131269927458498090e-03
1.817817817817817883e+01 8.901072816634968956e-04
1.819819819819819884e+01 6.971466128443041090e-04
1.821821821821821885e+01 5.435150143529764383e-04
1.823823823823823886e+01 4.217981069246431601e-04
1.825825825825825888e+01 3.258392242092376782e-04
1.827827827827827889e+01 2.505577014152792045e-04
1.829829829829829890e+01 1.917863993846351148e-04
1.831831831831831892e+01 1.461280239907198459e-04
1.833833833833833893e+01 1.108293723675168044e-04
1.835835835835835894e+01 8.367233568929354978e-05
1.837837837837837895e+01 6.288029452945501844e-05
1.839839839839839897e+01 4.703843873240440277e-05
1.841841841841841898e+01 3.502651154914137769e-05
1.843843843843843899e+01 2.596250122470141890e-05
1.845845845845845901e+01 1.915586776115602103e-05
1.847847847847847902e+01 1.406898565887081314e-05
1.849849849849849903e+01 1.028559452962780493e-05
1.851851851851851904e+01 7.485170016140385125e-06
1.853853853853853906e+01 5.422250717654872940e-06
1.855855855855855907e+01 3.909877735441921498e-06
1.857857857857857908e+01 2.806418375310862138e-06
1.859859859859859910e+01 2.005152047145025268e-06
1.861861861861861911e+01 1.426093042352456925e-06
1.863863863863863912e+01 1.009610987806408168e-06
1.865865865865865914e+01 7.114853010413692228e-07
1.867867867867867915e+01 4.990952680107652621e-07
1.869869869869869916e+01 3.485030864693404282e-07
1.871871871871871917e+01 2.422342012314098362e-07
1.873873873873873919e+01 1.675984317878277180e-07
1.875875875875875920e+01 1.154277143719674260e-07
1.877877877877877921e+01 7.913268430665900399e-08
1.879879879879879923e+01 5.400169058303385734e-08
1.881881881881881924e+01 3.668296830936582178e-08
1.883883883883883925e+01 2.480431519970540411e-08
1.885885885885885926e+01 1.669535540867841080e-08
1.887887887887887928e+01 1.118586960119136325e-08
1.889889889889889929e+01 7.460183192512232846e-09
1.891891891891891930e+01 4.952618646163200266e-09
1.893893893893893932e+01 3.272848791595304367e-09
1.895895895895895933e+01 2.152894012553982049e-09
1.897897897897897934e+01 1.409694532139796547e-09
1.899899899899899935e+01 9.188254942236225578e-10
1.901901901901901937e+01 5.961378745640818307e-10
1.903903903903903938e+01 3.850047158771360948e-10
1.905905905905905939e+01 2.475090252617951735e-10
1.907907907907907941e+01 1.583877855348455130e-10
1.909909909909909942e+01 1.008922924822806946e-10
1.911911911911911943e+01 6.397347617267098329e-11
1.913913913913913944e+01 4.037825682114634469e-11
1.915915915915915946e+01 2.536885337666841685e-11
1.917917917917917947e+01 1.586571932783502502e-11
1.919919919919919948e+01 9.876984045345869597e-12
1.921921921921921950e+01 6.120608395765929414e-12
1.923923923923923951e+01 3.775465373134062315e-12
1.925925925925925952e+01 2.318206107103603185e-12
1.927927927927927954e+01 1.416900182016095520e-12
1.929929929929929955e+01 8.620493384677475666e-13
1.931931931931931956e+01 5.220722939531268891e-13
1.933933933933933957e+01 3.147275968273630391e-13
1.935935935935935959e+01 1.888620335000944165e-13
1.937937937937937960e+01 1.128132611273395184e-13
1.939939939939939961e+01 6.707818488969343604e-14
1.941941941941941963e+01 3.970160893063558488e-14
1.943943943943943964e+01 2.339055724815359305e-14
1.945945945945945965e+01 1.371761740891704259e-14
1.947947947947947966e+01 8.007970414121911594e-15
1.949949949949949968e+01 4.653416123026816398e-15
1.951951951951951969e+01 2.691701997997132620e-15
1.953953953953953970e+01 1.549843049061479952e-15
1.955955955955955972e+01 8.882886626658080390e-16
1.957957957957957973e+01 5.067878272891153860e-16
1.959959959959959974e+01 2.878086794955345719e-16
1.961961961961961975e+01 1.626998884811510822e-16
1.963963963963963977e+01 9.155378003383293863e-17
1.965965965965965978e+01 5.128270928234697135e-17
1.967967967967967979e+01 2.859376202875960334e-17
1.969969969969969981e+01 1.587001335406730368e-17
1.971971971971971982e+01 8.767765833359155096e-18
1.973973973973973983e+01 4.821767315395057025e-18
1.975975975975975985e+01 2.639545857672823365e-18
1.977977977977977986e+01 1.438327654611349387e-18
1.979979979979979987e+01 7.801751374947859889e-19
1.981981981981981988e+01 4.212423607465217077e-19
1.983983983983983990e+01 2.264006274743932292e-19
1.985985985985985991e+01 1.211236279953866348e-19
1.987987987987987992e+01 6.450387000711567813e-20
1.989989989989989994e+01 3.419387571217314619e-20
1.991991991991991995e+01 1.804332377684845614e-20
1.993993993993993996e+01 9.477426221119552726e-21
1.995995995995995997e+01 4.955299842248656897e-21
1.997997997997997999e+01 2.579022441079424715e-21
2.000000000000000000e+01 1.336121523481946194e-21


==> test_pursuit_sample.dat <==
0.000000000000000000e+00 5.469662105892558783e-52
1.000000000000000000e+00 1.451012471887241539e-33
2.000000000000000000e+00 2.903138422126151452e-19
3.000000000000000000e+00 4.380768390503451510e-09
4.000000000000000000e+00 4.985615628962831135e-03
5.000000000000000000e+00 4.279305031903055667e-01
6.000000000000000000e+00 2.770216085799546545e-03
7.000000000000000000e+00 7.376383447379775138e-02
8.000000000000000000e+00 2.899406969347311788e-06
9.000000000000000000e+00 5.696144842801409425e-01
1.000000000000000000e+01 1.135201168365780888e-01
1.100000000000000000e+01 5.347477100640469772e-01
1.200000000000000000e+01 2.097632025604678069e-02
1.300000000000000000e+01 7.223548377647442953e-02
1.400000000000000000e+01 2.907656969308759917e-11
1.500000000000000000e+01 3.214567678317143269e-12
1.600000000000000000e+01 3.825181569390828087e-04
1.700000000000000000e+01 4.811595761792618053e-01
1.800000000000000000e+01 6.397846424386156861e-03
1.900000000000000000e+01 8.992616781074283284e-10

